A tensor decomposition algorithm for large ODEs with conservation laws

We propose an algorithm for solution of high-dimensional evolutionary equations (ODEs and discretized time-dependent PDEs) in the Tensor Train (TT) decomposition, assuming that the solution and the right-hand side of the ODE admit such a decomposition with a low storage. A linear ODE, discretized via one-step or Chebyshev differentiation schemes, turns into a large linear system. The tensor decomposition allows to solve this system for several time points simultaneously using an extension of the Alternating Least Squares algorithm. This method computes the TT approximation of the solution directly, without ever solving the original large problem, and encapsulates the Galerkin model reduction of the ODE. This allows an efficient estimation of the time discretization error, and hence provides a way to adapt the time steps. Besides, conservation laws can be preserved exactly in the reduced model by expanding the approximation subspace with the generating vectors of the linear invariants and correction of the euclidean norm. In numerical experiments with the transport and the chemical master equations, we demonstrate that the new method is faster than traditional time stepping and stochastic simulation algorithms, whereas the invariants are preserved up to the machine precision irrespectively of the TT approximation accuracy.

==> dats/conv_cn-tamen_rnk_1e-5.dat <==
	t		r_cn_16		r_cn_4096	r_ta_16		r_ta_128
   1.0000000e-02   1.4000000e+01   1.4000000e+01   1.9000000e+01   1.9000000e+01
   2.0000000e-02   1.4000000e+01   1.5000000e+01   1.9000000e+01   1.9000000e+01
   3.0000000e-02   1.5000000e+01   1.4000000e+01   1.9000000e+01   1.9000000e+01
   4.0000000e-02   1.4000000e+01   1.5000000e+01   1.9000000e+01   1.9000000e+01
   5.0000000e-02   1.5000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01
   6.0000000e-02   1.5000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01
   7.0000000e-02   1.6000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01
   8.0000000e-02   1.8000000e+01   2.1000000e+01   1.9000000e+01   2.0000000e+01
   9.0000000e-02   1.9000000e+01   2.2000000e+01   1.9000000e+01   2.0000000e+01
   1.0000000e-01   2.2000000e+01   2.7000000e+01   1.9000000e+01   2.0000000e+01
   1.1000000e-01   2.6000000e+01   3.2000000e+01   1.9000000e+01   2.2000000e+01
   1.2000000e-01   2.7000000e+01   3.6000000e+01   1.9000000e+01   2.2000000e+01
   1.3000000e-01   2.8000000e+01   4.0000000e+01   1.9000000e+01   2.2000000e+01
   1.4000000e-01   2.9000000e+01   4.4000000e+01   2.0000000e+01   2.2000000e+01
   1.5000000e-01   3.1000000e+01   5.0000000e+01   2.0000000e+01   2.2000000e+01
   1.6000000e-01   3.2000000e+01             NaN   2.0000000e+01   2.2000000e+01
   1.7000000e-01   3.3000000e+01             NaN   2.1000000e+01   2.3000000e+01
   1.8000000e-01   3.6000000e+01             NaN   2.0000000e+01   2.5000000e+01
   1.9000000e-01   3.7000000e+01             NaN   2.0000000e+01   2.3000000e+01
   2.0000000e-01   3.9000000e+01             NaN   2.0000000e+01   2.3000000e+01
   2.1000000e-01   4.0000000e+01             NaN   2.0000000e+01   2.3000000e+01
   2.2000000e-01   4.2000000e+01             NaN   1.9000000e+01   2.3000000e+01
   2.3000000e-01   4.2000000e+01             NaN   2.0000000e+01   2.3000000e+01
   2.4000000e-01   4.4000000e+01             NaN   1.9000000e+01   2.4000000e+01
   2.5000000e-01   4.4000000e+01             NaN   1.9000000e+01   2.5000000e+01
   2.6000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   2.7000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   2.8000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   2.9000000e-01             NaN             NaN   1.9000000e+01   2.3000000e+01
   3.0000000e-01             NaN             NaN   1.9000000e+01   2.3000000e+01
   3.1000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   3.2000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   3.3000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   3.4000000e-01             NaN             NaN   1.9000000e+01   2.3000000e+01
   3.5000000e-01             NaN             NaN   1.9000000e+01   2.4000000e+01
   3.6000000e-01             NaN             NaN   2.0000000e+01   2.4000000e+01
   3.7000000e-01             NaN             NaN   2.0000000e+01   2.4000000e+01
   3.8000000e-01             NaN             NaN   2.0000000e+01   2.4000000e+01
   3.9000000e-01             NaN             NaN   2.0000000e+01   2.5000000e+01
   4.0000000e-01             NaN             NaN   2.0000000e+01   2.5000000e+01
   4.1000000e-01             NaN             NaN   2.0000000e+01   2.6000000e+01
   4.2000000e-01             NaN             NaN   2.0000000e+01   2.6000000e+01
   4.3000000e-01             NaN             NaN   2.1000000e+01   2.6000000e+01
   4.4000000e-01             NaN             NaN   2.1000000e+01   2.5000000e+01
   4.5000000e-01             NaN             NaN   2.1000000e+01   2.6000000e+01
   4.6000000e-01             NaN             NaN   2.1000000e+01   2.6000000e+01
   4.7000000e-01             NaN             NaN   2.1000000e+01   2.7000000e+01
   4.8000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   4.9000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   5.0000000e-01             NaN             NaN   2.0000000e+01   2.7000000e+01
   5.1000000e-01             NaN             NaN   2.0000000e+01   2.7000000e+01
   5.2000000e-01             NaN             NaN   2.0000000e+01   2.7000000e+01
   5.3000000e-01             NaN             NaN   2.0000000e+01   2.6000000e+01
   5.4000000e-01             NaN             NaN   2.0000000e+01   2.7000000e+01
   5.5000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   5.6000000e-01             NaN             NaN   2.0000000e+01   2.7000000e+01
   5.7000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   5.8000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   5.9000000e-01             NaN             NaN   2.0000000e+01   2.9000000e+01
   6.0000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   6.1000000e-01             NaN             NaN   2.0000000e+01   2.8000000e+01
   6.2000000e-01             NaN             NaN   2.0000000e+01   3.0000000e+01
   6.3000000e-01             NaN             NaN   2.0000000e+01   3.0000000e+01
   6.4000000e-01             NaN             NaN   2.0000000e+01   2.9000000e+01
   6.5000000e-01             NaN             NaN   2.0000000e+01   3.0000000e+01
   6.6000000e-01             NaN             NaN   2.0000000e+01   3.2000000e+01
   6.7000000e-01             NaN             NaN   2.0000000e+01   3.2000000e+01
   6.8000000e-01             NaN             NaN   2.1000000e+01   3.0000000e+01
   6.9000000e-01             NaN             NaN   2.0000000e+01   3.1000000e+01
   7.0000000e-01             NaN             NaN   2.0000000e+01   3.2000000e+01
   7.1000000e-01             NaN             NaN   2.0000000e+01   3.2000000e+01
   7.2000000e-01             NaN             NaN   2.0000000e+01   3.3000000e+01
   7.3000000e-01             NaN             NaN   2.0000000e+01   3.2000000e+01
   7.4000000e-01             NaN             NaN   2.1000000e+01   3.2000000e+01
   7.5000000e-01             NaN             NaN   2.0000000e+01   3.4000000e+01
   7.6000000e-01             NaN             NaN   2.0000000e+01   3.3000000e+01
   7.7000000e-01             NaN             NaN   2.0000000e+01   3.4000000e+01
   7.8000000e-01             NaN             NaN   2.0000000e+01   3.4000000e+01
   7.9000000e-01             NaN             NaN   2.0000000e+01   3.4000000e+01
   8.0000000e-01             NaN             NaN   2.1000000e+01   3.6000000e+01
   8.1000000e-01             NaN             NaN   2.1000000e+01   3.6000000e+01
   8.2000000e-01             NaN             NaN   2.1000000e+01   3.6000000e+01
   8.3000000e-01             NaN             NaN   2.1000000e+01   3.5000000e+01
   8.4000000e-01             NaN             NaN   2.1000000e+01   3.5000000e+01
   8.5000000e-01             NaN             NaN   2.0000000e+01   3.4000000e+01
   8.6000000e-01             NaN             NaN   2.1000000e+01   3.6000000e+01
   8.7000000e-01             NaN             NaN   2.1000000e+01   3.7000000e+01
   8.8000000e-01             NaN             NaN   2.1000000e+01   3.6000000e+01
   8.9000000e-01             NaN             NaN   2.0000000e+01   3.6000000e+01
   9.0000000e-01             NaN             NaN   2.0000000e+01   3.5000000e+01
   9.1000000e-01             NaN             NaN   2.0000000e+01   3.5000000e+01
   9.2000000e-01             NaN             NaN   2.0000000e+01   3.6000000e+01
   9.3000000e-01             NaN             NaN   2.0000000e+01   3.5000000e+01
   9.4000000e-01             NaN             NaN   2.0000000e+01   3.5000000e+01
   9.5000000e-01             NaN             NaN   2.0000000e+01   3.5000000e+01
   9.6000000e-01             NaN             NaN   2.0000000e+01   3.7000000e+01
   9.7000000e-01             NaN             NaN   2.0000000e+01   3.6000000e+01
   9.8000000e-01             NaN             NaN   2.0000000e+01   3.5000000e+01
   9.9000000e-01             NaN             NaN   2.1000000e+01   3.5000000e+01
   1.0000000e+00             NaN             NaN   2.0000000e+01   3.6000000e+01


==> dats/conv_cn-tamen_ttimes_1e-5.dat <==
	t		T_cn_16		T_cn_4096	T_ta_16		T_ta_128
   1.0000000e-02   1.6584050e+00   1.7217800e+00   3.2807700e+00   4.0377280e+00
   2.0000000e-02   1.6873700e+00   1.7690380e+00   3.3976680e+00   3.9173760e+00
   3.0000000e-02   2.3288850e+00   2.6030290e+00   2.8159030e+00   3.7586710e+00
   4.0000000e-02   2.4565630e+00   2.7502980e+00   3.5534060e+00   4.0207330e+00
   5.0000000e-02   2.4691380e+00   3.2891470e+00   2.9637220e+00   4.3631370e+00
   6.0000000e-02   2.7717830e+00   9.6168980e+00   3.6815430e+00   4.5344090e+00
   7.0000000e-02   3.4782580e+00   1.2323015e+01   4.3297200e+00   4.1662100e+00
   8.0000000e-02   4.5639250e+00   2.7832805e+01   2.9366620e+00   4.1662990e+00
   9.0000000e-02   5.3151970e+00   3.1994654e+01   3.1823280e+00   4.2673330e+00
   1.0000000e-01   9.1795460e+00   7.8186371e+01   3.0351980e+00   4.0513640e+00
   1.1000000e-01   2.3917448e+01   1.1459511e+02   2.5059410e+00   4.1740310e+00
   1.2000000e-01   1.9280789e+01   1.4591219e+02   2.5949570e+00   3.8042150e+00
   1.3000000e-01   3.7543563e+01   2.4439079e+02   2.4543110e+00   4.0473890e+00
   1.4000000e-01   7.7312762e+01   3.2018191e+02   2.9003670e+00   3.7533830e+00
   1.5000000e-01   6.4409706e+01   4.8649381e+02   2.7239560e+00   5.0622720e+00
   1.6000000e-01   9.3104965e+01             NaN   3.6670050e+00   4.5048430e+00
   1.7000000e-01   1.3937932e+02             NaN   4.2238570e+00   4.7302580e+00
   1.8000000e-01   1.6464521e+02             NaN   2.4504540e+00   4.2747830e+00
   1.9000000e-01   2.0246134e+02             NaN   2.4852050e+00   4.9079520e+00
   2.0000000e-01   2.2785888e+02             NaN   3.9434590e+00   4.1012750e+00
   2.1000000e-01   3.5694423e+02             NaN   2.6666970e+00   4.3567600e+00
   2.2000000e-01   3.5916643e+02             NaN   3.0432450e+00   3.7609220e+00
   2.3000000e-01   3.3157591e+02             NaN   2.7484860e+00   5.4787320e+00
   2.4000000e-01   4.2782505e+02             NaN   2.5861850e+00   4.0582760e+00
   2.5000000e-01   3.4357835e+02             NaN   3.2327990e+00   5.4789500e+00
   2.6000000e-01             NaN             NaN   3.0218480e+00   4.2948760e+00
   2.7000000e-01             NaN             NaN   3.3906420e+00   4.4882130e+00
   2.8000000e-01             NaN             NaN   3.7843620e+00   4.6378300e+00
   2.9000000e-01             NaN             NaN   3.8289140e+00   4.9074820e+00
   3.0000000e-01             NaN             NaN   3.4727620e+00   4.5894710e+00
   3.1000000e-01             NaN             NaN   3.3099730e+00   4.3470850e+00
   3.2000000e-01             NaN             NaN   2.5291960e+00   4.3675580e+00
   3.3000000e-01             NaN             NaN   2.7691840e+00   4.7017760e+00
   3.4000000e-01             NaN             NaN   2.8485570e+00   4.7901140e+00
   3.5000000e-01             NaN             NaN   2.8908280e+00   4.8202340e+00
   3.6000000e-01             NaN             NaN   2.5889390e+00   4.7156920e+00
   3.7000000e-01             NaN             NaN   2.3883120e+00   4.0975090e+00
   3.8000000e-01             NaN             NaN   2.5270540e+00   3.9978580e+00
   3.9000000e-01             NaN             NaN   2.4123380e+00   4.0791250e+00
   4.0000000e-01             NaN             NaN   2.4915290e+00   4.5186410e+00
   4.1000000e-01             NaN             NaN   2.7844530e+00   5.0837080e+00
   4.2000000e-01             NaN             NaN   3.0081620e+00   4.6608840e+00
   4.3000000e-01             NaN             NaN   2.9238180e+00   4.4761720e+00
   4.4000000e-01             NaN             NaN   2.6296550e+00   4.2613520e+00
   4.5000000e-01             NaN             NaN   3.4700430e+00   4.4117290e+00
   4.6000000e-01             NaN             NaN   3.0584410e+00   4.9229140e+00
   4.7000000e-01             NaN             NaN   3.2248480e+00   5.5802050e+00
   4.8000000e-01             NaN             NaN   2.8773770e+00   5.5903960e+00
   4.9000000e-01             NaN             NaN   3.6974820e+00   5.2013040e+00
   5.0000000e-01             NaN             NaN   3.8651450e+00   5.1737330e+00
   5.1000000e-01             NaN             NaN   3.9558260e+00   5.2842380e+00
   5.2000000e-01             NaN             NaN   3.4903980e+00   4.8031350e+00
   5.3000000e-01             NaN             NaN   2.1438760e+00   4.5930580e+00
   5.4000000e-01             NaN             NaN   3.3664180e+00   4.7545390e+00
   5.5000000e-01             NaN             NaN   2.4892690e+00   4.7058950e+00
   5.6000000e-01             NaN             NaN   3.3804160e+00   4.6752870e+00
   5.7000000e-01             NaN             NaN   2.3947810e+00   4.9308040e+00
   5.8000000e-01             NaN             NaN   2.4498700e+00   4.7240040e+00
   5.9000000e-01             NaN             NaN   2.8751910e+00   4.8647530e+00
   6.0000000e-01             NaN             NaN   2.8212460e+00   4.7814120e+00
   6.1000000e-01             NaN             NaN   2.4540980e+00   4.5239780e+00
   6.2000000e-01             NaN             NaN   2.7145660e+00   4.7616640e+00
   6.3000000e-01             NaN             NaN   2.5773740e+00   4.5605150e+00
   6.4000000e-01             NaN             NaN   2.7945950e+00   4.3621190e+00
   6.5000000e-01             NaN             NaN   3.1611130e+00   4.4006690e+00
   6.6000000e-01             NaN             NaN   2.4852170e+00   4.8856440e+00
   6.7000000e-01             NaN             NaN   3.8801110e+00   4.8334070e+00
   6.8000000e-01             NaN             NaN   2.8076540e+00   4.7285010e+00
   6.9000000e-01             NaN             NaN   3.4834840e+00   4.7323800e+00
   7.0000000e-01             NaN             NaN   2.5311110e+00   4.7731460e+00
   7.1000000e-01             NaN             NaN   4.0492060e+00   5.0581140e+00
   7.2000000e-01             NaN             NaN   3.3957370e+00   5.0481630e+00
   7.3000000e-01             NaN             NaN   2.6401010e+00   4.9917440e+00
   7.4000000e-01             NaN             NaN   3.1499050e+00   5.2291050e+00
   7.5000000e-01             NaN             NaN   2.5322130e+00   1.0714773e+01
   7.6000000e-01             NaN             NaN   3.2923970e+00   5.1493410e+00
   7.7000000e-01             NaN             NaN   3.8742450e+00   5.4234820e+00
   7.8000000e-01             NaN             NaN   3.0886100e+00   4.9481180e+00
   7.9000000e-01             NaN             NaN   3.4036240e+00   5.4366620e+00
   8.0000000e-01             NaN             NaN   2.7336770e+00   5.1939450e+00
   8.1000000e-01             NaN             NaN   2.5628850e+00   5.2204320e+00
   8.2000000e-01             NaN             NaN   2.6295340e+00   5.5453270e+00
   8.3000000e-01             NaN             NaN   2.2379300e+00   5.6790450e+00
   8.4000000e-01             NaN             NaN   2.4288150e+00   5.0808640e+00
   8.5000000e-01             NaN             NaN   2.6172690e+00   3.4939720e+00
   8.6000000e-01             NaN             NaN   2.8586100e+00   5.1804980e+00
   8.7000000e-01             NaN             NaN   2.6513110e+00   5.0972740e+00
   8.8000000e-01             NaN             NaN   2.6204230e+00   4.9796230e+00
   8.9000000e-01             NaN             NaN   2.9115880e+00   5.5323440e+00
   9.0000000e-01             NaN             NaN   2.8536480e+00   5.8307970e+00
   9.1000000e-01             NaN             NaN   2.8835690e+00   5.2311940e+00
   9.2000000e-01             NaN             NaN   2.3980300e+00   5.0747830e+00
   9.3000000e-01             NaN             NaN   4.0696630e+00   5.5015700e+00
   9.4000000e-01             NaN             NaN   2.9624470e+00   5.9520120e+00
   9.5000000e-01             NaN             NaN   2.6827120e+00   5.2309660e+00
   9.6000000e-01             NaN             NaN   2.7113520e+00   5.6592700e+00
   9.7000000e-01             NaN             NaN   3.4277100e+00   5.5400810e+00
   9.8000000e-01             NaN             NaN   3.8813550e+00   6.1473380e+00
   9.9000000e-01             NaN             NaN   2.9950490e+00   5.4397500e+00
   1.0000000e+00             NaN             NaN   3.6519680e+00   5.6945010e+00


==> dats/conv_cn_adapt_dt.dat <==
   5.0543147e-03   1.0108629e-01
   1.2371265e-02   1.4633901e-01
   1.9688216e-02   1.4633901e-01
   2.7005167e-02   1.4633902e-01
   3.4322116e-02   1.4633898e-01
   4.1639066e-02   1.4633901e-01
   4.8956018e-02   1.4633904e-01
   5.6272963e-02   1.4633888e-01
   6.3589908e-02   1.4633890e-01
   7.0906854e-02   1.4633892e-01
   7.8223789e-02   1.4633870e-01
   8.5540739e-02   1.4633900e-01
   9.2857687e-02   1.4633897e-01
   1.0017463e-01   1.4633895e-01
   1.0749158e-01   1.4633899e-01
   1.1480853e-01   1.4633897e-01
   1.2212548e-01   1.4633900e-01
   1.2944244e-01   1.4633910e-01
   1.3675939e-01   1.4633906e-01
   1.4407631e-01   1.4633842e-01
   1.5139326e-01   1.4633899e-01
   1.5871015e-01   1.4633775e-01
   1.6602706e-01   1.4633822e-01
   1.7334398e-01   1.4633850e-01
   1.8066093e-01   1.4633894e-01
   1.8797787e-01   1.4633870e-01
   1.9529477e-01   1.4633798e-01
   2.0261167e-01   1.4633809e-01
   2.0992852e-01   1.4633694e-01
   2.1724541e-01   1.4633779e-01
   2.2456238e-01   1.4633947e-01
   2.3187936e-01   1.4633950e-01
   2.3919633e-01   1.4633950e-01
   2.4651331e-01   1.4633954e-01
   2.5383029e-01   1.4633969e-01
   2.6114727e-01   1.4633962e-01
   2.6846426e-01   1.4633978e-01
   2.7578125e-01   1.4633969e-01
   2.8309824e-01   1.4633980e-01
   2.9041523e-01   1.4633981e-01
   2.9773221e-01   1.4633977e-01
   3.0504920e-01   1.4633971e-01
   3.1236619e-01   1.4633977e-01
   3.1968318e-01   1.4633977e-01
   3.2700008e-01   1.4633812e-01
   3.3431697e-01   1.4633764e-01
   3.4163394e-01   1.4633954e-01
   3.4895094e-01   1.4633998e-01
   3.5626794e-01   1.4634002e-01
   3.6358493e-01   1.4633978e-01
   3.7090193e-01   1.4633997e-01
   3.7821893e-01   1.4633999e-01
   3.8553592e-01   1.4633985e-01
   3.9285293e-01   1.4634009e-01
   4.0016993e-01   1.4634016e-01
   4.0748694e-01   1.4634019e-01
   4.1480395e-01   1.4634011e-01
   4.2212095e-01   1.4634003e-01
   4.2943795e-01   1.4634006e-01
   4.3675496e-01   1.4634016e-01
   4.4407197e-01   1.4634023e-01
   4.5138898e-01   1.4634020e-01
   4.5870599e-01   1.4634021e-01
   4.6602300e-01   1.4634018e-01
   4.7334000e-01   1.4634000e-01
   4.8065701e-01   1.4634024e-01
   4.8797403e-01   1.4634027e-01
   4.9529104e-01   1.4634028e-01
   5.0260806e-01   1.4634028e-01
   5.0992507e-01   1.4634024e-01
   5.1724208e-01   1.4634034e-01
   5.2455910e-01   1.4634039e-01
   5.3187612e-01   1.4634035e-01
   5.3919314e-01   1.4634039e-01
   5.4651016e-01   1.4634041e-01
   5.5382718e-01   1.4634040e-01
   5.6114420e-01   1.4634041e-01
   5.6846123e-01   1.4634046e-01
   5.7577825e-01   1.4634043e-01
   5.8309526e-01   1.4634036e-01
   5.9041229e-01   1.4634044e-01
   5.9772931e-01   1.4634046e-01
   6.0504633e-01   1.4634048e-01
   6.1236335e-01   1.4634039e-01
   6.1968037e-01   1.4634033e-01
   6.2699739e-01   1.4634032e-01
   6.3431441e-01   1.4634045e-01
   6.4163143e-01   1.4634044e-01
   6.4894845e-01   1.4634035e-01
   6.5626546e-01   1.4634029e-01
   6.6358248e-01   1.4634041e-01
   6.7089951e-01   1.4634048e-01
   6.7821653e-01   1.4634052e-01
   6.8553356e-01   1.4634053e-01
   6.9285059e-01   1.4634060e-01
   7.0016762e-01   1.4634061e-01
   7.0748465e-01   1.4634059e-01
   7.1480168e-01   1.4634065e-01
   7.2211871e-01   1.4634063e-01
   7.2943573e-01   1.4634039e-01
   7.3675276e-01   1.4634055e-01
   7.4406979e-01   1.4634060e-01
   7.5138683e-01   1.4634071e-01
   7.5870386e-01   1.4634074e-01
   7.6602090e-01   1.4634073e-01
   7.7333794e-01   1.4634071e-01
   7.8065497e-01   1.4634074e-01
   7.8797201e-01   1.4634073e-01
   7.9528905e-01   1.4634074e-01
   8.0260608e-01   1.4634074e-01
   8.0992312e-01   1.4634069e-01
   8.1724014e-01   1.4634052e-01
   8.2455717e-01   1.4634049e-01
   8.3187420e-01   1.4634072e-01
   8.3919124e-01   1.4634079e-01
   8.4650828e-01   1.4634079e-01
   8.5382532e-01   1.4634080e-01
   8.6114236e-01   1.4634080e-01
   8.6845940e-01   1.4634082e-01
   8.7577645e-01   1.4634090e-01
   8.8309349e-01   1.4634089e-01
   8.9041054e-01   1.4634094e-01
   8.9772759e-01   1.4634096e-01
   9.0504463e-01   1.4634090e-01
   9.1236168e-01   1.4634085e-01
   9.1967872e-01   1.4634093e-01
   9.2699577e-01   1.4634094e-01
   9.3431282e-01   1.4634093e-01
   9.4162986e-01   1.4634095e-01
   9.4894691e-01   1.4634096e-01
   9.5626396e-01   1.4634095e-01
   9.6358100e-01   1.4634091e-01
   9.7089805e-01   1.4634089e-01
   9.7821509e-01   1.4634080e-01
   9.8553213e-01   1.4634073e-01
   9.9284917e-01   1.4634082e-01
   1.0001662e+00   1.4634080e-01
   1.0074832e+00   1.4634084e-01
   1.0148003e+00   1.4634074e-01
   1.0221173e+00   1.4634052e-01
   1.0294343e+00   1.4634043e-01
   1.0367514e+00   1.4634061e-01
   1.0440684e+00   1.4634082e-01
   1.0513854e+00   1.4634090e-01
   1.0587025e+00   1.4634092e-01
   1.0660195e+00   1.4634083e-01
   1.0733366e+00   1.4634097e-01
   1.0806536e+00   1.4634092e-01
   1.0879707e+00   1.4634101e-01
   1.0952877e+00   1.4634092e-01
   1.1026048e+00   1.4634090e-01
   1.1099218e+00   1.4634083e-01
   1.1172389e+00   1.4634096e-01
   1.1245559e+00   1.4634103e-01
   1.1318730e+00   1.4634103e-01
   1.1391900e+00   1.4634104e-01
   1.1465071e+00   1.4634101e-01
   1.1538241e+00   1.4634101e-01
   1.1611412e+00   1.4634094e-01
   1.1684582e+00   1.4634098e-01
   1.1757753e+00   1.4634094e-01
   1.1830923e+00   1.4634082e-01
   1.1904093e+00   1.4634074e-01
   1.1977264e+00   1.4634040e-01
   1.2050434e+00   1.4634018e-01
   1.2123604e+00   1.4634010e-01
   1.2196774e+00   1.4634050e-01
   1.2269944e+00   1.4634076e-01
   1.2343115e+00   1.4634087e-01
   1.2416285e+00   1.4634095e-01
   1.2489456e+00   1.4634102e-01
   1.2562626e+00   1.4634109e-01
   1.2635797e+00   1.4634094e-01
   1.2708967e+00   1.4634086e-01
   1.2782138e+00   1.4634131e-01
   1.2855309e+00   1.4634134e-01
   1.2928479e+00   1.4634134e-01
   1.3001650e+00   1.4634138e-01
   1.3074821e+00   1.4634135e-01
   1.3147991e+00   1.4634133e-01
   1.3221162e+00   1.4634127e-01
   1.3294333e+00   1.4634123e-01
   1.3367503e+00   1.4634117e-01
   1.3440674e+00   1.4634130e-01
   1.3513844e+00   1.4634098e-01
   1.3587015e+00   1.4634087e-01
   1.3660185e+00   1.4634101e-01
   1.3733356e+00   1.4634129e-01
   1.3806526e+00   1.4634105e-01
   1.3879697e+00   1.4634118e-01
   1.3952868e+00   1.4634131e-01
   1.4026038e+00   1.4634138e-01
   1.4099209e+00   1.4634137e-01
   1.4172380e+00   1.4634135e-01
   1.4245550e+00   1.4634136e-01
   1.4318721e+00   1.4634139e-01
   1.4391892e+00   1.4634124e-01
   1.4465062e+00   1.4634115e-01
   1.4538233e+00   1.4634109e-01
   1.4611403e+00   1.4634101e-01
   1.4684574e+00   1.4634122e-01
   1.4757744e+00   1.4634097e-01
   1.4830915e+00   1.4634078e-01
   1.4904085e+00   1.4633990e-01
   1.4977254e+00   1.4633810e-01
   1.5050423e+00   1.4633935e-01
   1.5123592e+00   1.4633756e-01
   1.5196762e+00   1.4633900e-01
   1.5269932e+00   1.4633966e-01
   1.5343101e+00   1.4633832e-01
   1.5416271e+00   1.4634036e-01
   1.5489441e+00   1.4634045e-01
   1.5562612e+00   1.4634135e-01
   1.5635782e+00   1.4634133e-01
   1.5708953e+00   1.4634117e-01
   1.5782124e+00   1.4634099e-01
   1.5855293e+00   1.4633996e-01
   1.5928463e+00   1.4633966e-01
   1.6001633e+00   1.4633999e-01
   1.6074804e+00   1.4634042e-01
   1.6147974e+00   1.4634105e-01
   1.6221145e+00   1.4634112e-01
   1.6294315e+00   1.4634103e-01
   1.6367486e+00   1.4634091e-01
   1.6440656e+00   1.4634059e-01
   1.6513826e+00   1.4634076e-01
   1.6586997e+00   1.4634064e-01
   1.6660167e+00   1.4634069e-01
   1.6733337e+00   1.4634067e-01
   1.6806508e+00   1.4634065e-01
   1.6879678e+00   1.4634061e-01
   1.6952848e+00   1.4634063e-01
   1.7026019e+00   1.4634080e-01
   1.7099189e+00   1.4634097e-01
   1.7172360e+00   1.4634084e-01
   1.7245530e+00   1.4634087e-01
   1.7318700e+00   1.4634093e-01
   1.7391871e+00   1.4634082e-01
   1.7465041e+00   1.4634084e-01
   1.7538212e+00   1.4634084e-01
   1.7611382e+00   1.4634087e-01
   1.7684552e+00   1.4634078e-01
   1.7757723e+00   1.4634083e-01
   1.7830893e+00   1.4634077e-01
   1.7904064e+00   1.4634079e-01
   1.7977234e+00   1.4634066e-01
   1.8050404e+00   1.4634074e-01
   1.8123575e+00   1.4634063e-01
   1.8196745e+00   1.4634057e-01
   1.8269915e+00   1.4634041e-01
   1.8343085e+00   1.4634048e-01
   1.8416256e+00   1.4634057e-01
   1.8489426e+00   1.4634070e-01
   1.8562596e+00   1.4634077e-01
   1.8635767e+00   1.4634086e-01
   1.8708937e+00   1.4634104e-01
   1.8782108e+00   1.4634120e-01
   1.8855279e+00   1.4634118e-01
   1.8928449e+00   1.4634123e-01
   1.9001620e+00   1.4634133e-01
   1.9074791e+00   1.4634131e-01
   1.9147961e+00   1.4634144e-01
   1.9221132e+00   1.4634151e-01
   1.9294303e+00   1.4634158e-01
   1.9367474e+00   1.4634151e-01
   1.9440644e+00   1.4634155e-01
   1.9513815e+00   1.4634154e-01
   1.9586986e+00   1.4634175e-01
   1.9660157e+00   1.4634160e-01
   1.9733328e+00   1.4634162e-01
   1.9806498e+00   1.4634162e-01
   1.9879669e+00   1.4634157e-01
   1.9952840e+00   1.4634163e-01
   2.0026011e+00   1.4634179e-01
   2.0099182e+00   1.4634169e-01
   2.0172353e+00   1.4634167e-01
   2.0245523e+00   1.4634170e-01
   2.0318694e+00   1.4634166e-01
   2.0391865e+00   1.4634166e-01
   2.0465036e+00   1.4634169e-01
   2.0538207e+00   1.4634152e-01
   2.0611377e+00   1.4634158e-01
   2.0684548e+00   1.4634162e-01
   2.0757719e+00   1.4634180e-01
   2.0830890e+00   1.4634163e-01
   2.0904061e+00   1.4634150e-01
   2.0977232e+00   1.4634156e-01
   2.1050402e+00   1.4634146e-01
   2.1123573e+00   1.4634140e-01
   2.1196744e+00   1.4634149e-01
   2.1269915e+00   1.4634171e-01
   2.1343085e+00   1.4634181e-01
   2.1416256e+00   1.4634178e-01
   2.1489427e+00   1.4634196e-01
   2.1562598e+00   1.4634216e-01
   2.1635769e+00   1.4634184e-01
   2.1708940e+00   1.4634171e-01
   2.1782111e+00   1.4634172e-01
   2.1855282e+00   1.4634170e-01
   2.1928453e+00   1.4634203e-01
   2.2001624e+00   1.4634172e-01
   2.2074795e+00   1.4634197e-01
   2.2147966e+00   1.4634195e-01
   2.2221137e+00   1.4634196e-01
   2.2294308e+00   1.4634185e-01
   2.2367479e+00   1.4634200e-01
   2.2440650e+00   1.4634226e-01
   2.2513821e+00   1.4634229e-01
   2.2586992e+00   1.4634232e-01
   2.2660163e+00   1.4634238e-01
   2.2733334e+00   1.4634230e-01
   2.2806506e+00   1.4634231e-01
   2.2879677e+00   1.4634230e-01
   2.2952848e+00   1.4634240e-01
   2.3026019e+00   1.4634223e-01
   2.3099190e+00   1.4634219e-01
   2.3172361e+00   1.4634225e-01
   2.3245532e+00   1.4634213e-01
   2.3318703e+00   1.4634181e-01
   2.3391874e+00   1.4634171e-01
   2.3465045e+00   1.4634187e-01
   2.3538216e+00   1.4634173e-01
   2.3611387e+00   1.4634185e-01
   2.3684558e+00   1.4634165e-01
   2.3757728e+00   1.4634163e-01
   2.3830899e+00   1.4634177e-01
   2.3904070e+00   1.4634158e-01
   2.3977241e+00   1.4634171e-01
   2.4050412e+00   1.4634185e-01
   2.4123583e+00   1.4634203e-01
   2.4196754e+00   1.4634231e-01
   2.4269925e+00   1.4634244e-01
   2.4343096e+00   1.4634241e-01
   2.4416268e+00   1.4634236e-01
   2.4489439e+00   1.4634216e-01
   2.4562610e+00   1.4634189e-01
   2.4635780e+00   1.4634156e-01
   2.4708951e+00   1.4634181e-01
   2.4782122e+00   1.4634183e-01
   2.4855293e+00   1.4634199e-01
   2.4928464e+00   1.4634222e-01
   2.5001635e+00   1.4634216e-01
   2.5074806e+00   1.4634194e-01
   2.5147978e+00   1.4634219e-01
   2.5221149e+00   1.4634206e-01
   2.5294320e+00   1.4634216e-01
   2.5367491e+00   1.4634237e-01
   2.5440662e+00   1.4634212e-01
   2.5513833e+00   1.4634143e-01
   2.5587003e+00   1.4634113e-01
   2.5660174e+00   1.4634082e-01
   2.5733344e+00   1.4634030e-01
   2.5806513e+00   1.4633951e-01
   2.5879683e+00   1.4633948e-01
   2.5952853e+00   1.4633972e-01
   2.6026023e+00   1.4633916e-01
   2.6099192e+00   1.4633768e-01
   2.6172360e+00   1.4633777e-01
   2.6245530e+00   1.4633938e-01
   2.6318700e+00   1.4634055e-01
   2.6391871e+00   1.4634100e-01
   2.6465041e+00   1.4634102e-01
   2.6538212e+00   1.4634109e-01
   2.6611383e+00   1.4634143e-01
   2.6684553e+00   1.4634151e-01
   2.6757724e+00   1.4634165e-01
   2.6830895e+00   1.4634191e-01
   2.6904066e+00   1.4634204e-01
   2.6977237e+00   1.4634199e-01
   2.7050408e+00   1.4634198e-01
   2.7123579e+00   1.4634220e-01
   2.7196750e+00   1.4634173e-01
   2.7269921e+00   1.4634130e-01
   2.7343092e+00   1.4634191e-01
   2.7416263e+00   1.4634193e-01
   2.7489434e+00   1.4634205e-01
   2.7562605e+00   1.4634204e-01
   2.7635776e+00   1.4634219e-01
   2.7708947e+00   1.4634212e-01
   2.7782118e+00   1.4634210e-01
   2.7855289e+00   1.4634207e-01
   2.7928460e+00   1.4634204e-01
   2.8001631e+00   1.4634193e-01
   2.8074802e+00   1.4634206e-01
   2.8147973e+00   1.4634224e-01
   2.8221144e+00   1.4634213e-01
   2.8294315e+00   1.4634219e-01
   2.8367486e+00   1.4634224e-01
   2.8440657e+00   1.4634196e-01
   2.8513828e+00   1.4634202e-01
   2.8587000e+00   1.4634226e-01
   2.8660171e+00   1.4634242e-01
   2.8733342e+00   1.4634249e-01
   2.8806513e+00   1.4634238e-01
   2.8879684e+00   1.4634227e-01
   2.8952856e+00   1.4634246e-01
   2.9026027e+00   1.4634268e-01
   2.9099198e+00   1.4634281e-01
   2.9172370e+00   1.4634299e-01
   2.9245541e+00   1.4634317e-01
   2.9318713e+00   1.4634329e-01
   2.9391885e+00   1.4634334e-01
   2.9465056e+00   1.4634327e-01
   2.9538228e+00   1.4634344e-01
   2.9611400e+00   1.4634373e-01
   2.9684572e+00   1.4634353e-01
   2.9757743e+00   1.4634363e-01
   2.9830915e+00   1.4634376e-01
   2.9904087e+00   1.4634364e-01
   2.9977259e+00   1.4634351e-01
   3.0050431e+00   1.4634342e-01
   3.0123602e+00   1.4634334e-01
   3.0196774e+00   1.4634382e-01
   3.0269946e+00   1.4634362e-01
   3.0343118e+00   1.4634358e-01
   3.0416290e+00   1.4634374e-01
   3.0489462e+00   1.4634381e-01
   3.0562634e+00   1.4634396e-01
   3.0635805e+00   1.4634381e-01
   3.0708977e+00   1.4634405e-01
   3.0782149e+00   1.4634402e-01
   3.0855321e+00   1.4634400e-01
   3.0928493e+00   1.4634361e-01
   3.1001665e+00   1.4634390e-01
   3.1074837e+00   1.4634391e-01
   3.1148009e+00   1.4634413e-01
   3.1221181e+00   1.4634425e-01
   3.1294353e+00   1.4634411e-01
   3.1367525e+00   1.4634407e-01
   3.1440698e+00   1.4634406e-01
   3.1513869e+00   1.4634315e-01
   3.1587041e+00   1.4634294e-01
   3.1660212e+00   1.4634272e-01
   3.1733384e+00   1.4634350e-01
   3.1806555e+00   1.4634361e-01
   3.1879727e+00   1.4634310e-01
   3.1952899e+00   1.4634377e-01
   3.2026071e+00   1.4634436e-01
   3.2099243e+00   1.4634339e-01
   3.2172414e+00   1.4634288e-01
   3.2245586e+00   1.4634415e-01
   3.2318758e+00   1.4634373e-01
   3.2391929e+00   1.4634230e-01
   3.2465100e+00   1.4634177e-01
   3.2538272e+00   1.4634306e-01
   3.2611443e+00   1.4634344e-01
   3.2684615e+00   1.4634380e-01
   3.2757786e+00   1.4634207e-01
   3.2830958e+00   1.4634369e-01
   3.2904129e+00   1.4634141e-01
   3.2977300e+00   1.4634236e-01
   3.3050472e+00   1.4634356e-01
   3.3123644e+00   1.4634415e-01
   3.3196816e+00   1.4634424e-01
   3.3269988e+00   1.4634396e-01
   3.3343160e+00   1.4634309e-01
   3.3416331e+00   1.4634320e-01
   3.3489503e+00   1.4634272e-01
   3.3562674e+00   1.4634288e-01
   3.3635846e+00   1.4634338e-01
   3.3709017e+00   1.4634320e-01
   3.3782188e+00   1.4634196e-01
   3.3855359e+00   1.4634174e-01
   3.3928531e+00   1.4634353e-01
   3.4001702e+00   1.4634258e-01
   3.4074874e+00   1.4634327e-01
   3.4148046e+00   1.4634384e-01
   3.4221218e+00   1.4634422e-01
   3.4294390e+00   1.4634386e-01
   3.4367562e+00   1.4634422e-01
   3.4440734e+00   1.4634419e-01
   3.4513906e+00   1.4634340e-01
   3.4587078e+00   1.4634376e-01
   3.4660249e+00   1.4634382e-01
   3.4733421e+00   1.4634384e-01
   3.4806593e+00   1.4634399e-01
   3.4879765e+00   1.4634380e-01
   3.4952937e+00   1.4634395e-01
   3.5026109e+00   1.4634421e-01
   3.5099281e+00   1.4634415e-01
   3.5172454e+00   1.4634407e-01
   3.5245626e+00   1.4634412e-01
   3.5318798e+00   1.4634400e-01
   3.5391970e+00   1.4634403e-01
   3.5465142e+00   1.4634409e-01
   3.5538314e+00   1.4634415e-01
   3.5611486e+00   1.4634384e-01
   3.5684657e+00   1.4634348e-01
   3.5757828e+00   1.4634177e-01
   3.5831000e+00   1.4634344e-01
   3.5904172e+00   1.4634310e-01
   3.5977343e+00   1.4634322e-01
   3.6050515e+00   1.4634313e-01
   3.6123686e+00   1.4634357e-01
   3.6196858e+00   1.4634405e-01
   3.6270031e+00   1.4634456e-01
   3.6343203e+00   1.4634458e-01
   3.6416375e+00   1.4634472e-01
   3.6489548e+00   1.4634484e-01
   3.6562720e+00   1.4634493e-01
   3.6635893e+00   1.4634496e-01
   3.6709065e+00   1.4634514e-01
   3.6782238e+00   1.4634524e-01
   3.6855411e+00   1.4634538e-01
   3.6928583e+00   1.4634545e-01
   3.7001756e+00   1.4634562e-01
   3.7074929e+00   1.4634565e-01
   3.7148102e+00   1.4634570e-01
   3.7221251e+00   1.4629915e-01
   3.7294422e+00   1.4634037e-01
   3.7367595e+00   1.4634589e-01
   3.7440768e+00   1.4634601e-01
   3.7513940e+00   1.4634543e-01
   3.7587113e+00   1.4634501e-01
   3.7660285e+00   1.4634491e-01
   3.7733458e+00   1.4634523e-01
   3.7806630e+00   1.4634514e-01
   3.7879803e+00   1.4634519e-01
   3.7952976e+00   1.4634504e-01
   3.8026148e+00   1.4634494e-01
   3.8099321e+00   1.4634510e-01
   3.8172493e+00   1.4634532e-01
   3.8245666e+00   1.4634499e-01
   3.8318838e+00   1.4634502e-01
   3.8392011e+00   1.4634474e-01
   3.8465183e+00   1.4634460e-01
   3.8538355e+00   1.4634432e-01
   3.8611528e+00   1.4634512e-01
   3.8684700e+00   1.4634529e-01
   3.8757873e+00   1.4634520e-01
   3.8831046e+00   1.4634527e-01
   3.8904218e+00   1.4634545e-01
   3.8977391e+00   1.4634568e-01
   3.9050564e+00   1.4634580e-01
   3.9123737e+00   1.4634543e-01
   3.9196910e+00   1.4634597e-01
   3.9270083e+00   1.4634587e-01
   3.9343256e+00   1.4634615e-01
   3.9416429e+00   1.4634615e-01
   3.9489602e+00   1.4634613e-01
   3.9562775e+00   1.4634648e-01
   3.9635948e+00   1.4634661e-01
   3.9709122e+00   1.4634661e-01
   3.9782295e+00   1.4634668e-01
   3.9855468e+00   1.4634688e-01
   3.9928642e+00   1.4634703e-01
   4.0001815e+00   1.4634667e-01
   4.0074989e+00   1.4634644e-01
   4.0148161e+00   1.4634544e-01
   4.0221334e+00   1.4634579e-01
   4.0294507e+00   1.4634540e-01
   4.0367680e+00   1.4634571e-01
   4.0440852e+00   1.4634462e-01
   4.0514025e+00   1.4634543e-01
   4.0587197e+00   1.4634526e-01
   4.0660370e+00   1.4634596e-01
   4.0733543e+00   1.4634512e-01
   4.0806716e+00   1.4634589e-01
   4.0879889e+00   1.4634556e-01
   4.0953061e+00   1.4634559e-01
   4.1026234e+00   1.4634452e-01
   4.1099406e+00   1.4634470e-01
   4.1172579e+00   1.4634546e-01
   4.1245752e+00   1.4634554e-01
   4.1318924e+00   1.4634515e-01
   4.1392097e+00   1.4634499e-01
   4.1465270e+00   1.4634642e-01
   4.1538443e+00   1.4634638e-01
   4.1611616e+00   1.4634568e-01
   4.1684789e+00   1.4634629e-01
   4.1757962e+00   1.4634646e-01
   4.1831135e+00   1.4634630e-01
   4.1904308e+00   1.4634615e-01
   4.1977481e+00   1.4634607e-01
   4.2050654e+00   1.4634592e-01
   4.2123827e+00   1.4634585e-01
   4.2197000e+00   1.4634584e-01
   4.2270173e+00   1.4634553e-01
   4.2343346e+00   1.4634519e-01
   4.2416518e+00   1.4634383e-01
   4.2489690e+00   1.4634520e-01
   4.2562861e+00   1.4634202e-01
   4.2636033e+00   1.4634338e-01
   4.2709204e+00   1.4634190e-01
   4.2782375e+00   1.4634313e-01
   4.2855547e+00   1.4634402e-01
   4.2928719e+00   1.4634422e-01
   4.3001892e+00   1.4634477e-01
   4.3075065e+00   1.4634575e-01
   4.3148237e+00   1.4634487e-01
   4.3221410e+00   1.4634531e-01
   4.3294582e+00   1.4634457e-01
   4.3367754e+00   1.4634437e-01
   4.3440926e+00   1.4634416e-01
   4.3514098e+00   1.4634299e-01
   4.3587269e+00   1.4634238e-01
   4.3660441e+00   1.4634408e-01
   4.3733614e+00   1.4634524e-01
   4.3806787e+00   1.4634567e-01
   4.3879959e+00   1.4634545e-01
   4.3953132e+00   1.4634460e-01
   4.4026304e+00   1.4634411e-01
   4.4099476e+00   1.4634471e-01
   4.4172649e+00   1.4634554e-01
   4.4245822e+00   1.4634616e-01
   4.4318995e+00   1.4634618e-01
   4.4392168e+00   1.4634625e-01
   4.4465341e+00   1.4634662e-01
   4.4538515e+00   1.4634655e-01
   4.4611688e+00   1.4634638e-01
   4.4684861e+00   1.4634641e-01
   4.4758034e+00   1.4634644e-01
   4.4831208e+00   1.4634671e-01
   4.4904381e+00   1.4634673e-01
   4.4977554e+00   1.4634666e-01
   4.5050728e+00   1.4634670e-01
   4.5123901e+00   1.4634672e-01
   4.5197074e+00   1.4634676e-01
   4.5270248e+00   1.4634681e-01
   4.5343421e+00   1.4634677e-01
   4.5416595e+00   1.4634694e-01
   4.5489768e+00   1.4634675e-01
   4.5562941e+00   1.4634671e-01
   4.5636115e+00   1.4634636e-01
   4.5709287e+00   1.4634583e-01
   4.5782460e+00   1.4634468e-01
   4.5855633e+00   1.4634582e-01
   4.5928804e+00   1.4634326e-01
   4.6001976e+00   1.4634321e-01
   4.6075148e+00   1.4634420e-01
   4.6148321e+00   1.4634650e-01
   4.6221495e+00   1.4634673e-01
   4.6294668e+00   1.4634663e-01
   4.6367841e+00   1.4634639e-01
   4.6441014e+00   1.4634590e-01
   4.6514187e+00   1.4634534e-01
   4.6587360e+00   1.4634585e-01
   4.6660533e+00   1.4634625e-01
   4.6733706e+00   1.4634708e-01
   4.6806880e+00   1.4634695e-01
   4.6880053e+00   1.4634718e-01
   4.6953227e+00   1.4634696e-01
   4.7026400e+00   1.4634694e-01
   4.7099574e+00   1.4634684e-01
   4.7172747e+00   1.4634628e-01
   4.7245920e+00   1.4634652e-01
   4.7319094e+00   1.4634740e-01
   4.7392267e+00   1.4634706e-01
   4.7465441e+00   1.4634677e-01
   4.7538614e+00   1.4634717e-01
   4.7611788e+00   1.4634681e-01
   4.7684961e+00   1.4634585e-01
   4.7758134e+00   1.4634656e-01
   4.7831307e+00   1.4634528e-01
   4.7904480e+00   1.4634642e-01
   4.7977653e+00   1.4634626e-01
   4.8050826e+00   1.4634659e-01
   4.8123999e+00   1.4634518e-01
   4.8197172e+00   1.4634639e-01
   4.8270345e+00   1.4634649e-01
   4.8343519e+00   1.4634680e-01
   4.8416692e+00   1.4634704e-01
   4.8489866e+00   1.4634693e-01
   4.8563039e+00   1.4634709e-01
   4.8636213e+00   1.4634730e-01
   4.8709387e+00   1.4634738e-01
   4.8782560e+00   1.4634743e-01
   4.8855734e+00   1.4634756e-01
   4.8928908e+00   1.4634739e-01
   4.9002082e+00   1.4634750e-01
   4.9075255e+00   1.4634731e-01
   4.9148429e+00   1.4634750e-01
   4.9221603e+00   1.4634765e-01
   4.9294777e+00   1.4634760e-01
   4.9367950e+00   1.4634733e-01
   4.9441124e+00   1.4634728e-01
   4.9514298e+00   1.4634720e-01
   4.9587471e+00   1.4634629e-01
   4.9660644e+00   1.4634699e-01
   4.9733817e+00   1.4634629e-01
   4.9806990e+00   1.4634540e-01
   4.9880162e+00   1.4634499e-01
   4.9953335e+00   1.4634473e-01
   5.0000000e+00   9.3330278e-02


==> dats/conv_cn_dobs.dat <==
        t               e1_257          e2_257          e1_513          e2_513          e1_1025         e2_1025         e1_2049         e2_2049         e1_4097         e2_4097         e1_8193         e2_8193		e1_4_1025	e2_4_1025
   1.0000000e-02   3.7747583e-15   1.3322676e-15   3.5527137e-15   1.3322676e-15   4.4408921e-16   6.6613381e-16   7.9936058e-15   5.3290705e-15   5.2846616e-14   5.9063865e-14   4.3964832e-14   4.9515947e-14   1.2434498e-14   1.2434498e-14
   2.0000000e-02   5.5511151e-15   3.1086245e-15   5.1070259e-15   1.3322676e-15   1.1102230e-15   1.7763568e-15   2.4868996e-14   1.8207658e-14   1.0591528e-13   1.1168844e-13   9.5479180e-14   1.0946799e-13   1.5765167e-14   1.7763568e-14
   3.0000000e-02   6.8833828e-15   4.8849813e-15   1.5543122e-15   1.3322676e-15   2.8865799e-15   6.4392935e-15   4.1078252e-14   3.3972825e-14   1.4277468e-13   1.4765966e-13   1.4366286e-13   1.5631940e-13   1.7763568e-14   1.6209256e-14
   4.0000000e-02   2.6645353e-15   8.8817842e-16   3.1086245e-15   3.7747583e-15   8.4376950e-15   6.6613381e-15   4.9515947e-14   3.8857806e-14   1.9051427e-13   1.8762769e-13   1.8185453e-13   1.9584334e-13   1.5099033e-14   1.4210855e-14
   5.0000000e-02   1.2878587e-14   7.1054274e-15   3.7747583e-15   3.1086245e-15   8.4376950e-15   5.7731597e-15   6.6391337e-14   5.3512750e-14   2.3003821e-13   2.2115643e-13   2.3958613e-13   2.5290881e-13   9.1038288e-15   6.8833828e-15
   6.0000000e-02   1.6431301e-14   1.0214052e-14   3.5527137e-15   5.9952043e-15   4.4408921e-15   4.8849813e-15   8.1934459e-14   7.1054274e-14   2.6800784e-13   2.6378899e-13   2.8355096e-13   3.0375702e-13   2.2204460e-15   1.3322676e-15
   7.0000000e-02   1.8207658e-14   1.1546319e-14   3.7747583e-15   6.2172489e-15   7.1054274e-15   4.8849813e-15   8.6597396e-14   7.6827433e-14   3.1064040e-13   3.0553338e-13   3.2907010e-13   3.5349501e-13   3.3306691e-15   1.7763568e-15
   8.0000000e-02   1.9984014e-14   8.8817842e-15   1.2323476e-14   4.4408921e-16   5.3290705e-15   1.5543122e-15   9.8809849e-14   8.3488771e-14   3.4039438e-13   3.3395509e-13   3.8680170e-13   4.0523140e-13   4.4408921e-16   2.8865799e-15
   9.0000000e-02   2.5313085e-14   1.1324275e-14   1.4543922e-14   1.1102230e-15   1.1324275e-14   2.4424907e-15   1.0524914e-13   9.2148511e-14   3.6703973e-13   3.5837999e-13   4.2721382e-13   4.4297899e-13   3.5527137e-15   5.1070259e-15
   1.0000000e-01   2.9976022e-14   9.3258734e-15   1.5432100e-14   4.4408921e-16   1.5210055e-14   2.1649349e-14   1.1235457e-13   9.7477582e-14   3.9701575e-13   3.7880810e-13   4.7539750e-13   4.8960835e-13   7.9936058e-15   4.4408921e-15
   1.1000000e-01   3.8413717e-14   1.0214052e-14   8.8817842e-15   2.6645353e-15   7.3274720e-15   2.0872193e-14   1.2212453e-13   1.0369483e-13   4.2033044e-13   4.0545345e-13   5.1736393e-13   5.2802207e-13   7.5495166e-15   1.5543122e-15
   1.2000000e-01   4.8627768e-14   1.0214052e-14   1.0769163e-14   1.9984014e-15   8.6597396e-15   6.8833828e-15   1.3811174e-13   1.1723955e-13   4.4786397e-13   4.3653969e-13   5.5688787e-13   5.6066263e-13   9.3258734e-15   2.2204460e-16
   1.3000000e-01   4.5297099e-14   6.8833828e-15   2.0761171e-14   2.2204460e-16   8.8817842e-16   2.1205260e-14   1.3367085e-13   1.2501111e-13   4.7739590e-13   4.6984638e-13   6.0063066e-13   6.0418337e-13   1.9872992e-14   2.2204460e-16
   1.4000000e-01   5.4845017e-14   1.3100632e-14   3.1752379e-14   8.4376950e-15   5.7731597e-15   2.0872193e-14   1.4677148e-13   1.3455903e-13   5.0448534e-13   4.9538151e-13   6.4925842e-13   6.4348527e-13   1.8540725e-14   1.7763568e-15
   1.5000000e-01   5.8841820e-14   1.7541524e-14   3.5083048e-14   1.5987212e-14   1.2434498e-14   1.7319479e-14   1.5876189e-13   1.4721557e-13   5.4733995e-13   5.3379523e-13   6.9144690e-13   6.8878236e-13   1.3655743e-14   1.5543122e-15
   1.6000000e-01   5.1514348e-14   1.2656542e-14   3.4861003e-14   1.6653345e-14   1.7319479e-14   1.7985613e-14   1.5587531e-13   1.4122037e-13   5.9663385e-13   5.8131278e-13   6.5258909e-13   6.5480954e-13   1.6986412e-14   8.8817842e-16
   1.7000000e-01   5.4178884e-14   1.4432899e-14   3.2862602e-14   1.5321078e-14   1.4432899e-14   2.4980018e-14   1.5587531e-13   1.3855583e-13   6.2172489e-13   6.0818017e-13   6.6902039e-13   6.7879036e-13   6.6613381e-15   7.3274720e-15
   1.8000000e-01   5.3068661e-14   1.1990409e-14   3.3528735e-14   1.3322676e-14   1.4876989e-14   2.2981617e-14   1.6719959e-13   1.4743762e-13   6.5281114e-13   6.4037664e-13   7.0632389e-13   7.1165296e-13   6.8833828e-15   6.2172489e-15
   1.9000000e-01   5.3512750e-14   1.3100632e-14   3.3306691e-14   1.4210855e-14   2.3980817e-14   1.5099033e-14   1.4521717e-13   1.2390089e-13   6.7812422e-13   6.6346928e-13   8.2600593e-13   8.3200113e-13   1.1657342e-14   0.0000000e+00
   2.0000000e-01   5.7287508e-14   1.4210855e-14   3.1197267e-14   1.1546319e-14   1.6875390e-14   1.5321078e-14   1.3167245e-13   1.0924595e-13   6.7434947e-13   6.6413541e-13   8.5731422e-13   8.6797236e-13   2.6645353e-15   3.1086245e-15
   2.1000000e-01   6.6169292e-14   1.6431301e-14   3.5305092e-14   1.3322676e-14   1.5321078e-14   2.0650148e-14   1.3944401e-13   1.1746160e-13   6.9033668e-13   6.7501560e-13   8.5309537e-13   8.6819441e-13   4.4408921e-15   2.8865799e-15
   2.2000000e-01   7.0832229e-14   1.6431301e-14   3.7525538e-14   1.3766766e-14   2.1538327e-14   1.6653345e-14   1.1191048e-13   9.3480779e-14   7.2342132e-13   7.0654593e-13   9.0882857e-13   9.1593400e-13   8.8817842e-15   1.3322676e-15
   2.3000000e-01   7.8381746e-14   1.5765167e-14   4.3076653e-14   1.4432899e-14   1.3988810e-14   2.8088643e-14   1.1546319e-13   9.8365760e-14   7.5095485e-13   7.3741013e-13   9.9364961e-13   9.9631414e-13   2.6645353e-15   6.8833828e-15
   2.4000000e-01   7.8159701e-14   1.5987212e-14   4.0856207e-14   1.2212453e-14   1.5765167e-14   2.5202063e-14   1.1546319e-13   9.4813046e-14   8.0913054e-13   7.9536377e-13   1.0387247e-12   1.0342838e-12   1.8762769e-14   7.3274720e-15
   2.5000000e-01   8.9039887e-14   2.0206059e-14   4.4630966e-14   1.5765167e-14   3.5305092e-14   1.3322676e-14   1.3611334e-13   1.1279866e-13   8.4687812e-13   8.3066887e-13   1.1355361e-12   1.1282086e-12   1.9872992e-14   3.9968029e-15
   2.6000000e-01   9.6367359e-14   1.8873791e-14   4.5741189e-14   2.1871394e-14   3.7525538e-14   7.3274720e-15   1.4455104e-13   1.1834977e-13   8.9572794e-13   8.7507779e-13   1.2401191e-12   1.2307932e-12   1.0547119e-14   4.4408921e-16
   2.7000000e-01   9.9920072e-14   1.8873791e-14   4.7961635e-14   2.0983215e-14   3.5749181e-14   9.5479180e-15   1.7008617e-13   1.4122037e-13   9.2681418e-13   9.0571994e-13   1.2996271e-12   1.2938539e-12   1.1102230e-15   6.6613381e-16
   2.8000000e-01   1.0502710e-13   2.1760371e-14   4.5519144e-14   1.6209256e-14   3.3972825e-14   1.3544721e-14   1.7741364e-13   1.5254464e-13   9.5390362e-13   9.3614005e-13   1.3578028e-12   1.3486989e-12   5.5511151e-15   3.3306691e-15
   2.9000000e-01   1.0125234e-13   1.7985613e-14   3.9301895e-14   9.9920072e-15   3.6859404e-14   1.1990409e-14   1.9095836e-13   1.6675550e-13   9.7810648e-13   9.6167518e-13   1.4179768e-12   1.4075408e-12   4.4408921e-15   4.8849813e-15
   3.0000000e-01   1.0702550e-13   2.5979219e-14   3.2196468e-14   5.7731597e-15   3.4638958e-14   2.1205260e-14   1.9784174e-13   1.7452706e-13   1.0091927e-12   9.9431574e-13   1.4646062e-12   1.4617196e-12   4.6629367e-15   6.6613381e-15
   3.1000000e-01   1.1057821e-13   2.8421709e-14   2.7200464e-14   4.4408921e-15   2.9531932e-14   2.0983215e-14   2.1382895e-13   1.8651747e-13   1.0271783e-12   1.0209611e-12   1.5214496e-12   1.5110135e-12   1.4321877e-14   8.8817842e-15
   3.2000000e-01   1.0480505e-13   2.4202862e-14   2.6756375e-14   3.1086245e-15   2.1982416e-14   2.0650148e-14   2.3536728e-13   2.0139446e-13   1.0527135e-12   1.0560441e-12   1.5787371e-12   1.5649704e-12   2.6978419e-14   2.6312286e-14
   3.3000000e-01   1.1346479e-13   2.9309888e-14   2.5202063e-14   6.6613381e-16   2.9087843e-14   1.6875390e-14   2.3203661e-13   2.0494717e-13   1.0984547e-12   1.0962342e-12   1.6400215e-12   1.6153745e-12   3.2196468e-14   3.1641356e-14
   3.4000000e-01   1.1723955e-13   3.1086245e-14   2.8532732e-14   2.2204460e-16   2.9087843e-14   1.7763568e-14   2.4735769e-13   2.1715962e-13   1.0671464e-12   1.0680345e-12   1.6946444e-12   1.6735502e-12   2.0761171e-14   1.7763568e-14
   3.5000000e-01   1.1768364e-13   3.2640557e-14   2.4757973e-14   4.4408921e-16   3.0420111e-14   1.8429702e-14   2.6378899e-13   2.2959412e-13   1.0929035e-12   1.0944579e-12   1.7454926e-12   1.7146284e-12   2.3203661e-14   1.3766766e-14
   3.6000000e-01   1.2057022e-13   3.3528735e-14   2.5868196e-14   6.6613381e-15   1.5099033e-14   3.9857007e-14   2.8133051e-13   2.4957814e-13   1.1175505e-12   1.1208812e-12   1.7867929e-12   1.7574830e-12   2.6756375e-14   1.5765167e-14
   3.7000000e-01   1.2634338e-13   3.4194869e-14   2.4091840e-14   8.6597396e-15   2.1316282e-14   3.4083847e-14   3.0508929e-13   2.7089442e-13   1.1555201e-12   1.1477486e-12   1.8529622e-12   1.8174351e-12   2.2981617e-14   2.1649349e-14
   3.8000000e-01   1.2012613e-13   3.0420111e-14   1.1657342e-14   5.7731597e-15   1.7097435e-14   4.3409720e-14   3.1774583e-13   2.8621550e-13   1.2252421e-12   1.2201351e-12   1.8973711e-12   1.8636204e-12   1.7652546e-14   1.5543122e-14
   3.9000000e-01   1.2190249e-13   3.0420111e-14   8.8817842e-15   2.2204460e-15   1.8207658e-14   4.3409720e-14   3.3484326e-13   3.0042635e-13   1.2596590e-12   1.2523316e-12   1.9506619e-12   1.9195756e-12   1.9650948e-14   2.0983215e-14
   4.0000000e-01   1.1746160e-13   3.1752379e-14   1.2323476e-14   3.3306691e-15   7.5495166e-15   5.1847415e-14   3.4572345e-13   3.0997427e-13   1.2767565e-12   1.2712054e-12   1.9952928e-12   1.9682034e-12   2.8088643e-14   3.3195668e-14
   4.1000000e-01   1.1501911e-13   3.0198066e-14   1.1213253e-14   5.5511151e-15   1.2878587e-14   4.6074256e-14   3.3684167e-13   2.9642955e-13   1.3162804e-12   1.3071766e-12   2.0363711e-12   2.0154989e-12   2.8310687e-14   3.7414516e-14
   4.2000000e-01   1.1435297e-13   2.9309888e-14   8.4376950e-15   7.7715612e-15   1.8207658e-14   4.5186077e-14   3.5549341e-13   3.1263880e-13   1.3495871e-12   1.3438139e-12   2.0903279e-12   2.0723423e-12   2.7644553e-14   3.3861802e-14
   4.3000000e-01   1.1923795e-13   3.3750780e-14   1.9872992e-14   1.1546319e-14   1.7097435e-14   5.1181281e-14   3.8191672e-13   3.3706371e-13   1.3880008e-12   1.3846702e-12   2.1393998e-12   2.1109781e-12   2.0539126e-14   2.7422509e-14
   4.4000000e-01   1.1679546e-13   2.7755576e-14   1.6764368e-14   9.7699626e-15   1.4654944e-14   5.1625371e-14   3.9723780e-13   3.5060843e-13   1.4175328e-12   1.4181989e-12   2.1602720e-12   2.1318503e-12   2.8976821e-14   2.9864999e-14
   4.5000000e-01   1.2723156e-13   3.5305092e-14   9.5479180e-15   9.1038288e-15   1.9761970e-14   5.4733995e-14   4.1833204e-13   3.6481929e-13   1.4546142e-12   1.4550583e-12   2.1984636e-12   2.1669333e-12   3.3528735e-14   3.6304293e-14
   4.6000000e-01   1.2523316e-13   3.5305092e-14   4.4408921e-16   2.8865799e-15   1.9317881e-14   5.6066263e-14   4.3698378e-13   3.7769787e-13   1.4983570e-12   1.4979129e-12   2.2488678e-12   2.2166713e-12   2.4980018e-14   2.9198866e-14
   4.7000000e-01   1.2656542e-13   3.5305092e-14   4.4408921e-16   1.9984014e-15   1.3988810e-14   5.9174887e-14   4.4342308e-13   3.8324899e-13   1.5365487e-12   1.5332180e-12   2.3021585e-12   2.2637447e-12   2.0095037e-14   2.3647750e-14
   4.8000000e-01   1.2456702e-13   3.4416914e-14   4.4408921e-15   2.4424907e-15   2.2204460e-14   5.4511951e-14   4.5075055e-13   3.9146464e-13   1.5758506e-12   1.5758506e-12   2.3310243e-12   2.3006042e-12   3.2196468e-14   2.9864999e-14
   4.9000000e-01   1.3367085e-13   3.9079850e-14   2.2204460e-15   4.8849813e-15   2.1316282e-14   5.6510352e-14   4.6496140e-13   4.0523140e-13   1.6107116e-12   1.6240342e-12   2.3772095e-12   2.3390179e-12   3.0753178e-14   2.6756375e-14
   5.0000000e-01   1.4077628e-13   4.5075055e-14   6.6613381e-16   7.5495166e-15   1.7097435e-14   5.4733995e-14   4.8516746e-13   4.1566750e-13   1.6475710e-12   1.6602275e-12   2.4040769e-12   2.3685498e-12   1.8318680e-14   1.0214052e-14
   5.1000000e-01   1.4144241e-13   4.3298698e-14   9.7699626e-15   7.9936058e-15   7.3274720e-15   6.0951244e-14   4.9515947e-13   4.2676973e-13   1.6937562e-12   1.7088553e-12   2.4489299e-12   2.4100721e-12   2.5646152e-14   1.2878587e-14
   5.2000000e-01   1.5121238e-13   4.4408921e-14   1.2434498e-14   6.8833828e-15   2.8199665e-14   5.4733995e-14   5.0959237e-13   4.3898218e-13   1.6311397e-12   1.6406876e-12   2.4809044e-12   2.4484859e-12   2.8976821e-14   1.1324275e-14
   5.3000000e-01   1.5654145e-13   4.3298698e-14   7.5495166e-15   2.6645353e-15   2.8865799e-14   5.8064664e-14   5.2557958e-13   4.5408122e-13   1.6771029e-12   1.6866508e-12   2.5046631e-12   2.4731328e-12   2.8088643e-14   7.9936058e-15
   5.4000000e-01   1.5787371e-13   4.0856207e-14   1.5543122e-15   1.9984014e-15   2.9976022e-14   5.6510352e-14   5.3779203e-13   4.6229687e-13   1.7255086e-12   1.7257307e-12   2.5512925e-12   2.5128788e-12   1.9428903e-14   4.6629367e-15
   5.5000000e-01   1.5898394e-13   3.8413717e-14   9.1038288e-15   4.8849813e-15   3.7747583e-14   5.7398530e-14   5.5444538e-13   4.7917226e-13   1.7363888e-12   1.7390533e-12   2.5917046e-12   2.5544011e-12   2.5202063e-14   5.7731597e-15
   5.6000000e-01   1.5965007e-13   4.0190073e-14   8.4376950e-15   2.2204460e-15   3.6859404e-14   6.0063066e-14   5.6576965e-13   4.8760995e-13   1.7563728e-12   1.7632562e-12   2.6239011e-12   2.5912605e-12   1.9650948e-14   8.8817842e-16
   5.7000000e-01   1.6675550e-13   3.9523940e-14   1.7763568e-15   5.9952043e-15   2.7977620e-14   6.6169292e-14   5.8464344e-13   4.9782400e-13   1.8263169e-12   1.8252067e-12   2.6583180e-12   2.6327829e-12   7.9936058e-15   7.5495166e-15
   5.8000000e-01   1.7519319e-13   4.0190073e-14   1.0769163e-14   1.9095836e-14   2.7089442e-14   6.9055872e-14   6.1017857e-13   5.1914029e-13   1.8498536e-12   1.8420820e-12   2.7116087e-12   2.6858515e-12   6.4392935e-15   9.1038288e-15
   5.9000000e-01   1.7919000e-13   4.2410520e-14   2.4424907e-15   2.0428104e-14   3.6193271e-14   6.3948846e-14   6.2616579e-13   5.3157478e-13   1.8809398e-12   1.8667290e-12   2.7657876e-12   2.7375879e-12   6.2172489e-15   3.1086245e-15
   6.0000000e-01   1.8540725e-13   4.4630966e-14   5.3290705e-15   2.9864999e-14   3.1530334e-14   6.6613381e-14   6.4304118e-13   5.4667382e-13   1.8995916e-12   1.8869351e-12   2.8230751e-12   2.7930991e-12   8.4376950e-15   1.3322676e-15
   6.1000000e-01   1.9961810e-13   4.8627768e-14   2.8865799e-15   2.7866598e-14   1.8651747e-14   7.2386541e-14   6.7701400e-13   5.6954441e-13   1.9342306e-12   1.9249047e-12   2.8650415e-12   2.8370639e-12   6.8833828e-15   5.5511151e-15
   6.2000000e-01   2.0539126e-13   4.7961635e-14   1.3322676e-15   2.4091840e-14   1.5099033e-14   7.5939255e-14   6.8700601e-13   5.8308913e-13   1.9531043e-12   1.9482194e-12   2.9150016e-12   2.8870240e-12   1.1657342e-14   9.1038288e-15
   6.3000000e-01   2.0938806e-13   5.1736393e-14   8.4376950e-15   1.9095836e-14   1.1990409e-14   7.9269924e-14   7.0254913e-13   5.9663385e-13   2.0190516e-12   2.0075053e-12   2.9558578e-12   2.9309888e-12   6.2172489e-15   9.7699626e-15
   6.4000000e-01   2.0761171e-13   5.0404125e-14   1.7097435e-14   1.9095836e-14   8.2156504e-15   9.3480779e-14   7.1320727e-13   6.0884631e-13   2.0536906e-12   2.0443647e-12   3.0118130e-12   2.9787284e-12   3.7747583e-15   9.3258734e-15
   6.5000000e-01   2.1582736e-13   5.4400928e-14   2.0206059e-14   1.5765167e-14   1.3322676e-15   9.1482377e-14   7.2586381e-13   6.1617378e-13   2.0961011e-12   2.0832225e-12   3.0719871e-12   3.0317970e-12   1.5543122e-15   7.9936058e-15
   6.6000000e-01   2.2226665e-13   5.4622973e-14   3.7747583e-14   9.3258734e-15   1.2767565e-14   1.0036416e-13   7.2764017e-13   6.2816419e-13   2.1445068e-12   2.1336266e-12   3.1186165e-12   3.0726532e-12   1.5543122e-15   4.2188475e-15
   6.7000000e-01   2.2626345e-13   5.3512750e-14   3.9079850e-14   1.0880186e-14   1.0214052e-14   9.6811448e-14   7.3741013e-13   6.3704597e-13   2.1878055e-12   2.1715962e-12   3.1756819e-12   3.1268321e-12   4.4408921e-16   1.1990409e-14
   6.8000000e-01   2.3048230e-13   5.3290705e-14   4.5963233e-14   1.0436096e-14   9.1038288e-15   1.0258461e-13   7.5939255e-13   6.5525363e-13   2.2160052e-12   2.1993518e-12   3.2205349e-12   3.1608050e-12   3.9968029e-15   1.6653345e-14
   6.9000000e-01   2.4025226e-13   6.0174088e-14   4.8849813e-14   6.2172489e-15   1.2989609e-14   1.0758061e-13   7.6494366e-13   6.6480155e-13   2.2637447e-12   2.2426505e-12   3.2789327e-12   3.2063241e-12   7.3274720e-15   8.6597396e-15
   7.0000000e-01   2.4735769e-13   6.3060668e-14   4.9737992e-14   9.7699626e-15   1.0991208e-14   1.0669243e-13   7.7871043e-13   6.8300920e-13   2.2946089e-12   2.2739588e-12   3.3348879e-12   3.2556180e-12   8.4376950e-15   6.2172489e-15
   7.1000000e-01   2.5091040e-13   6.5059069e-14   5.1958438e-14   7.3274720e-15   1.2101431e-14   1.1046719e-13   7.8737017e-13   6.9610984e-13   2.3294700e-12   2.3026026e-12   3.3952841e-12   3.3122394e-12   2.0650148e-14   4.2188475e-15
   7.2000000e-01   2.6001423e-13   7.0388140e-14   4.5963233e-14   9.3258734e-15   1.1213253e-14   1.0558221e-13   7.9758422e-13   7.0787820e-13   2.3565594e-12   2.3345770e-12   3.4456882e-12   3.3695269e-12   2.4424907e-14   3.1086245e-15
   7.3000000e-01   2.6489921e-13   6.6391337e-14   4.4853010e-14   9.9920072e-15   5.1070259e-15   1.0302870e-13   8.2200913e-13   7.2608586e-13   2.4058533e-12   2.3774316e-12   3.4894310e-12   3.4101610e-12   2.3536728e-14   3.1086245e-15
   7.4000000e-01   2.6267877e-13   6.3948846e-14   5.0848215e-14   1.0214052e-14   0.0000000e+00   1.0214052e-13   8.3177909e-13   7.3741013e-13   2.4487079e-12   2.4158453e-12   3.5274006e-12   3.4541259e-12   1.9984014e-14   3.9968029e-15
   7.5000000e-01   2.6378899e-13   6.5059069e-14   5.0848215e-14   9.3258734e-15   2.8865799e-15   1.0558221e-13   8.4399154e-13   7.4495965e-13   2.4842350e-12   2.4498181e-12   3.5853542e-12   3.5127456e-12   9.5479180e-15   5.1070259e-15
   7.6000000e-01   2.6512126e-13   6.6613381e-14   5.5067062e-14   9.1038288e-15   7.3274720e-15   1.1113332e-13   8.6419760e-13   7.5894846e-13   2.5366376e-12   2.5015545e-12   3.6473047e-12   3.5833558e-12   6.8833828e-15   1.1546319e-14
   7.7000000e-01   2.6467717e-13   7.1942452e-14   5.6399330e-14   1.1990409e-14   1.7319479e-14   1.0624834e-13   8.9217522e-13   7.7737816e-13   2.5670577e-12   2.5415225e-12   3.6972647e-12   3.6344261e-12   1.3877788e-14   1.7097435e-14
   7.8000000e-01   2.6845193e-13   7.0388140e-14   5.7065463e-14   1.2434498e-14   1.4654944e-14   1.1024515e-13   9.0816243e-13   7.9269924e-13   2.6099123e-12   2.5777158e-12   3.7525538e-12   3.6874948e-12   1.9650948e-14   2.1649349e-14
   7.9000000e-01   2.8199665e-13   8.0158102e-14   5.3734794e-14   1.4654944e-14   1.6653345e-14   1.1202150e-13   9.2081898e-13   8.0535578e-13   2.6576519e-12   2.6221247e-12   3.8147263e-12   3.7461145e-12   2.1427304e-14   2.1427304e-14
   8.0000000e-01   2.8133051e-13   7.6827433e-14   6.1728400e-14   1.2212453e-14   2.0428104e-14   1.1801671e-13   9.2925667e-13   8.1556983e-13   2.7129410e-12   2.6711966e-12   3.8811176e-12   3.8029579e-12   1.7430501e-14   2.4980018e-14
   8.1000000e-01   2.7777780e-13   7.3940853e-14   5.8397731e-14   1.5321078e-14   9.3258734e-15   1.2267964e-13   9.4368957e-13   8.2955864e-13   2.7489122e-12   2.7113867e-12   4.0185633e-12   3.9384052e-12   1.0769163e-14   2.1649349e-14
   8.2000000e-01   2.8133051e-13   7.3940853e-14   4.9515947e-14   2.1427304e-14   1.2656542e-14   1.2334578e-13   9.6322950e-13   8.4554586e-13   2.7824409e-12   2.7371438e-12   4.1515680e-12   4.0629722e-12   7.7715612e-15   2.0650148e-14
   8.3000000e-01   2.8466118e-13   7.1276318e-14   5.7953642e-14   1.6209256e-14   2.3536728e-14   1.1934898e-13   9.7966080e-13   8.5309537e-13   2.8141933e-12   2.7635672e-12   4.2139625e-12   4.1202597e-12   7.1054274e-15   2.4980018e-14
   8.4000000e-01   2.8310687e-13   6.9722006e-14   5.0626170e-14   2.4091840e-14   1.8207658e-14   1.2245760e-13   9.9120712e-13   8.6397556e-13   2.8512748e-12   2.8004266e-12   4.3089976e-12   4.2157389e-12   7.9936058e-15   2.0983215e-14
   8.5000000e-01   2.8754776e-13   7.7493567e-14   4.8183679e-14   2.2759572e-14   2.7311486e-14   1.1735057e-13   1.0063061e-12   8.7285734e-13   2.8781422e-12   2.8330671e-12   4.3571813e-12   4.2639225e-12   4.8849813e-15   2.4091840e-14
   8.6000000e-01   2.9465319e-13   7.3052675e-14   4.8849813e-14   1.9539925e-14   3.6193271e-14   1.1513013e-13   1.0305090e-12   8.8706820e-13   2.9138914e-12   2.8699265e-12   4.3844928e-12   4.2903459e-12   8.4376950e-15   2.3647750e-14
   8.7000000e-01   3.0397906e-13   7.5495166e-14   4.9071858e-14   2.2981617e-14   4.1744386e-14   1.1490808e-13   1.0458301e-12   9.0061292e-13   2.9509728e-12   2.9021230e-12   4.4200199e-12   4.3280934e-12   4.6629367e-15   2.2981617e-14
   8.8000000e-01   3.0375702e-13   7.3718809e-14   5.2180482e-14   2.4535929e-14   5.2846616e-14   1.1157741e-13   1.0724754e-12   9.1970875e-13   2.9940495e-12   2.9494185e-12   4.4859672e-12   4.3804960e-12   4.8849813e-15   2.5424107e-14
   8.9000000e-01   3.0642155e-13   7.3274720e-14   5.3956839e-14   2.6534330e-14   5.9063865e-14   1.0869083e-13   1.1024515e-12   9.4502184e-13   3.0315750e-12   2.9898306e-12   4.5485837e-12   4.4364512e-12   1.2434498e-14   2.8310687e-14
   9.0000000e-01   3.0819791e-13   7.2164497e-14   5.3734794e-14   2.5202063e-14   6.2838623e-14   1.0824674e-13   1.1088908e-12   9.5057295e-13   3.0691005e-12   3.0253577e-12   4.5987658e-12   4.4804160e-12   7.9936058e-15   3.5860204e-14
   9.1000000e-01   3.0175862e-13   6.6169292e-14   5.1736393e-14   2.6756375e-14   6.3282712e-14   1.0491608e-13   1.1264323e-12   9.6211927e-13   3.1028513e-12   3.0568881e-12   4.6489479e-12   4.5285997e-12   4.4408921e-16   4.0301096e-14
   9.2000000e-01   3.0953018e-13   6.7057471e-14   6.1284311e-14   2.4535929e-14   7.1942452e-14   9.5923269e-14   1.1328716e-12   9.6656017e-13   3.1505909e-12   3.0988545e-12   4.6991300e-12   4.5723425e-12   1.8762769e-14   5.6288307e-14
   9.3000000e-01   3.0020431e-13   5.9507954e-14   2.6090241e-14   1.1246559e-13   7.2830630e-14   9.0816243e-14   1.1386447e-12   9.7766240e-13   3.1987746e-12   3.1423752e-12   4.7619686e-12   4.6309623e-12   9.7699626e-15   5.3845817e-14
   9.4000000e-01   2.9398706e-13   4.9737992e-14   1.8540725e-14   1.0802470e-13   8.3710816e-14   9.0816243e-14   1.1282086e-12   9.6034292e-13   3.2387426e-12   3.1843417e-12   4.8088200e-12   4.6758153e-12   5.7731597e-15   5.0737192e-14
   9.5000000e-01   2.9731773e-13   4.3964832e-14   1.7652546e-14   1.0913492e-13   7.5717210e-14   9.4368957e-14   1.1317614e-12   9.6567199e-13   3.2764902e-12   3.2183145e-12   4.8461235e-12   4.7142290e-12   7.7715612e-15   5.1181281e-14
   9.6000000e-01   3.0264680e-13   4.1744386e-14   1.7430501e-14   1.1179946e-13   8.9706020e-14   8.3932861e-14   1.1448620e-12   9.7299946e-13   3.3009151e-12   3.2407410e-12   4.8867577e-12   4.7566395e-12   7.5495166e-15   4.5630166e-14
   9.7000000e-01   3.0486724e-13   4.1522341e-14   2.9642955e-14   1.1313173e-13   9.8365760e-14   7.8381746e-14   1.1231016e-12   9.3902663e-13   3.3213432e-12   3.2653880e-12   4.9293902e-12   4.8043791e-12   6.6613381e-15   4.5852211e-14
   9.8000000e-01   2.9798386e-13   3.3972825e-14   2.7200464e-14   1.1290968e-13   1.0236256e-13   7.6827433e-14   1.1386447e-12   9.4635411e-13   3.3502090e-12   3.2949199e-12   4.9698023e-12   4.8516746e-12   4.2188475e-15   4.0079051e-14
   9.9000000e-01   2.9465319e-13   3.1974423e-14   1.3655743e-14   1.0735857e-13   1.0680345e-13   7.3940853e-14   1.1435297e-12   9.4835251e-13   3.3977265e-12   3.3377745e-12   5.0137672e-12   4.8991922e-12   5.5511151e-15   4.7628568e-14
   1.0000000e+00   2.9665159e-13   3.1086245e-14   1.2545520e-14   1.1357582e-13   1.2567725e-13   6.0951244e-14   1.1493029e-12   9.5057295e-13   3.4339198e-12   3.3675285e-12   5.0408566e-12   4.9407145e-12   3.3306691e-15   4.6074256e-14
   1.0100000e+00   2.9842795e-13   2.7755576e-14   1.6764368e-14   1.0957901e-13   1.4255264e-13   4.7406523e-14   1.1823875e-12   9.8254738e-13   3.4758862e-12   3.4003911e-12   5.0821569e-12   4.9820148e-12   1.1546319e-14   4.5630166e-14
   1.0200000e+00   3.0064840e-13   3.2640557e-14   1.2767565e-14   1.1135537e-13   1.4344081e-13   4.4297899e-14   1.1899370e-12   9.8587805e-13   3.5393910e-12   3.4574565e-12   5.1121329e-12   5.0199844e-12   1.1546319e-14   4.0301096e-14
   1.0300000e+00   3.1930014e-13   4.3520743e-14   2.4424907e-15   1.1068924e-13   1.4033219e-13   4.9626969e-14   1.1879386e-12   9.7744035e-13   3.5651482e-12   3.4807712e-12   5.1705307e-12   5.0708326e-12   1.3100632e-14   4.0079051e-14
   1.0400000e+00   3.2174263e-13   4.1522341e-14   8.8817842e-16   1.0846879e-13   1.4321877e-13   4.1855408e-14   1.1519674e-12   9.3813846e-13   3.5969006e-12   3.5167425e-12   5.2076121e-12   5.1048055e-12   6.4392935e-15   5.5178084e-14
   1.0500000e+00   3.2529535e-13   4.1300297e-14   1.9984014e-15   1.1002310e-13   1.4721557e-13   4.1411319e-14   1.1337598e-12   9.1637808e-13   3.6273207e-12   3.5500491e-12   5.2597926e-12   5.1505467e-12   1.5543122e-15   4.3853809e-14
   1.0600000e+00   3.3351100e-13   4.3520743e-14   2.8865799e-15   1.0780266e-13   1.5498713e-13   4.3631765e-14   1.1235457e-12   9.0638608e-13   3.6448622e-12   3.5726977e-12   5.3210769e-12   5.2053917e-12   6.2172489e-15   4.5186077e-14
   1.0700000e+00   3.3861802e-13   4.3076653e-14   5.5511151e-15   1.0758061e-13   1.5831780e-13   4.5408122e-14   1.1446399e-12   9.2148511e-13   3.6801673e-12   3.5982328e-12   5.2575722e-12   5.1347815e-12   1.3322676e-15   4.6962434e-14
   1.0800000e+00   3.4749981e-13   4.8183679e-14   1.5543122e-15   1.0580425e-13   1.6675550e-13   4.4741988e-14   1.1302070e-12   9.0794039e-13   3.7283510e-12   3.6382009e-12   5.3674842e-12   5.2378102e-12   2.6645353e-15   5.1403326e-14
   1.0900000e+00   3.4039438e-13   3.7525538e-14   3.7747583e-15   1.0602630e-13   1.5365487e-13   4.7628568e-14   1.1384227e-12   9.1393559e-13   3.7594372e-12   3.6579628e-12   5.2822191e-12   5.1694204e-12   1.7763568e-15   5.3623772e-14
   1.1000000e+00   3.4483527e-13   3.6415315e-14   5.7731597e-15   1.1179946e-13   1.4299673e-13   5.2513549e-14   1.1439738e-12   9.1726626e-13   3.7512216e-12   3.6501913e-12   5.3386184e-12   5.2224891e-12   1.5543122e-15   5.5622174e-14
   1.1100000e+00   3.5660364e-13   4.7295501e-14   7.9936058e-15   1.1357582e-13   1.4588331e-13   5.2513549e-14   1.1357582e-12   9.1193719e-13   3.7585490e-12   3.6539660e-12   5.3916871e-12   5.2722271e-12   9.5479180e-15   4.8738791e-14
   1.1200000e+00   3.6126657e-13   4.4408921e-14   1.6875390e-14   1.1002310e-13   1.4677148e-13   4.8516746e-14   1.1395329e-12   9.1460173e-13   3.7632120e-12   3.6528558e-12   5.4516391e-12   5.3321791e-12   1.0436096e-14   4.6740389e-14
   1.1300000e+00   3.6437520e-13   4.9737992e-14   1.7097435e-14   1.0824674e-13   1.4610535e-13   5.1625371e-14   1.1461943e-12   9.1571195e-13   3.7572168e-12   3.6373127e-12   5.4989346e-12   5.3770322e-12   2.4424907e-15   5.3623772e-14
   1.1400000e+00   3.7525538e-13   5.4178884e-14   2.1316282e-14   1.0169643e-13   1.4765966e-13   4.5852211e-14   1.1746160e-12   9.2525987e-13   3.7871928e-12   3.6599612e-12   5.5648819e-12   5.4480864e-12   4.2188475e-15   5.4956040e-14
   1.1500000e+00   3.7814196e-13   4.6407322e-14   2.3758773e-14   1.0491608e-13   1.5298873e-13   4.1411319e-14   1.1666224e-12   9.1571195e-13   3.8264947e-12   3.6943781e-12   5.6628036e-12   5.5488947e-12   1.5543122e-15   5.0959237e-14
   1.1600000e+00   3.8991033e-13   5.1958438e-14   2.1538327e-14   1.0624834e-13   1.5476509e-13   4.7628568e-14   1.1972645e-12   9.4169117e-13   3.8820058e-12   3.7452264e-12   5.7129856e-12   5.5904170e-12   1.1102230e-15   5.6954441e-14
   1.1700000e+00   3.9745984e-13   5.5067062e-14   1.7541524e-14   1.0869083e-13   1.7275070e-13   4.6518345e-14   1.1928236e-12   9.3858255e-13   3.9033221e-12   3.7703174e-12   5.7767124e-12   5.6472604e-12   1.4654944e-14   4.5630166e-14
   1.1800000e+00   4.0500936e-13   5.8397731e-14   2.1094237e-14   1.0758061e-13   1.8118840e-13   4.3409720e-14   1.1732837e-12   9.1437968e-13   3.9264147e-12   3.8029579e-12   5.8328897e-12   5.7041039e-12   1.5543122e-14   4.5630166e-14
   1.1900000e+00   4.1411319e-13   6.7279515e-14   1.2878587e-14   1.0869083e-13   1.7830182e-13   4.3187676e-14   1.1501911e-12   8.9017682e-13   3.9572789e-12   3.8393733e-12   5.8837379e-12   5.7516214e-12   1.3766766e-14   4.3187676e-14
   1.2000000e+00   4.2477133e-13   6.9499961e-14   1.0436096e-14   1.0669243e-13   1.7275070e-13   4.5408122e-14   1.1912693e-12   9.2548191e-13   3.9968029e-12   3.8737902e-12   5.9463545e-12   5.8157923e-12   1.8207658e-14   3.8746784e-14
   1.2100000e+00   4.3609560e-13   7.2386541e-14   1.3100632e-14   1.0491608e-13   1.7807977e-13   4.6740389e-14   1.2010393e-12   9.3058894e-13   4.0236703e-12   3.9004355e-12   6.0742522e-12   5.9474647e-12   1.3100632e-14   4.6296300e-14
   1.2200000e+00   4.4475534e-13   7.7715612e-14   1.4432899e-14   1.0647039e-13   1.7874591e-13   5.0515148e-14   1.2012613e-12   9.2192920e-13   4.0594195e-12   3.9366288e-12   6.1355365e-12   6.0100813e-12   1.6653345e-14   4.8738791e-14
   1.2300000e+00   4.4586557e-13   7.2386541e-14   1.6431301e-14   1.0513812e-13   1.6631141e-13   5.5844218e-14   1.1894929e-12   9.1393559e-13   4.0887294e-12   3.9619419e-12   6.1739502e-12   6.0533800e-12   2.7755576e-14   4.3631765e-14
   1.2400000e+00   4.5496940e-13   7.2386541e-14   1.0880186e-14   1.1157741e-13   1.6608936e-13   5.8286709e-14   1.1777246e-12   8.9905861e-13   4.1249226e-12   3.9979131e-12   6.1279870e-12   6.0116356e-12   2.7089442e-14   4.4075854e-14
   1.2500000e+00   4.5452531e-13   6.5725203e-14   7.3274720e-15   1.1468604e-13   1.6719959e-13   5.9618976e-14   1.1892709e-12   9.0416563e-13   4.1782133e-12   4.0472070e-12   6.2008176e-12   6.0791372e-12   2.5091040e-14   4.2521542e-14
   1.2600000e+00   4.0145665e-13   1.0214052e-14   1.3766766e-14   1.1890489e-13   1.7408297e-13   5.4511951e-14   1.1677326e-12   8.9039887e-13   4.2197357e-12   4.0865089e-12   6.2967409e-12   6.1748384e-12   2.1316282e-14   4.8960835e-14
   1.2700000e+00   3.9790393e-13   6.8833828e-15   3.3306691e-15   1.2334578e-13   1.6764368e-13   5.6066263e-14   1.1728396e-12   9.0616403e-13   4.2672532e-12   4.1266990e-12   6.3273831e-12   6.2114758e-12   2.7533531e-14   4.8738791e-14
   1.2800000e+00   4.1211479e-13   1.5099033e-14   1.0880186e-14   1.2290169e-13   1.7763568e-13   5.7842620e-14   1.1919354e-12   9.2126307e-13   4.3134385e-12   4.1635584e-12   6.3258287e-12   6.2003735e-12   3.7525538e-14   4.4741988e-14
   1.2900000e+00   4.2343906e-13   2.3092639e-14   1.3544721e-14   1.2490009e-13   1.6919799e-13   6.3948846e-14   1.2077006e-12   9.2836849e-13   4.3469672e-12   4.1886494e-12   6.3791195e-12   6.2547745e-12   4.9071858e-14   4.0967230e-14
   1.3000000e+00   4.3343107e-13   3.2418512e-14   2.2426505e-14   1.2001511e-13   1.7541524e-13   6.0729199e-14   1.2183587e-12   9.4524388e-13   4.3554049e-12   4.2084114e-12   6.4099837e-12   6.2923000e-12   5.5955240e-14   3.8080650e-14
   1.3100000e+00   4.3010040e-13   2.6201263e-14   1.7985613e-14   1.2045920e-13   1.7874591e-13   6.1173289e-14   1.2310153e-12   9.5945474e-13   4.3798298e-12   4.2332804e-12   6.4761529e-12   6.3515859e-12   5.7953642e-14   4.0523140e-14
   1.3200000e+00   4.3764992e-13   2.8421709e-14   1.7097435e-14   1.1779466e-13   1.7652546e-13   6.4614980e-14   1.2398971e-12   9.6878061e-13   4.4122483e-12   4.2632564e-12   6.4519501e-12   6.3327121e-12   6.7945649e-14   3.0309089e-14
   1.3300000e+00   4.4719783e-13   3.0864200e-14   1.4876989e-14   1.1957102e-13   1.7563728e-13   6.7279515e-14   1.2572166e-12   9.7788444e-13   4.4444448e-12   4.2976733e-12   6.4885874e-12   6.3666850e-12   6.9722006e-14   3.0531133e-14
   1.3400000e+00   4.4919624e-13   3.1752379e-14   1.9761970e-14   1.2112533e-13   1.8252067e-13   6.7057471e-14   1.2623236e-12   9.8498987e-13   4.4777515e-12   4.3351989e-12   6.5778494e-12   6.4459549e-12   5.5067062e-14   3.8746784e-14
   1.3500000e+00   4.4297899e-13   2.5979219e-14   1.6209256e-14   1.2201351e-13   1.8052226e-13   6.7723605e-14   1.2645440e-12   9.9098507e-13   4.5172754e-12   4.3682835e-12   6.6275874e-12   6.5003558e-12   4.6185278e-14   3.9857007e-14
   1.3600000e+00   4.5319304e-13   3.3750780e-14   7.9936058e-15   1.2623236e-13   1.8474111e-13   6.6835426e-14   1.2807533e-12   9.9853459e-13   4.5545789e-12   4.4113602e-12   6.6759931e-12   6.5429884e-12   4.3964832e-14   4.2965631e-14
   1.3700000e+00   4.5763393e-13   3.8413717e-14   1.4432899e-14   1.2023715e-13   1.8562929e-13   6.5725203e-14   1.2989609e-12   1.0111911e-12   4.5976556e-12   4.4517723e-12   6.7255090e-12   6.5880634e-12   4.3520743e-14   4.3409720e-14
   1.3800000e+00   4.6251891e-13   3.9745984e-14   1.2656542e-14   1.2467805e-13   1.7985613e-13   6.7945649e-14   1.3229418e-12   1.0274004e-12   4.6314064e-12   4.4941828e-12   6.7870154e-12   6.6397998e-12   3.9301895e-14   4.3853809e-14
   1.3900000e+00   4.6762594e-13   4.3076653e-14   2.2426505e-14   1.1957102e-13   1.8229862e-13   6.5503158e-14   1.3451462e-12   1.0442758e-12   4.6826987e-12   4.5266013e-12   6.6882055e-12   6.5465411e-12   3.9301895e-14   4.1411319e-14
   1.4000000e+00   4.6185278e-13   3.9301895e-14   2.1982416e-14   1.1601831e-13   1.8385293e-13   6.4614980e-14   1.3600232e-12   1.0553780e-12   4.7160054e-12   4.5616844e-12   6.7339467e-12   6.5920602e-12   4.0634163e-14   3.8080650e-14
   1.4100000e+00   4.5918824e-13   2.8865799e-14   1.9317881e-14   1.2045920e-13   1.9317881e-13   5.6732397e-14   1.3840040e-12   1.0775825e-12   4.7459814e-12   4.5963233e-12   6.7832406e-12   6.6417982e-12   5.1070259e-14   3.2529535e-14
   1.4200000e+00   4.6251891e-13   2.7533531e-14   1.5765167e-14   1.2045920e-13   1.9495516e-13   5.6954441e-14   1.4013235e-12   1.0977885e-12   4.7775117e-12   4.6329607e-12   6.8176575e-12   6.6773254e-12   3.7747583e-14   3.4527936e-14
   1.4300000e+00   4.5852211e-13   2.1760371e-14   1.3544721e-14   1.2001511e-13   1.8895996e-13   5.4067861e-14   1.4228618e-12   1.1102230e-12   4.7992721e-12   4.6582738e-12   6.9262374e-12   6.7832406e-12   3.9301895e-14   3.6526338e-14
   1.4400000e+00   4.6296300e-13   2.6867397e-14   1.3988810e-14   1.1801671e-13   1.9051427e-13   5.7398530e-14   1.4486190e-12   1.1290968e-12   4.8190341e-12   4.6846971e-12   6.9744210e-12   6.8312023e-12   4.4853010e-14   4.1411319e-14
   1.4500000e+00   4.6740389e-13   2.8421709e-14   1.2212453e-14   1.1868284e-13   1.7919000e-13   6.3504757e-14   1.4439561e-12   1.1333157e-12   4.8505644e-12   4.7128967e-12   7.0126127e-12   6.8687278e-12   4.7295501e-14   4.1189274e-14
   1.4600000e+00   4.7783999e-13   2.9309888e-14   3.7747583e-15   1.2356782e-13   1.7230661e-13   6.4392935e-14   1.4437340e-12   1.1359802e-12   4.8820947e-12   4.7495341e-12   7.0587980e-12   6.9109163e-12   4.1078252e-14   4.1855408e-14
   1.4700000e+00   4.7384319e-13   3.0198066e-14   1.3544721e-14   1.2023715e-13   1.7319479e-13   6.4837025e-14   1.4446222e-12   1.1362022e-12   4.9205084e-12   4.7815085e-12   7.1187500e-12   6.9626527e-12   4.8627768e-14   4.1411319e-14
   1.4800000e+00   4.7895021e-13   3.0864200e-14   1.5987212e-14   1.2156942e-13   1.7297275e-13   6.5503158e-14   1.4608315e-12   1.1461943e-12   4.9513726e-12   4.8181459e-12   7.1476158e-12   6.9872996e-12   5.3512750e-14   4.1633363e-14
   1.4900000e+00   4.8250293e-13   2.9976022e-14   1.4210855e-14   1.1735057e-13   1.7585933e-13   6.7279515e-14   1.4328538e-12   1.1217693e-12   4.9815707e-12   4.8550053e-12   7.2992723e-12   7.1407324e-12   5.3734794e-14   4.0523140e-14
   1.5000000e+00   4.7339910e-13   2.4868996e-14   8.6597396e-15   1.2356782e-13   1.7830182e-13   6.5059069e-14   1.4293011e-12   1.1086687e-12   5.0244253e-12   4.9016347e-12   7.3414608e-12   7.1929129e-12   5.0626170e-14   4.0523140e-14
   1.5100000e+00   4.7561954e-13   2.5535130e-14   5.9952043e-15   1.2356782e-13   1.7430501e-13   7.1498363e-14   1.4643842e-12   1.1322054e-12   5.0339732e-12   4.9136251e-12   7.4646955e-12   7.3170359e-12   4.8405724e-14   4.0967230e-14
   1.5200000e+00   4.8627768e-13   3.4194869e-14   9.9920072e-15   1.2423396e-13   1.7896795e-13   7.0610184e-14   1.4768187e-12   1.1415313e-12   5.0695004e-12   4.9540372e-12   7.5679463e-12   7.4138473e-12   4.5963233e-14   4.1633363e-14
   1.5300000e+00   5.0071058e-13   4.2632564e-14   2.0872193e-14   1.1801671e-13   1.8296475e-13   7.0388140e-14   1.4914736e-12   1.1437518e-12   5.0863758e-12   4.9724669e-12   7.7016171e-12   7.5441875e-12   4.6629367e-14   4.0523140e-14
   1.5400000e+00   5.0426330e-13   4.8627768e-14   2.9976022e-14   1.2156942e-13   1.8940405e-13   6.6613381e-14   1.5245583e-12   1.1679546e-12   5.1116888e-12   5.0082161e-12   7.7553519e-12   7.5899287e-12   5.3734794e-14   4.3631765e-14
   1.5500000e+00   5.1181281e-13   5.1736393e-14   2.8199665e-14   1.2134738e-13   1.9761970e-13   6.7723605e-14   1.5305535e-12   1.1712853e-12   5.1394444e-12   5.0341953e-12   7.8810292e-12   7.7116091e-12   5.9063865e-14   4.7850612e-14
   1.5600000e+00   4.9271698e-13   3.9745984e-14   3.8857806e-14   1.2068124e-13   1.9717561e-13   6.6391337e-14   1.5616397e-12   1.1912693e-12   5.1765259e-12   5.0746074e-12   7.9851681e-12   7.8090867e-12   5.2402527e-14   4.3187676e-14
   1.5700000e+00   4.9671378e-13   3.7081449e-14   4.2188475e-14   1.2201351e-13   1.9584334e-13   6.8167694e-14   1.5587531e-12   1.1819434e-12   5.2018390e-12   5.1023630e-12   8.0437879e-12   7.8650420e-12   5.2402527e-14   4.3187676e-14
   1.5800000e+00   5.1492144e-13   4.6851412e-14   3.0420111e-14   1.2090329e-13   1.9584334e-13   7.2830630e-14   1.5607515e-12   1.1786128e-12   5.2386984e-12   5.1405546e-12   8.1112894e-12   7.9303231e-12   6.2838623e-14   3.6970427e-14
   1.5900000e+00   5.2247096e-13   4.5075055e-14   2.5535130e-14   1.1957102e-13   1.9606539e-13   7.1498363e-14   1.5740742e-12   1.1901591e-12   5.2704507e-12   5.1840754e-12   8.1732399e-12   7.9960483e-12   5.5067062e-14   4.1189274e-14
   1.6000000e+00   5.2979843e-13   4.5075055e-14   2.6423308e-14   1.2467805e-13   2.0206059e-13   6.7279515e-14   1.5938362e-12   1.2025936e-12   5.3019811e-12   5.2184923e-12   8.2336360e-12   8.0526696e-12   5.9952043e-14   4.1855408e-14
   1.6100000e+00   5.3113069e-13   4.3076653e-14   4.2410520e-14   1.1846080e-13   1.9939606e-13   6.2505556e-14   1.5882851e-12   1.1941559e-12   5.3324012e-12   5.2475801e-12   8.3457685e-12   8.1641360e-12   6.8611783e-14   4.0523140e-14
   1.6200000e+00   5.3801408e-13   4.1078252e-14   5.7731597e-14   1.0802470e-13   2.1826985e-13   4.7850612e-14   1.5920598e-12   1.1932677e-12   5.3741456e-12   5.2837734e-12   8.4123819e-12   8.2265306e-12   7.1276318e-14   4.2299497e-14
   1.6300000e+00   5.4534155e-13   4.2410520e-14   5.7287508e-14   1.1113332e-13   2.1427304e-13   5.4289906e-14   1.5694113e-12   1.1641799e-12   5.4076743e-12   5.3224092e-12   8.4730001e-12   8.2918117e-12   6.5503158e-14   3.3639758e-14
   1.6400000e+00   5.5155880e-13   4.0634163e-14   6.4170891e-14   1.0935697e-13   2.2670754e-13   4.6740389e-14   1.5869528e-12   1.1788348e-12   5.4403149e-12   5.3530513e-12   8.5222940e-12   8.3368867e-12   6.2394534e-14   3.7192471e-14
   1.6500000e+00   5.5577765e-13   4.1522341e-14   7.0166095e-14   1.0513812e-13   2.3026026e-13   4.4297899e-14   1.6047164e-12   1.1934898e-12   5.4778404e-12   5.3828053e-12   8.5573770e-12   8.3670848e-12   6.1950445e-14   4.1633363e-14
   1.6600000e+00   5.6266103e-13   4.4630966e-14   7.5939255e-14   1.0103030e-13   2.1582736e-13   6.0285110e-14   1.6087132e-12   1.1983747e-12   5.5204730e-12   5.4125593e-12   8.6157748e-12   8.4132701e-12   6.4392935e-14   3.8080650e-14
   1.6700000e+00   5.6554761e-13   3.6193271e-14   9.0594199e-14   9.3924868e-14   2.2448710e-13   4.9404925e-14   1.6273649e-12   1.2152501e-12   5.5828675e-12   5.4687366e-12   8.6224361e-12   8.4148244e-12   7.9047879e-14   2.9642955e-14
   1.6800000e+00   5.6532556e-13   3.3306691e-14   8.8817842e-14   9.8143715e-14   2.2470914e-13   4.5630166e-14   1.6415758e-12   1.2285728e-12   5.6168403e-12   5.4920513e-12   8.6639584e-12   8.4463547e-12   8.5487173e-14   2.4757973e-14
   1.6900000e+00   5.6821214e-13   3.4861003e-14   8.7929664e-14   1.0258461e-13   2.4158453e-13   3.5860204e-14   1.6511237e-12   1.2396750e-12   5.6483707e-12   5.5146998e-12   8.7074792e-12   8.4854346e-12   8.3488771e-14   2.9864999e-14
   1.7000000e+00   5.7287508e-13   3.7969627e-14   1.0502710e-13   9.6589403e-14   2.4247271e-13   3.1197267e-14   1.6573409e-12   1.2447821e-12   5.6838978e-12   5.5506710e-12   8.7703178e-12   8.5422780e-12   8.6153307e-14   2.7866598e-14
   1.7100000e+00   5.7620575e-13   3.7969627e-14   1.0857981e-13   9.5923269e-14   2.3847591e-13   3.4972025e-14   1.6437962e-12   1.2319035e-12   5.7025495e-12   5.5642158e-12   8.8218322e-12   8.5964569e-12   8.4154905e-14   3.3639758e-14
   1.7200000e+00   5.8197891e-13   3.6193271e-14   1.1857182e-13   9.4368957e-14   2.3225866e-13   3.8746784e-14   1.6509016e-12   1.2381207e-12   5.7072125e-12   5.5673244e-12   8.9122043e-12   8.6963770e-12   9.9475983e-14   2.7866598e-14
   1.7300000e+00   5.8375527e-13   3.1086245e-14   1.2123635e-13   9.3480779e-14   2.3381297e-13   4.1189274e-14   1.6524559e-12   1.2381207e-12   5.7200911e-12   5.5786487e-12   9.0143448e-12   8.7996277e-12   1.1768364e-13   2.0206059e-14
   1.7400000e+00   5.8575367e-13   3.0198066e-14   1.1946000e-13   9.3924868e-14   2.3292479e-13   4.2743586e-14   1.6573409e-12   1.2359003e-12   5.7098770e-12   5.5617733e-12   9.0640828e-12   8.8480334e-12   1.2323476e-13   2.6534330e-14
   1.7500000e+00   5.8442140e-13   2.2426505e-14   1.1968204e-13   9.5035091e-14   2.4469315e-13   4.1189274e-14   1.6620039e-12   1.2274626e-12   5.7556182e-12   5.6061822e-12   9.0802921e-12   8.8609120e-12   1.5165647e-13   1.0436096e-14
   1.7600000e+00   5.9174887e-13   2.3758773e-14   1.2168044e-13   8.9039887e-14   2.5157654e-13   3.5416114e-14   1.6717738e-12   1.2383428e-12   5.7580607e-12   5.6041838e-12   9.2243990e-12   9.0019103e-12   1.3433699e-13   2.2537527e-14
   1.7700000e+00   5.9552363e-13   1.8207658e-14   1.2434498e-13   8.5265128e-14   2.4247271e-13   4.0745185e-14   1.6613377e-12   1.2285728e-12   5.7565064e-12   5.6046279e-12   9.3332009e-12   9.0969454e-12   1.3611334e-13   2.5646152e-14
   1.7800000e+00   5.9685590e-13   2.0428104e-14   1.2012613e-13   8.5487173e-14   2.4846791e-13   4.1411319e-14   1.6584512e-12   1.2194690e-12   5.7751581e-12   5.6132876e-12   9.3882679e-12   9.1469055e-12   1.3899992e-13   3.0087044e-14
   1.7900000e+00   6.0484950e-13   2.5313085e-14   1.0325074e-13   9.3480779e-14   2.5202063e-13   4.5630166e-14   1.6959767e-12   1.2394530e-12   5.7858163e-12   5.6261662e-12   9.4217967e-12   9.1824326e-12   1.4765966e-13   3.0975222e-14
   1.8000000e+00   6.0529359e-13   2.4868996e-14   9.3036689e-14   1.0014212e-13   2.4424907e-13   5.2957638e-14   1.6773249e-12   1.2170265e-12   5.8177907e-12   5.6454841e-12   9.4677599e-12   9.2350572e-12   1.4899193e-13   2.8754776e-14
   1.8100000e+00   6.0396133e-13   2.0206059e-14   8.8595797e-14   1.1246559e-13   2.6290081e-13   4.8516746e-14   1.6517898e-12   1.1937118e-12   5.8189009e-12   5.6488147e-12   9.5252695e-12   9.2850172e-12   1.4299673e-13   2.8088643e-14
   1.8200000e+00   5.9885430e-13   1.7763568e-14   8.5043084e-14   1.1379786e-13   2.5535130e-13   5.0071058e-14   1.6426860e-12   1.1888268e-12   5.8175686e-12   5.6530336e-12   9.5461417e-12   9.3256514e-12   1.4233059e-13   3.6082248e-14
   1.8300000e+00   5.9419136e-13   1.3322676e-14   8.5709218e-14   1.1890489e-13   2.5757174e-13   4.9849014e-14   1.6162627e-12   1.1590728e-12   5.8166805e-12   5.6528116e-12   9.6109787e-12   9.3867136e-12   1.4366286e-13   3.8524739e-14
   1.8400000e+00   5.9552363e-13   1.4654944e-14   8.1268325e-14   1.2556622e-13   2.5490721e-13   5.5844218e-14   1.6302515e-12   1.1699530e-12   5.8235639e-12   5.6543659e-12   9.6549435e-12   9.4215746e-12   1.4277468e-13   3.5194070e-14
   1.8500000e+00   6.0307315e-13   2.0650148e-14   6.6169292e-14   1.3133938e-13   2.6401104e-13   4.9849014e-14   1.6462387e-12   1.1817214e-12   5.8304472e-12   5.6727956e-12   9.6929131e-12   9.4591002e-12   1.4188650e-13   3.9634962e-14
   1.8600000e+00   6.0640382e-13   2.3536728e-14   6.2838623e-14   1.2601031e-13   2.6134650e-13   5.1403326e-14   1.6657786e-12   1.2023715e-12   5.8779648e-12   5.7189808e-12   9.7384323e-12   9.4975139e-12   1.4721557e-13   3.5638159e-14
   1.8700000e+00   6.0751404e-13   2.4424907e-14   7.1054274e-14   1.2667645e-13   2.5535130e-13   5.3401727e-14   1.6915358e-12   1.2196910e-12   5.8975047e-12   5.7369665e-12   9.7972741e-12   9.5496944e-12   1.5565327e-13   3.7636561e-14
   1.8800000e+00   6.0929040e-13   1.9095836e-14   1.8096635e-14   2.0972113e-13   2.7067237e-13   4.3853809e-14   1.7010837e-12   1.2310153e-12   5.8870686e-12   5.7149840e-12   9.8272501e-12   9.5909947e-12   1.4988011e-13   3.8746784e-14
   1.8900000e+00   6.2261307e-13   2.8199665e-14   2.2759572e-14   2.1682656e-13   2.6068037e-13   6.3060668e-14   1.7261748e-12   1.2476686e-12   5.9168226e-12   5.7422955e-12   9.8745456e-12   9.6362918e-12   1.5476509e-13   3.6748382e-14
   1.9000000e+00   6.2594374e-13   3.3528735e-14   1.0547119e-14   2.1327384e-13   2.5512925e-13   7.0832229e-14   1.7468249e-12   1.2596590e-12   5.9523497e-12   5.7760463e-12   9.9293906e-12   9.6946895e-12   1.5543122e-13   3.5860204e-14
   1.9100000e+00   6.3238303e-13   3.2196468e-14   6.4392935e-15   2.0861091e-13   2.4868996e-13   7.3940853e-14   1.7699175e-12   1.2752022e-12   5.9907634e-12   5.8157923e-12   9.9782405e-12   9.7444275e-12   1.5831780e-13   3.0309089e-14
   1.9200000e+00   6.3749006e-13   3.2862602e-14   1.1990409e-14   2.0261570e-13   2.5357494e-13   6.9277917e-14   1.7756907e-12   1.2871926e-12   6.0240701e-12   5.8448801e-12   1.0043966e-11   9.7963859e-12   1.5876189e-13   2.8310687e-14
   1.9300000e+00   6.4259709e-13   3.5305092e-14   1.2878587e-14   2.0505819e-13   2.4757973e-13   7.1720407e-14   1.7867929e-12   1.2956303e-12   6.0538241e-12   5.8626437e-12   1.0139001e-11   9.8805408e-12   1.6120438e-13   2.9198866e-14
   1.9400000e+00   6.4859229e-13   3.9968029e-14   4.6629367e-15   2.1083135e-13   2.5113245e-13   7.1942452e-14   1.8147706e-12   1.3153922e-12   6.0971228e-12   5.9072747e-12   1.0175860e-11   9.9180664e-12   1.7363888e-13   2.3425706e-14
   1.9500000e+00   6.4837025e-13   4.1744386e-14   1.5543122e-15   2.1105340e-13   2.5668356e-13   7.0832229e-14   1.8312019e-12   1.3244961e-12   6.1211036e-12   5.9252603e-12   1.0229595e-11   9.9653619e-12   1.7386093e-13   2.6978419e-14
   1.9600000e+00   6.5303318e-13   4.3298698e-14   1.1324275e-14   2.1083135e-13   2.5957014e-13   7.1720407e-14   1.8520740e-12   1.3411494e-12   6.1064487e-12   5.9199312e-12   1.0286216e-11   1.0021983e-11   1.7585933e-13   2.6534330e-14
   1.9700000e+00   6.5614181e-13   4.2410520e-14   1.5987212e-14   2.1482816e-13   2.6711966e-13   5.4733995e-14   1.8696156e-12   1.3549162e-12   6.1524119e-12   5.9596772e-12   1.0331958e-11   1.0075940e-11   1.8274271e-13   1.9984014e-14
   1.9800000e+00   6.6013861e-13   3.9079850e-14   2.0206059e-14   2.1616042e-13   2.8554936e-13   3.9857007e-14   1.8804958e-12   1.3700152e-12   6.1808336e-12   5.9900973e-12   1.0389689e-11   1.0133672e-11   1.7252866e-13   2.2093438e-14
   1.9900000e+00   6.5658590e-13   3.6193271e-14   2.4868996e-14   2.1993518e-13   2.8554936e-13   3.5416114e-14   1.8953727e-12   1.3773427e-12   6.2099215e-12   6.0231820e-12   1.0472734e-11   1.0229595e-11   1.6076029e-13   2.5424107e-14
   2.0000000e+00   6.0107475e-13   2.1871394e-14   1.7097435e-14   2.2704061e-13   2.9531932e-13   3.5416114e-14   1.9062529e-12   1.3924417e-12   6.2225780e-12   6.0456085e-12   1.0603740e-11   1.0361045e-11   1.6187052e-13   2.6534330e-14
   2.0100000e+00   6.0773608e-13   2.4757973e-14   2.3314684e-14   2.2526425e-13   3.1041836e-13   3.6526338e-14   1.9284574e-12   1.4088730e-12   6.2680972e-12   6.0775829e-12   1.0725421e-11   1.0466739e-11   1.6275870e-13   1.8651747e-14
   2.0200000e+00   6.0729199e-13   2.5424107e-14   3.5749181e-14   2.2060131e-13   3.1086245e-13   4.2965631e-14   1.9459989e-12   1.4213075e-12   6.3000716e-12   6.1153305e-12   1.0723866e-11   1.0456525e-11   1.6942003e-13   2.0206059e-14
   2.0300000e+00   6.1550764e-13   2.6756375e-14   3.3306691e-14   2.1793678e-13   3.0841996e-13   5.0515148e-14   1.9562130e-12   1.4293011e-12   6.3422601e-12   6.1519678e-12   1.0770052e-11   1.0507373e-11   1.6875390e-13   1.6875390e-14
   2.0400000e+00   6.2128080e-13   2.4091840e-14   3.2418512e-14   2.2037927e-13   3.0797587e-13   5.1181281e-14   1.9768631e-12   1.4461765e-12   6.3771211e-12   6.1834982e-12   1.0829559e-11   1.0570433e-11   1.6142643e-13   2.0983215e-14
   2.0500000e+00   6.2883032e-13   1.8873791e-14   3.7525538e-14   2.2237767e-13   3.0619951e-13   5.6066263e-14   1.9810820e-12   1.4568347e-12   6.4124261e-12   6.2259087e-12   1.0912604e-11   1.0650814e-11   1.6764368e-13   2.3869795e-14
   2.0600000e+00   6.3238303e-13   1.7541524e-14   3.7081449e-14   2.2482016e-13   3.0508929e-13   6.2727601e-14   1.9899637e-12   1.4686030e-12   6.4359629e-12   6.2472250e-12   1.0983214e-11   1.0720314e-11   1.5876189e-13   3.6748382e-14
   2.0700000e+00   6.4259709e-13   1.7985613e-14   5.0848215e-14   2.1238566e-13   3.0109248e-13   6.5281114e-14   2.0075053e-12   1.4850343e-12   6.4703798e-12   6.2720940e-12   1.1054047e-11   1.0790036e-11   1.6386892e-13   4.4964032e-14
   2.0800000e+00   6.4104277e-13   1.6653345e-14   6.5503158e-14   2.1482816e-13   2.9753977e-13   6.9055872e-14   2.0263791e-12   1.4994672e-12   6.4939165e-12   6.2965189e-12   1.1127321e-11   1.0855761e-11   1.6031620e-13   4.9404925e-14
   2.0900000e+00   6.4526162e-13   1.6653345e-14   6.2838623e-14   2.2104540e-13   3.0353497e-13   7.1054274e-14   2.0541346e-12   1.5207835e-12   6.5187855e-12   6.3229422e-12   1.1193269e-11   1.0922818e-11   1.7386093e-13   4.0079051e-14
   2.1000000e+00   6.5436545e-13   1.2878587e-14   4.4853010e-14   2.3070434e-13   2.9842795e-13   7.7937656e-14   2.0761171e-12   1.5425439e-12   6.5538686e-12   6.3542505e-12   1.1244117e-11   1.0969670e-11   1.6719959e-13   4.4964032e-14
   2.1100000e+00   6.5369932e-13   1.7985613e-14   4.8183679e-14   2.2681856e-13   3.0553338e-13   7.4829032e-14   2.0929924e-12   1.5560886e-12   6.6013861e-12   6.3973271e-12   1.1325829e-11   1.1044943e-11   1.7008617e-13   4.8960835e-14
   2.1200000e+00   6.5969452e-13   1.5987212e-14   5.7731597e-14   2.1904700e-13   2.9021230e-13   9.2370556e-14   2.1098678e-12   1.5714097e-12   6.6273653e-12   6.4248606e-12   1.1408430e-11   1.1138424e-11   1.6431301e-13   4.8072657e-14
   2.1300000e+00   6.6169292e-13   1.5765167e-14   6.6169292e-14   2.1416202e-13   3.0797587e-13   9.1482377e-14   2.1322943e-12   1.5818458e-12   6.6546768e-12   6.4581673e-12   1.1470380e-11   1.1200152e-11   1.7941204e-13   4.7184479e-14
   2.1400000e+00   6.6036066e-13   1.5987212e-14   7.5717210e-14   2.1038726e-13   3.0664360e-13   1.0036416e-13   2.1485036e-12   1.5907275e-12   6.7077455e-12   6.5096817e-12   1.1707968e-11   1.1440626e-11   1.8740565e-13   4.5630166e-14
   2.1500000e+00   6.9255712e-13   7.7715612e-15   7.9714013e-14   2.0772273e-13   3.1796787e-13   1.0413892e-13   2.1675994e-12   1.6149304e-12   6.7463812e-12   6.5389916e-12   1.1760370e-11   1.1489476e-11   1.8918200e-13   4.4964032e-14
   2.1600000e+00   6.9633188e-13   3.9968029e-15   7.5717210e-14   2.0750068e-13   3.1752379e-13   1.0846879e-13   2.1853630e-12   1.6286972e-12   6.7839068e-12   6.5718542e-12   1.1813439e-11   1.1536772e-11   1.7807977e-13   4.5630166e-14
   2.1700000e+00   7.0232709e-13   8.4376950e-15   8.0824236e-14   2.0394797e-13   3.1330494e-13   1.0536017e-13   2.2188917e-12   1.6451285e-12   6.8174355e-12   6.6058270e-12   1.1854961e-11   1.1567192e-11   1.8607338e-13   4.1411319e-14
   2.1800000e+00   7.1187500e-13   1.3322676e-14   7.8159701e-14   2.0305979e-13   3.1263880e-13   1.0458301e-13   2.2348789e-12   1.6571189e-12   6.8491879e-12   6.6440187e-12   1.1910695e-11   1.1615819e-11   1.8762769e-13   3.7636561e-14
   2.1900000e+00   7.1431749e-13   1.2434498e-14   7.8381746e-14   2.0394797e-13   3.1707970e-13   1.0935697e-13   2.2535307e-12   1.6726620e-12   6.8882677e-12   6.6837647e-12   1.1957324e-11   1.1655565e-11   1.8607338e-13   4.3631765e-14
   2.2000000e+00   7.2031270e-13   7.9936058e-15   7.0832229e-14   2.0572433e-13   3.3018033e-13   1.0125234e-13   2.2606361e-12   1.6873170e-12   6.9144690e-12   6.7146289e-12   1.2017054e-11   1.1712187e-11   1.9850788e-13   4.3853809e-14
   2.2100000e+00   7.3496764e-13   1.1990409e-14   6.5281114e-14   2.0594637e-13   3.2751579e-13   1.0558221e-13   2.2761792e-12   1.6975310e-12   6.9477757e-12   6.7523764e-12   1.2081003e-11   1.1771473e-11   1.9495516e-13   5.0737192e-14
   2.2200000e+00   7.3452355e-13   9.3258734e-15   7.2386541e-14   2.0150548e-13   3.0886405e-13   1.1846080e-13   2.2952751e-12   1.7044144e-12   7.0030648e-12   6.8025585e-12   1.2163826e-11   1.1861179e-11   1.9739765e-13   4.9404925e-14
   2.2300000e+00   7.3674400e-13   6.6613381e-15   7.8159701e-14   2.0194957e-13   3.0242475e-13   1.2334578e-13   2.3063773e-12   1.7159607e-12   7.0381478e-12   6.8440809e-12   1.2214674e-11   1.1907808e-11   2.1405100e-13   4.6074256e-14
   2.2400000e+00   7.5117690e-13   1.3766766e-14   7.9047879e-14   2.0461410e-13   3.1152858e-13   1.2045920e-13   2.3303581e-12   1.7339463e-12   7.0772277e-12   6.8829387e-12   1.2249535e-11   1.1949108e-11   2.1249669e-13   4.4075854e-14
   2.2500000e+00   7.5850437e-13   1.7541524e-14   8.5931262e-14   2.0439206e-13   2.9398706e-13   1.2245760e-13   2.3399060e-12   1.7497115e-12   7.1187500e-12   6.9244610e-12   1.2348789e-11   1.2050361e-11   2.2093438e-13   4.4964032e-14
   2.2600000e+00   7.5472961e-13   1.2434498e-14   9.6145314e-14   2.0150548e-13   2.9332092e-13   1.2290169e-13   2.3467894e-12   1.7634783e-12   7.1496142e-12   6.9539929e-12   1.2399415e-11   1.2090107e-11   2.1205260e-13   4.9849014e-14
   2.2700000e+00   7.5495166e-13   1.0214052e-14   9.0372154e-14   2.0905500e-13   2.8643754e-13   1.2756463e-13   2.3576696e-12   1.7732482e-12   7.1673778e-12   6.9846351e-12   1.2390089e-11   1.2078560e-11   2.2049029e-13   4.8294702e-14
   2.2800000e+00   7.5028872e-13   6.2172489e-15   8.4598994e-14   2.1838087e-13   2.9665159e-13   1.1735057e-13   2.3674396e-12   1.7812418e-12   7.1882500e-12   7.0148332e-12   1.2485568e-11   1.2166712e-11   2.1138646e-13   4.5186077e-14
   2.2900000e+00   7.4784623e-13   2.2204460e-15   9.3036689e-14   2.2104540e-13   2.9909408e-13   1.2401191e-13   2.3721025e-12   1.7883472e-12   7.2160056e-12   7.0361494e-12   1.2602364e-11   1.2268853e-11   2.0250468e-13   5.2735594e-14
   2.3000000e+00   7.6361140e-13   1.2878587e-14   8.8817842e-14   2.2104540e-13   2.9887204e-13   1.1490808e-13   2.3911984e-12   1.8023361e-12   7.2488682e-12   7.0676798e-12   1.2668977e-11   1.2334134e-11   1.8784974e-13   6.0729199e-14
   2.3100000e+00   7.5384143e-13   6.4392935e-15   9.9253938e-14   2.1838087e-13   3.0153657e-13   1.2001511e-13   2.4078517e-12   1.8216539e-12   7.2855055e-12   7.0958794e-12   1.2751578e-11   1.2415846e-11   1.9562130e-13   5.0515148e-14
   2.3200000e+00   7.5339734e-13   7.5495166e-15   1.0036416e-13   2.2548630e-13   3.1064040e-13   1.0536017e-13   2.4249491e-12   1.8345325e-12   7.3319129e-12   7.1374018e-12   1.2772228e-11   1.2437162e-11   1.9828583e-13   4.8738791e-14
   2.3300000e+00   7.5739415e-13   5.7731597e-15   9.5923269e-14   2.3014923e-13   3.0531133e-13   1.0558221e-13   2.4340530e-12   1.8451907e-12   7.3734352e-12   7.1731510e-12   1.2839951e-11   1.2493340e-11   1.9095836e-13   4.7850612e-14
   2.3400000e+00   7.6205708e-13   7.5495166e-15   1.0347279e-13   2.2459812e-13   3.0109248e-13   1.1179946e-13   2.4640290e-12   1.8658408e-12   7.4149575e-12   7.2124529e-12   1.2909895e-11   1.2543078e-11   1.8207658e-13   4.7406523e-14
   2.3500000e+00   7.6161299e-13   6.6613381e-16   9.9475983e-14   2.2748470e-13   2.9332092e-13   1.1290968e-13   2.4782398e-12   1.8802737e-12   7.4371620e-12   7.2506445e-12   1.2973622e-11   1.2597701e-11   1.8318680e-13   4.7850612e-14
   2.3600000e+00   7.6183504e-13   3.1086245e-15   1.0147438e-13   2.2526425e-13   3.0375702e-13   1.0302870e-13   2.4888980e-12   1.8911539e-12   7.5213169e-12   7.3296924e-12   1.3031354e-11   1.2647217e-11   1.7186252e-13   5.3623772e-14
   2.3700000e+00   7.6672002e-13   8.8817842e-16   9.8587805e-14   2.2393198e-13   2.9376501e-13   1.0846879e-13   2.5048852e-12   1.9020341e-12   7.5588424e-12   7.3641093e-12   1.3070878e-11   1.2687185e-11   1.7563728e-13   5.6954441e-14
   2.3800000e+00   7.6894047e-13   4.4408921e-15   1.1435297e-13   2.2348789e-13   2.7933211e-13   1.1379786e-13   2.5179858e-12   1.9222401e-12   7.5865980e-12   7.3969719e-12   1.3185897e-11   1.2786439e-11   1.8185453e-13   5.4733995e-14
   2.3900000e+00   7.6405549e-13   2.4424907e-15   1.8141044e-13   1.6475710e-13   2.8133051e-13   1.1202150e-13   2.5290881e-12   1.9313440e-12   7.6154638e-12   7.4251716e-12   1.3239410e-11   1.2845502e-11   1.7719159e-13   5.8508753e-14
   2.4000000e+00   7.6361140e-13   1.7763568e-15   1.7563728e-13   1.6719959e-13   2.8932412e-13   1.1535217e-13   2.5286440e-12   1.9335644e-12   7.6536555e-12   7.4540374e-12   1.3272272e-11   1.2889245e-11   1.8252067e-13   6.0507155e-14
   2.4100000e+00   7.6916251e-13   8.8817842e-16   1.6564528e-13   1.7319479e-13   2.8710367e-13   1.2156942e-13   2.5459634e-12   1.9551027e-12   7.6871842e-12   7.4886763e-12   1.3318457e-11   1.2942092e-11   1.8340884e-13   6.3504757e-14
   2.4200000e+00   7.7093887e-13   1.3322676e-15   1.6764368e-13   1.7585933e-13   2.8488323e-13   1.2223556e-13   2.5650593e-12   1.9682034e-12   7.7280404e-12   7.5315310e-12   1.3359314e-11   1.2997825e-11   1.8696156e-13   6.4837025e-14
   2.4300000e+00   7.7537976e-13   5.3290705e-15   1.6164847e-13   1.7208457e-13   2.8754776e-13   1.2312373e-13   2.5757174e-12   1.9753088e-12   7.7573503e-12   7.5655038e-12   1.3415935e-11   1.3054668e-11   1.9784174e-13   6.1173289e-14
   2.4400000e+00   7.8648199e-13   1.7763568e-15   1.4876989e-13   1.7386093e-13   2.9154457e-13   1.2312373e-13   2.5881519e-12   1.9941826e-12   7.7826634e-12   7.5890405e-12   1.3471446e-11   1.3115287e-11   2.0761171e-13   6.2505556e-14
   2.4500000e+00   7.8470563e-13   5.5511151e-15   1.4344081e-13   1.7297275e-13   2.8732572e-13   1.2401191e-13   2.6052493e-12   2.0099478e-12   7.8119733e-12   7.6136875e-12   1.3528512e-11   1.3161250e-11   2.1227464e-13   6.2283512e-14
   2.4600000e+00   7.8625995e-13   7.5495166e-15   1.5010215e-13   1.7319479e-13   2.7688962e-13   1.2911894e-13   2.6296743e-12   2.0279334e-12   7.8510531e-12   7.6512130e-12   1.3594903e-11   1.3210322e-11   1.9961810e-13   6.7501560e-14
   2.4700000e+00   7.9403151e-13   5.5511151e-15   1.6031620e-13   1.6364687e-13   2.8244074e-13   1.2889689e-13   2.6483260e-12   2.0468072e-12   7.8848039e-12   7.6847417e-12   1.3669066e-11   1.3281820e-11   1.9850788e-13   7.3496764e-14
   2.4800000e+00   7.8914653e-13   1.0214052e-14   1.7053026e-13   1.5831780e-13   2.7666758e-13   1.2889689e-13   2.6605385e-12   2.0663471e-12   7.9343199e-12   7.7338136e-12   1.3723911e-11   1.3327561e-11   2.1849189e-13   6.7945649e-14
   2.4900000e+00   7.9447560e-13   1.2878587e-14   2.3603342e-13   9.9920072e-14   2.8621550e-13   1.3178347e-13   2.6709746e-12   2.0847768e-12   7.9782847e-12   7.7704509e-12   1.3802293e-11   1.3399726e-11   2.1960211e-13   6.8167694e-14
   2.5000000e+00   7.9958262e-13   7.1054274e-15   2.3958613e-13   9.5923269e-14   2.8266278e-13   1.3400392e-13   2.6763036e-12   2.0947688e-12   8.0060403e-12   7.8073104e-12   1.3866686e-11   1.3460122e-11   2.2337687e-13   6.2838623e-14
   2.5100000e+00   8.0868645e-13   4.4408921e-16   2.4336089e-13   9.7033492e-14   2.6023628e-13   1.5032420e-13   2.6765257e-12   2.0963231e-12   8.0493390e-12   7.8459461e-12   1.3930190e-11   1.3516965e-11   2.1427304e-13   6.2838623e-14
   2.5200000e+00   8.2311935e-13   7.9936058e-15   2.4158453e-13   1.0169643e-13   2.4646951e-13   1.6431301e-13   2.6767477e-12   2.0954349e-12   8.0939699e-12   7.8861362e-12   1.3995027e-11   1.3575807e-11   2.2648550e-13   5.4067861e-14
   2.5300000e+00   8.3555385e-13   6.8833828e-15   2.3647750e-13   1.0580425e-13   2.4247271e-13   1.6386892e-13   2.7042812e-12   2.1205260e-12   8.1257223e-12   7.9101170e-12   1.4066748e-11   1.3651524e-11   2.4047431e-13   4.8072657e-14
   2.5400000e+00   8.3955065e-13   3.5527137e-15   2.4402702e-13   1.1046719e-13   2.4535929e-13   1.5809576e-13   2.7229330e-12   2.1371793e-12   8.1512574e-12   7.9416473e-12   1.4121593e-11   1.3708368e-11   2.4580338e-13   3.5638159e-14
   2.5500000e+00   8.4088292e-13   0.0000000e+00   2.5290881e-13   1.0824674e-13   2.6068037e-13   1.4699353e-13   2.7378100e-12   2.1511681e-12   8.1685769e-12   7.9503071e-12   1.4181323e-11   1.3760104e-11   2.4535929e-13   3.3195668e-14
   2.5600000e+00   8.5065288e-13   1.7763568e-15   2.5357494e-13   1.0558221e-13   2.4025226e-13   1.7230661e-13   2.7469138e-12   2.1598279e-12   8.1992191e-12   7.9793949e-12   1.4239054e-11   1.3818946e-11   2.4447111e-13   3.3417713e-14
   2.5700000e+00   8.5553786e-13   3.1086245e-15   2.5623947e-13   9.9920072e-14   2.5046631e-13   1.6719959e-13   2.7675640e-12   2.1755930e-12   8.2007734e-12   7.9858342e-12   1.4284574e-11   1.3866019e-11   2.5157654e-13   2.8976821e-14
   2.5800000e+00   8.6441965e-13   8.8817842e-16   2.6423308e-13   9.6589403e-14   2.5002223e-13   1.7119639e-13   2.7762237e-12   2.1815882e-12   8.2454044e-12   8.0226936e-12   1.4332313e-11   1.3908874e-11   2.4868996e-13   3.3417713e-14
   2.5900000e+00   8.8218322e-13   7.3274720e-15   2.6623148e-13   1.0125234e-13   2.4136249e-13   1.7452706e-13   2.7777780e-12   2.1875834e-12   8.2549523e-12   8.0300211e-12   1.4390933e-11   1.3957724e-11   2.5446312e-13   3.0531133e-14
   2.6000000e+00   8.9150909e-13   1.0658141e-14   2.6134650e-13   1.0624834e-13   2.4225066e-13   1.7585933e-13   2.7888802e-12   2.2029045e-12   8.2593932e-12   8.0373486e-12   1.4434010e-11   1.4002133e-11   2.5357494e-13   3.4305891e-14
   2.6100000e+00   8.9372953e-13   1.5543122e-14   2.5757174e-13   1.0957901e-13   2.2515323e-13   1.9395596e-13   2.8044234e-12   2.2171154e-12   8.2875928e-12   8.0653262e-12   1.4463764e-11   1.4028334e-11   2.5557334e-13   3.4527936e-14
   2.6200000e+00   8.8595797e-13   2.4424907e-15   2.6756375e-13   1.0869083e-13   2.2803981e-13   1.9595436e-13   2.8239633e-12   2.2295499e-12   8.3120177e-12   8.0806473e-12   1.4503065e-11   1.4060086e-11   2.4868996e-13   4.3409720e-14
   2.6300000e+00   8.9217522e-13   7.1054274e-15   2.5890401e-13   1.0602630e-13   2.3914204e-13   1.9639845e-13   2.8492764e-12   2.2519764e-12   8.3271168e-12   8.1041840e-12   1.4555246e-11   1.4098278e-11   2.5823788e-13   4.2521542e-14
   2.6400000e+00   8.8640206e-13   1.3322676e-15   2.6556535e-13   1.0513812e-13   2.4780178e-13   1.9373392e-13   2.8477221e-12   2.2530866e-12   8.3659746e-12   8.1457063e-12   1.4602541e-11   1.4140467e-11   2.5868196e-13   4.6296300e-14
   2.6500000e+00   8.8773433e-13   1.9984014e-15   2.7111646e-13   1.0236256e-13   2.5157654e-13   1.9706459e-13   2.8586022e-12   2.2610802e-12   8.3950624e-12   8.1723517e-12   1.4651835e-11   1.4185986e-11   2.6623148e-13   4.5186077e-14
   2.6600000e+00   8.8862251e-13   5.1070259e-15   2.7355895e-13   1.0036416e-13   2.6023628e-13   1.9417801e-13   2.8761438e-12   2.2790658e-12   8.4388052e-12   8.2160945e-12   1.4692025e-11   1.4235280e-11   2.6334490e-13   4.9182880e-14
   2.6700000e+00   8.9594998e-13   7.3274720e-15   2.7045033e-13   1.0214052e-13   2.5712765e-13   1.9173552e-13   2.8976821e-12   2.3003821e-12   8.4674490e-12   8.2436280e-12   1.4758861e-11   1.4299895e-11   2.5690561e-13   5.2957638e-14
   2.6800000e+00   8.9328545e-13   1.8429702e-14   2.7000624e-13   1.0103030e-13   2.6600944e-13   1.8995916e-13   2.9123370e-12   2.3097080e-12   8.4983132e-12   8.2789331e-12   1.4822588e-11   1.4366286e-11   2.6023628e-13   4.8294702e-14
   2.6900000e+00   8.9173113e-13   2.2093438e-14   2.8577141e-13   9.7699626e-14   2.6845193e-13   1.8951507e-13   2.9327651e-12   2.3228086e-12   8.5638163e-12   8.3326679e-12   1.4868773e-11   1.4394486e-11   2.5823788e-13   4.9849014e-14
   2.7000000e+00   8.8884455e-13   2.4313884e-14   3.0286884e-13   9.6145314e-14   2.6711966e-13   1.9217961e-13   2.9403147e-12   2.3332447e-12   8.5829122e-12   8.3517637e-12   1.4921175e-11   1.4439339e-11   2.5202063e-13   5.0737192e-14
   2.7100000e+00   8.9550589e-13   2.2981617e-14   2.9931613e-13   1.0169643e-13   2.6401104e-13   1.9084734e-13   2.9514169e-12   2.3381297e-12   8.5811358e-12   8.3519858e-12   1.4979795e-11   1.4497736e-11   2.4491520e-13   5.2513549e-14
   2.7200000e+00   8.9772634e-13   2.1649349e-14   3.0220271e-13   1.0302870e-13   2.6489921e-13   1.9639845e-13   2.9689584e-12   2.3516744e-12   8.6186613e-12   8.3748564e-12   1.5037305e-11   1.4556356e-11   2.4780178e-13   5.0737192e-14
   2.7300000e+00   8.8973273e-13   2.5424107e-14   2.0405899e-13   2.0061730e-13   2.6578739e-13   1.9662050e-13   2.9867220e-12   2.3692159e-12   8.5766949e-12   8.3286711e-12   1.5105250e-11   1.4620083e-11   2.5179858e-13   4.8516746e-14
   2.7400000e+00   8.9661611e-13   2.2537527e-14   1.1968204e-13   2.8677061e-13   2.7644553e-13   1.8451907e-13   2.9938274e-12   2.3714364e-12   8.6266549e-12   8.3681950e-12   1.5168977e-11   1.4672707e-11   2.4424907e-13   5.0959237e-14
   2.7500000e+00   8.9883656e-13   2.1205260e-14   1.2789769e-13   2.8499425e-13   2.7711167e-13   1.8718360e-13   3.0058178e-12   2.3769875e-12   8.6348706e-12   8.3688612e-12   1.5252466e-11   1.4754420e-11   2.5934810e-13   4.7184479e-14
   2.7600000e+00   8.8951069e-13   2.8532732e-14   1.3766766e-13   2.8188563e-13   2.7888802e-13   1.9595436e-13   3.0258018e-12   2.3874236e-12   8.6730623e-12   8.4088292e-12   1.5307977e-11   1.4814816e-11   2.6068037e-13   3.9412917e-14
   2.7700000e+00   8.8773433e-13   2.8754776e-14   1.4144241e-13   2.7655656e-13   2.7844393e-13   1.9551027e-13   3.0400127e-12   2.4029667e-12   8.6817220e-12   8.4101615e-12   1.5395685e-11   1.4911405e-11   2.6423308e-13   3.8746784e-14
   2.7800000e+00   8.8640206e-13   3.5860204e-14   1.3877788e-13   2.7522429e-13   2.8310687e-13   1.9462210e-13   3.0579983e-12   2.4182878e-12   8.7001517e-12   8.4265928e-12   1.5480506e-11   1.4990675e-11   2.6911806e-13   3.7858605e-14
   2.7900000e+00   8.8840046e-13   3.3639758e-14   1.3944401e-13   2.7344793e-13   2.8554936e-13   1.9795277e-13   3.0784264e-12   2.4360514e-12   8.7509999e-12   8.4663387e-12   1.5601076e-11   1.5104806e-11   2.7333691e-13   4.0967230e-14
   2.8000000e+00   8.8595797e-13   3.4972025e-14   1.3544721e-13   2.7589042e-13   2.8421709e-13   1.9817481e-13   3.0921932e-12   2.4460434e-12   8.7503338e-12   8.4627860e-12   1.5722090e-11   1.5219603e-11   2.8244074e-13   3.5860204e-14
   2.8100000e+00   8.8173913e-13   3.8080650e-14   1.3589130e-13   2.7744473e-13   2.9354297e-13   1.9662050e-13   3.1064040e-12   2.4638069e-12   8.7969632e-12   8.4996454e-12   1.5810686e-11   1.5302204e-11   2.8022029e-13   4.0523140e-14
   2.8200000e+00   8.7996277e-13   4.6518345e-14   1.2967405e-13   2.8166358e-13   2.9309888e-13   2.0372593e-13   3.1341596e-12   2.4840130e-12   8.8204999e-12   8.5178531e-12   1.5736967e-11   1.5220492e-11   2.8443914e-13   3.9634962e-14
   2.8300000e+00   8.8795638e-13   3.5638159e-14   1.3633539e-13   2.7722269e-13   2.8466118e-13   2.1083135e-13   3.1410430e-12   2.4888980e-12   8.8662411e-12   8.5575991e-12   1.5804691e-11   1.5281776e-11   2.7999825e-13   5.3401727e-14
   2.8400000e+00   8.9017682e-13   3.3195668e-14   1.3344881e-13   2.8410607e-13   2.8888003e-13   2.0639046e-13   3.1594727e-12   2.5024427e-12   8.8686836e-12   8.5491614e-12   1.5872192e-11   1.5346169e-11   2.8710367e-13   5.3623772e-14
   2.8500000e+00   8.8951069e-13   3.0753178e-14   1.3988810e-13   2.7944314e-13   2.9687364e-13   2.0128343e-13   3.1692426e-12   2.5104363e-12   8.9117602e-12   8.5915719e-12   1.5904611e-11   1.5375923e-11   2.8954616e-13   5.2735594e-14
   2.8600000e+00   8.2800433e-13   9.1038288e-14   1.4721557e-13   2.7988722e-13   2.9465319e-13   2.0172752e-13   3.1696867e-12   2.5128788e-12   8.9153129e-12   8.5971230e-12   1.5935253e-11   1.5400126e-11   2.9864999e-13   5.2735594e-14
   2.8700000e+00   8.2867047e-13   9.5257136e-14   1.5520918e-13   2.7922109e-13   3.0175862e-13   2.0106139e-13   3.1823433e-12   2.5208724e-12   8.9197538e-12   8.6022300e-12   1.6053381e-11   1.5515367e-11   3.0508929e-13   4.6074256e-14
   2.8800000e+00   8.3177909e-13   9.1482377e-14   1.6631141e-13   2.7589042e-13   3.0841996e-13   2.0639046e-13   3.2001068e-12   2.5341951e-12   8.9552810e-12   8.6519680e-12   1.6105117e-11   1.5568880e-11   3.0242475e-13   4.3631765e-14
   2.8900000e+00   8.2822638e-13   9.6145314e-14   1.6919799e-13   2.7366998e-13   3.1508129e-13   2.0150548e-13   3.1779024e-12   2.5115465e-12   9.0207841e-12   8.7074792e-12   1.6158852e-11   1.5616397e-11   2.9798386e-13   4.1411319e-14
   2.9000000e+00   8.3821838e-13   9.3480779e-14   1.7608137e-13   2.7278180e-13   3.1596947e-13   2.0106139e-13   3.1763481e-12   2.5146552e-12   9.0432106e-12   8.7378993e-12   1.6210588e-11   1.5672130e-11   2.9443115e-13   4.1189274e-14
   2.9100000e+00   8.4532381e-13   9.1038288e-14   1.7919000e-13   2.7500224e-13   3.2129854e-13   2.0283775e-13   3.2005509e-12   2.5415225e-12   9.0671914e-12   8.7563290e-12   1.6266988e-11   1.5734303e-11   2.9398706e-13   3.4749981e-14
   2.9200000e+00   8.5909058e-13   7.8603790e-14   1.8340884e-13   2.7433611e-13   3.3129055e-13   1.9662050e-13   3.1821212e-12   2.5244251e-12   9.0694119e-12   8.7567731e-12   1.6324497e-11   1.5798030e-11   2.9110048e-13   3.7414516e-14
   2.9300000e+00   8.6752827e-13   7.5939255e-14   1.7830182e-13   2.7633451e-13   3.3129055e-13   2.0128343e-13   3.1814551e-12   2.5195401e-12   9.0554231e-12   8.7392316e-12   1.6377122e-11   1.5845769e-11   2.8976821e-13   3.5416114e-14
   2.9400000e+00   8.7174712e-13   6.9499961e-14   1.7186252e-13   2.7255975e-13   3.3173464e-13   2.0261570e-13   3.1796787e-12   2.5235369e-12   9.0496499e-12   8.7387875e-12   1.6443735e-11   1.5908386e-11   2.9376501e-13   3.6526338e-14
   2.9500000e+00   8.6997076e-13   8.4154905e-14   1.7297275e-13   2.7200464e-13   3.3195668e-13   2.0816682e-13   3.1883385e-12   2.5379698e-12   9.0476515e-12   8.7350127e-12   1.6490587e-11   1.5961010e-11   3.0442315e-13   2.8976821e-14
   2.9600000e+00   8.6686214e-13   8.8595797e-14   1.6386892e-13   2.7455815e-13   3.2840397e-13   2.1083135e-13   3.1987746e-12   2.5457414e-12   9.0456531e-12   8.7365670e-12   1.6535662e-11   1.6009416e-11   3.0486724e-13   2.3425706e-14
   2.9700000e+00   8.7285734e-13   8.4821039e-14   1.5454305e-13   2.7611247e-13   3.1374903e-13   2.1904700e-13   3.1676883e-12   2.5135449e-12   9.0920604e-12   8.7811980e-12   1.6599166e-11   1.6063151e-11   3.0131453e-13   2.4091840e-14
   2.9800000e+00   9.0238927e-13   6.0285110e-14   1.5432100e-13   2.7589042e-13   3.1263880e-13   2.2060131e-13   3.1747938e-12   2.5208724e-12   9.1588959e-12   8.8455909e-12   1.6666668e-11   1.6125767e-11   3.1641356e-13   2.0650148e-14
   2.9900000e+00   9.0194519e-13   6.4392935e-14   1.5165647e-13   2.7922109e-13   3.1818992e-13   2.1371793e-13   3.1992187e-12   2.5401903e-12   9.1766594e-12   8.8666852e-12   1.6802115e-11   1.6248558e-11   3.2218672e-13   1.5099033e-14
   3.0000000e+00   9.1460173e-13   5.8730798e-14   1.4632739e-13   2.8388403e-13   3.1308289e-13   2.2126745e-13   3.1816771e-12   2.5281999e-12   9.1944230e-12   8.8897778e-12   1.6849189e-11   1.6298518e-11   3.2640557e-13   1.0658141e-14
   3.0100000e+00   9.1615604e-13   5.9841021e-14   1.3211654e-13   2.8432812e-13   3.2840397e-13   2.2015723e-13   3.1503689e-12   2.4997782e-12   9.2510444e-12   8.9359631e-12   1.6923352e-11   1.6362245e-11   3.3506531e-13   5.9952043e-15
   3.0200000e+00   9.2348351e-13   5.2957638e-14   1.4588331e-13   2.8144154e-13   3.3328895e-13   2.1904700e-13   3.1457059e-12   2.4891200e-12   9.2619246e-12   8.9472874e-12   1.6992407e-11   1.6425972e-11   3.2218672e-13   9.1038288e-15
   3.0300000e+00   9.2770236e-13   5.2957638e-14   1.5565327e-13   2.7899905e-13   3.3906211e-13   2.0616842e-13   3.1550318e-12   2.4955593e-12   9.2588159e-12   8.9372953e-12   1.7030155e-11   1.6473933e-11   3.1641356e-13   1.0214052e-14
   3.0400000e+00   9.2503782e-13   5.7398530e-14   1.6142643e-13   2.8255176e-13   3.4106051e-13   1.9617641e-13   3.2016612e-12   2.5388580e-12   9.2834629e-12   8.9570573e-12   1.7077229e-11   1.6526780e-11   3.0686564e-13   1.2878587e-14
   3.0500000e+00   9.4124708e-13   4.7184479e-14   1.6098234e-13   2.8543834e-13   3.3684167e-13   2.0017321e-13   3.2474023e-12   2.5750513e-12   9.2785779e-12   8.9479535e-12   1.7132518e-11   1.6578738e-11   3.1308289e-13   1.0436096e-14
   3.0600000e+00   9.4724228e-13   4.5408122e-14   1.7941204e-13   2.7855496e-13   3.4572345e-13   1.9417801e-13   3.2618352e-12   2.5850433e-12   9.2745811e-12   8.9459551e-12   1.7172486e-11   1.6624702e-11   3.1330494e-13   7.7715612e-15
   3.0700000e+00   9.4613206e-13   5.0071058e-14   2.3292479e-13   2.2126745e-13   3.4816594e-13   1.9417801e-13   3.2494007e-12   2.5648372e-12   9.2512664e-12   8.9230845e-12   1.7225776e-11   1.6667778e-11   3.1974423e-13   6.2172489e-15
   3.0800000e+00   9.4568797e-13   5.0515148e-14   2.3869795e-13   2.1904700e-13   3.3462122e-13   2.0483615e-13   3.2243097e-12   2.5408564e-12   9.2794661e-12   8.9499519e-12   1.7283286e-11   1.6721069e-11   3.1641356e-13   1.0214052e-14
   3.0900000e+00   9.3658414e-13   6.2505556e-14   2.4158453e-13   2.1904700e-13   3.3972825e-13   2.0550228e-13   3.2240877e-12   2.5373037e-12   9.3554053e-12   9.0254471e-12   1.7414514e-11   1.6852075e-11   3.1730174e-13   1.1768364e-14
   3.1000000e+00   9.3969277e-13   6.0729199e-14   2.4025226e-13   2.1860291e-13   3.3684167e-13   2.0772273e-13   3.2114311e-12   2.5173197e-12   9.3656194e-12   9.0378816e-12   1.7478463e-11   1.6910029e-11   3.3395509e-13   8.2156504e-15
   3.1100000e+00   9.5168318e-13   5.1625371e-14   2.4469315e-13   2.1505020e-13   3.4505732e-13   2.0083935e-13   3.2087666e-12   2.5146552e-12   9.3749453e-12   9.0489838e-12   1.7539747e-11   1.6963320e-11   3.3506531e-13   6.6613381e-16
   3.1200000e+00   9.5745634e-13   4.9404925e-14   2.4780178e-13   2.1149749e-13   3.6992631e-13   1.8862689e-13   3.2085445e-12   2.5022207e-12   9.4373398e-12   9.1069374e-12   1.7633228e-11   1.7052137e-11   3.3173464e-13   3.1086245e-15
   3.1300000e+00   9.7366559e-13   4.4964032e-14   2.5179858e-13   2.1282975e-13   3.6237680e-13   1.9306778e-13   3.2218672e-12   2.4966695e-12   9.4453334e-12   9.1178176e-12   1.7705393e-11   1.7116975e-11   3.4083847e-13   5.1070259e-15
   3.1400000e+00   9.7544195e-13   4.8294702e-14   2.5379698e-13   2.1149749e-13   3.5949022e-13   1.9795277e-13   3.1881164e-12   2.4622526e-12   9.4819708e-12   9.1482377e-12   1.7763124e-11   1.7177149e-11   3.5371706e-13   1.1102230e-15
   3.1500000e+00   9.8276942e-13   4.1411319e-14   2.6090241e-13   2.0639046e-13   3.5860204e-13   2.0528024e-13   3.1459280e-12   2.4193980e-12   9.4872998e-12   9.1595620e-12   1.7799984e-11   1.7228441e-11   3.6282088e-13   3.5527137e-15
   3.1600000e+00   9.9076303e-13   3.9190873e-14   2.6290081e-13   2.0794477e-13   3.6459724e-13   2.0305979e-13   3.1494807e-12   2.4134028e-12   9.5101704e-12   9.1731067e-12   1.7843726e-11   1.7273516e-11   3.7569947e-13   6.4392935e-15
   3.1700000e+00   1.0043077e-12   3.7414516e-14   2.7244873e-13   2.0661250e-13   3.6259884e-13   2.0616842e-13   3.1317171e-12   2.4023006e-12   9.5350394e-12   9.2070795e-12   1.7872148e-11   1.7319035e-11   3.8391512e-13   1.1990409e-14
   3.1800000e+00   1.0091927e-12   3.2529535e-14   2.7888802e-13   2.0150548e-13   3.6060044e-13   2.0838886e-13   3.1257219e-12   2.3909763e-12   9.5607966e-12   9.2366115e-12   1.7907675e-11   1.7343460e-11   3.8280490e-13   9.7699626e-15
   3.1900000e+00   1.0149659e-12   2.9642955e-14   2.8377301e-13   1.9861890e-13   3.7081449e-13   2.1060931e-13   3.1090686e-12   2.3749891e-12   9.5961017e-12   9.2641450e-12   1.7956969e-11   1.7374546e-11   3.8746784e-13   1.0658141e-14
   3.2000000e+00   1.0176304e-12   3.0087044e-14   2.7511327e-13   2.0328184e-13   3.7791992e-13   2.1371793e-13   3.1201708e-12   2.3807623e-12   9.6338493e-12   9.2963415e-12   1.7813084e-11   1.7240875e-11   3.8724579e-13   1.6209256e-14
   3.2100000e+00   1.0320633e-12   1.9095836e-14   2.6778579e-13   2.0106139e-13   3.8480330e-13   2.1460611e-13   3.1401548e-12   2.3971936e-12   9.6505026e-12   9.3034469e-12   1.7864821e-11   1.7277957e-11   3.8458126e-13   1.6653345e-14
   3.2200000e+00   1.0320633e-12   2.0428104e-14   2.5890401e-13   2.0461410e-13   3.8657966e-13   2.1194158e-13   3.1157299e-12   2.3623326e-12   9.6609387e-12   9.3116626e-12   1.7911450e-11   1.7310597e-11   3.7303494e-13   7.7715612e-15
   3.2300000e+00   1.0482726e-12   1.0658141e-14   2.5868196e-13   2.0239366e-13   3.8546943e-13   2.1016522e-13   3.0917491e-12   2.3396840e-12   9.6702646e-12   9.3145491e-12   1.7881474e-11   1.7281954e-11   3.8169468e-13   6.4392935e-15
   3.2400000e+00   1.0429435e-12   1.6209256e-14   2.7244873e-13   1.9928503e-13   3.8435921e-13   2.0861091e-13   3.0897507e-12   2.3394620e-12   9.6771480e-12   9.3209884e-12   1.7913893e-11   1.7309487e-11   3.9190873e-13   6.4392935e-15
   3.2500000e+00   1.0542678e-12   6.2172489e-15   2.6356695e-13   2.0705659e-13   3.8125059e-13   2.1216362e-13   3.1135095e-12   2.3669955e-12   9.6873620e-12   9.3252073e-12   1.7971846e-11   1.7364776e-11   3.8014036e-13   2.2204460e-16
   3.2600000e+00   1.0569323e-12   1.3322676e-15   2.6045832e-13   2.0927704e-13   3.7925219e-13   2.1260771e-13   3.0828673e-12   2.3463453e-12   9.6840314e-12   9.3185459e-12   1.8066659e-11   1.7452262e-11   3.8591352e-13   6.2172489e-15
   3.2700000e+00   1.0653700e-12   3.9968029e-15   2.6978419e-13   2.0594637e-13   3.6926018e-13   2.1416202e-13   3.0746516e-12   2.3336888e-12   9.7026831e-12   9.3327568e-12   1.8107738e-11   1.7503998e-11   3.8236081e-13   3.7747583e-15
   3.2800000e+00   1.0729195e-12   1.2212453e-14   2.6068037e-13   2.0106139e-13   3.8147263e-13   1.9950708e-13   3.0486724e-12   2.3077096e-12   9.7433173e-12   9.3687280e-12   1.8208102e-11   1.7587709e-11   3.7014836e-13   5.1070259e-15
   3.2900000e+00   1.0762502e-12   1.2878587e-14   2.7000624e-13   2.0794477e-13   3.9346304e-13   1.9106938e-13   3.0435654e-12   2.2972735e-12   9.7422070e-12   9.3758334e-12   1.8239854e-11   1.7619461e-11   3.6726178e-13   2.2204460e-15
   3.3000000e+00   1.0793588e-12   4.6629367e-15   2.6978419e-13   2.0394797e-13   4.0545345e-13   1.8407498e-13   3.0195846e-12   2.2739588e-12   9.7994945e-12   9.4217967e-12   1.8145929e-11   1.7512880e-11   3.7103653e-13   4.2188475e-15
   3.3100000e+00   1.0789147e-12   5.3290705e-15   2.6623148e-13   2.0927704e-13   4.0789594e-13   1.8252067e-13   2.9978242e-12   2.2539748e-12   9.8483444e-12   9.4702024e-12   1.8106183e-11   1.7461588e-11   3.6659564e-13   2.4424907e-15
   3.3200000e+00   1.0880186e-12   1.4210855e-14   2.6911806e-13   2.0883295e-13   4.1477932e-13   1.7696955e-13   2.9856118e-12   2.2386537e-12   9.8638875e-12   9.4764196e-12   1.8157253e-11   1.7500890e-11   3.8213877e-13   3.1086245e-15
   3.3300000e+00   1.1002310e-12   2.3758773e-14   2.6734170e-13   2.1105340e-13   4.1122661e-13   1.8973711e-13   2.9716229e-12   2.2226665e-12   9.8552277e-12   9.4622088e-12   1.8205215e-11   1.7549739e-11   3.8258285e-13   4.8849813e-15
   3.3400000e+00   1.1024515e-12   2.2870594e-14   2.8710367e-13   2.0261570e-13   4.0389914e-13   1.9440005e-13   2.9760638e-12   2.2244429e-12   9.9011910e-12   9.5021768e-12   1.8256063e-11   1.7597035e-11   3.7947423e-13   4.4408921e-15
   3.3500000e+00   1.1055601e-12   2.5757174e-14   2.9265479e-13   2.0705659e-13   4.1966430e-13   1.8074431e-13   2.9867220e-12   2.2355451e-12   9.9145137e-12   9.5159436e-12   1.8310020e-11   1.7644775e-11   3.7547743e-13   1.7763568e-15
   3.3600000e+00   1.1142198e-12   2.6423308e-14   2.9709568e-13   2.1016522e-13   3.9701575e-13   1.9484414e-13   3.0115910e-12   2.2548630e-12   9.9464881e-12   9.5397024e-12   1.8355983e-11   1.7694513e-11   3.7636561e-13   3.7747583e-15
   3.3700000e+00   1.1071144e-12   2.0428104e-14   3.0553338e-13   2.0994317e-13   3.9457326e-13   1.9950708e-13   2.9909408e-12   2.2419844e-12   1.0017764e-11   9.6098685e-12   1.8411939e-11   1.7753798e-11   3.7769787e-13   4.8849813e-15
   3.3800000e+00   1.1191048e-12   2.3980817e-14   3.0575542e-13   2.0949908e-13   4.2255088e-13   1.9395596e-13   2.9563019e-12   2.2200020e-12   1.0034418e-11   9.6174180e-12   1.8451241e-11   1.7809088e-11   3.6370906e-13   5.9952043e-15
   3.3900000e+00   1.1139978e-12   2.1760371e-14   3.0908609e-13   2.1060931e-13   4.1944226e-13   1.9950708e-13   2.9762859e-12   2.2353230e-12   1.0036638e-11   9.6118669e-12   1.8483437e-11   1.7846169e-11   3.6370906e-13   1.4432899e-14
   3.4000000e+00   1.1122214e-12   2.0650148e-14   3.1263880e-13   2.1083135e-13   4.1699977e-13   2.0616842e-13   2.9578562e-12   2.2222224e-12   1.0051959e-11   9.6209707e-12   1.8534951e-11   1.7889912e-11   3.6526338e-13   6.6613381e-15
   3.4100000e+00   1.1104451e-12   2.1982416e-14   3.1641356e-13   2.0927704e-13   4.1300297e-13   2.0661250e-13   2.9138914e-12   2.1864732e-12   1.0073498e-11   9.6416208e-12   1.8589352e-11   1.7949420e-11   3.5749181e-13   1.4210855e-14
   3.4200000e+00   1.1053380e-12   2.1982416e-14   3.0930813e-13   2.1727065e-13   4.0190073e-13   2.1727065e-13   2.9201086e-12   2.2006841e-12   1.0117018e-11   9.6758157e-12   1.8621105e-11   1.7987833e-11   3.6570746e-13   1.0658141e-14
   3.4300000e+00   1.1046719e-12   2.3980817e-14   3.1175063e-13   2.2459812e-13   4.0523140e-13   2.1571633e-13   2.9505287e-12   2.2357671e-12   1.0139001e-11   9.7002406e-12   1.8665736e-11   1.8031132e-11   3.7148062e-13   4.2188475e-15
   3.4400000e+00   1.1401990e-12   5.6177285e-14   3.1419312e-13   2.2437607e-13   3.9723780e-13   2.1571633e-13   2.9631853e-12   2.2490898e-12   1.0133450e-11   9.7035713e-12   1.8723467e-11   1.8076429e-11   3.6393111e-13   1.0658141e-14
   3.4500000e+00   1.1466383e-12   5.9285910e-14   3.0864200e-13   2.3014923e-13   4.0323300e-13   2.1327384e-13   2.9825031e-12   2.2650770e-12   1.0172974e-11   9.7368780e-12   1.8774537e-11   1.8121282e-11   3.5749181e-13   1.4654944e-14
   3.4600000e+00   1.1404211e-12   5.4845017e-14   3.0642155e-13   2.3114843e-13   4.1011639e-13   2.0572433e-13   2.9976022e-12   2.2744029e-12   1.0120793e-11   9.6853636e-12   1.8823831e-11   1.8164137e-11   3.6592951e-13   8.6597396e-15
   3.4700000e+00   1.1473045e-12   5.8841820e-14   3.0553338e-13   2.2992719e-13   4.2499337e-13   1.9106938e-13   3.0029312e-12   2.2875035e-12   1.0109469e-11   9.6700425e-12   1.8893553e-11   1.8225865e-11   3.6570746e-13   1.5321078e-14
   3.4800000e+00   1.1552981e-12   6.2616579e-14   3.0198066e-13   2.3292479e-13   4.1766590e-13   1.9928503e-13   3.0084824e-12   2.2970514e-12   1.0113022e-11   9.6718189e-12   1.8914648e-11   1.8237190e-11   3.5482728e-13   1.7763568e-14
   3.4900000e+00   1.1679546e-12   7.3052675e-14   3.0309089e-13   2.3581137e-13   4.2033044e-13   1.9995117e-13   3.0289105e-12   2.3190339e-12   1.0112355e-11   9.6695985e-12   1.8958835e-11   1.8278712e-11   3.5194070e-13   2.0650148e-14
   3.5000000e+00   1.1730616e-12   7.6383344e-14   3.1286085e-13   2.3314684e-13   4.2810200e-13   1.9839685e-13   3.0406788e-12   2.3308022e-12   1.0119683e-11   9.6742614e-12   1.9021229e-11   1.8336221e-11   3.5460523e-13   2.0650148e-14
   3.5100000e+00   1.1699530e-12   7.2164497e-14   3.1596947e-13   2.2615243e-13   4.2499337e-13   1.9528823e-13   3.0513370e-12   2.3405722e-12   1.0142109e-11   9.7113428e-12   1.9094726e-11   1.8411717e-11   3.6259884e-13   2.5202063e-14
   3.5200000e+00   1.1746160e-12   7.2386541e-14   3.1752379e-13   2.3225866e-13   4.3298698e-13   1.9373392e-13   3.0468961e-12   2.3425706e-12   1.0099477e-11   9.6729291e-12   1.9172441e-11   1.8490764e-11   3.6459724e-13   2.0206059e-14
   3.5300000e+00   1.1839418e-12   7.0610184e-14   3.2240877e-13   2.3092639e-13   4.3920423e-13   1.9639845e-13   3.0522251e-12   2.3456792e-12   1.0133894e-11   9.7009067e-12   1.9190649e-11   1.8512303e-11   3.6903813e-13   1.9984014e-14
   3.5400000e+00   1.1866064e-12   6.8611783e-14   3.2374103e-13   2.2659652e-13   4.3920423e-13   1.9684254e-13   3.0482283e-12   2.3518965e-12   1.0051959e-11   9.6218589e-12   1.9227286e-11   1.8537616e-11   3.7969627e-13   1.3766766e-14
   3.5500000e+00   1.1943779e-12   6.4170891e-14   3.1930014e-13   2.3248070e-13   4.4275694e-13   1.9595436e-13   3.0691005e-12   2.3669955e-12   1.0086376e-11   9.6547215e-12   1.9274582e-11   1.8580915e-11   3.8435921e-13   1.1324275e-14
   3.5600000e+00   1.1961543e-12   6.4392935e-14   3.1530334e-13   2.3425706e-13   4.3587356e-13   2.0217161e-13   3.0853098e-12   2.3805402e-12   1.0111023e-11   9.6804786e-12   1.9400259e-11   1.8708590e-11   3.9324100e-13   6.6613381e-15
   3.5700000e+00   1.2059242e-12   6.5725203e-14   3.2440717e-13   2.3603342e-13   4.4075854e-13   2.0172752e-13   3.0859759e-12   2.3872015e-12   1.0169421e-11   9.7253317e-12   1.9444668e-11   1.8750779e-11   4.1167070e-13   3.3306691e-15
   3.5800000e+00   1.2070345e-12   6.2172489e-14   3.2640557e-13   2.3758773e-13   4.4808601e-13   1.9617641e-13   3.1106229e-12   2.4067415e-12   1.0184520e-11   9.7390984e-12   1.9478863e-11   1.8776758e-11   4.2388315e-13   5.5511151e-15
   3.5900000e+00   1.2074786e-12   6.2616579e-14   3.4083847e-13   2.2881697e-13   4.6362914e-13   1.8496316e-13   3.1057379e-12   2.4042990e-12   1.0220269e-11   9.7708508e-12   1.9532154e-11   1.8829382e-11   4.3520743e-13   1.3322676e-15
   3.6000000e+00   1.2112533e-12   6.7279515e-14   2.5690561e-13   3.1419312e-13   4.6407322e-13   1.8562929e-13   3.1092906e-12   2.4105162e-12   1.0265122e-11   9.8079322e-12   1.9650503e-11   1.8951507e-11   4.4453330e-13   2.2204460e-15
   3.6100000e+00   1.2161383e-12   6.4392935e-14   2.6112446e-13   3.1441516e-13   4.6385118e-13   1.9018120e-13   3.1010750e-12   2.4109603e-12   1.0289103e-11   9.8385744e-12   1.9796831e-11   1.9096946e-11   4.4719783e-13   2.8865799e-15
   3.6200000e+00   1.2203571e-12   6.0840222e-14   2.6156854e-13   3.1574743e-13   4.6718185e-13   1.8474111e-13   3.0671021e-12   2.3723246e-12   1.0320189e-11   9.8647757e-12   1.9833690e-11   1.9134472e-11   4.4164672e-13   3.9968029e-15
   3.6300000e+00   1.2165824e-12   5.2624571e-14   2.7666758e-13   3.0808689e-13   4.7251092e-13   1.8340884e-13   3.1075142e-12   2.3985258e-12   1.0359713e-11   9.8938635e-12   1.9886537e-11   1.9182211e-11   4.4941828e-13   2.6645353e-15
   3.6400000e+00   1.2352341e-12   5.8397731e-14   2.7644553e-13   3.0875302e-13   4.8405724e-13   1.7497115e-13   3.1223912e-12   2.4165114e-12   1.0397461e-11   9.9360520e-12   1.9833246e-11   1.9122925e-11   4.5075055e-13   2.2204460e-16
   3.6500000e+00   1.2390089e-12   5.7953642e-14   2.9287683e-13   3.0564440e-13   5.0137672e-13   1.5831780e-13   3.1388225e-12   2.4271696e-12   1.0438539e-11   9.9689146e-12   1.9879876e-11   1.9160673e-11   4.5363713e-13   0.0000000e+00
   3.6600000e+00   1.2472245e-12   6.7723605e-14   2.9887204e-13   3.0497826e-13   5.0337512e-13   1.5787371e-13   3.1794567e-12   2.4626967e-12   1.0458523e-11   9.9833475e-12   1.9984903e-11   1.9269031e-11   4.5852211e-13   0.0000000e+00
   3.6700000e+00   1.2458923e-12   6.1950445e-14   3.0442315e-13   3.0786484e-13   5.0204285e-13   1.6475710e-13   3.2045477e-12   2.4884539e-12   1.0496715e-11   1.0016876e-11   2.0081492e-11   1.9366286e-11   4.6496140e-13   1.7763568e-15
   3.6800000e+00   1.2509993e-12   6.0840222e-14   3.1596947e-13   3.0719871e-13   5.1736393e-13   1.5787371e-13   3.2216452e-12   2.5042191e-12   1.0528467e-11   1.0053514e-11   2.0041968e-11   1.9338531e-11   4.6052051e-13   2.6645353e-15
   3.6900000e+00   1.2645440e-12   6.6835426e-14   3.1796787e-13   3.0742076e-13   5.2069460e-13   1.5432100e-13   3.2387426e-12   2.5155433e-12   1.0557999e-11   1.0085710e-11   2.0095481e-11   1.9391155e-11   4.6851412e-13   2.6645353e-15
   3.7000000e+00   1.2505552e-12   5.0848215e-14   3.0042635e-13   3.1574743e-13   5.3179683e-13   1.4832580e-13   3.2627234e-12   2.5301983e-12   1.0587975e-11   1.0124790e-11   1.9976909e-11   1.9272361e-11   4.7006843e-13   4.8849813e-15
   3.7100000e+00   1.2465584e-12   4.6185278e-14   3.0064840e-13   3.1707970e-13   5.2291504e-13   1.5676349e-13   3.2915892e-12   2.5497382e-12   1.0638601e-11   1.0173196e-11   1.9942492e-11   1.9229063e-11   4.6207482e-13   4.2188475e-15
   3.7200000e+00   1.2514434e-12   4.9071858e-14   2.9887204e-13   3.2218672e-13   5.1847415e-13   1.5831780e-13   3.2998049e-12   2.5595082e-12   1.0656587e-11   1.0200063e-11   2.0053514e-11   1.9334978e-11   4.7029047e-13   6.2172489e-15
   3.7300000e+00   1.2625456e-12   5.2180482e-14   3.0020431e-13   3.2129854e-13   5.1914029e-13   1.6098234e-13   3.3086867e-12   2.5726088e-12   1.0692114e-11   1.0238477e-11   2.0097035e-11   1.9388269e-11   4.6984638e-13   4.4408921e-15
   3.7400000e+00   1.2647661e-12   5.3290705e-14   2.8888003e-13   3.2063241e-13   5.0359716e-13   1.7386093e-13   3.3339997e-12   2.5863756e-12   1.0709433e-11   1.0262236e-11   2.0140334e-11   1.9438451e-11   4.7806203e-13   7.7715612e-15
   3.7500000e+00   1.2687629e-12   5.6621374e-14   2.8554936e-13   3.2085445e-13   5.1181281e-13   1.7275070e-13   3.3391068e-12   2.6014746e-12   1.0742740e-11   1.0279333e-11   2.0188962e-11   1.9481972e-11   4.6851412e-13   2.4424907e-15
   3.7600000e+00   1.2780887e-12   5.8841820e-14   2.9776182e-13   3.1596947e-13   5.2380322e-13   1.6631141e-13   3.3666403e-12   2.6181279e-12   1.0775381e-11   1.0315526e-11   2.0241808e-11   1.9538593e-11   4.6052051e-13   6.4392935e-15
   3.7700000e+00   1.2880808e-12   6.3726802e-14   3.0508929e-13   3.1485925e-13   5.2957638e-13   1.6009416e-13   3.3872904e-12   2.6361135e-12   1.0802692e-11   1.0344836e-11   2.0287327e-11   1.9593882e-11   4.6473936e-13   6.4392935e-15
   3.7800000e+00   1.2916335e-12   6.5503158e-14   3.0220271e-13   3.1774583e-13   5.3557159e-13   1.6231461e-13   3.4048320e-12   2.6529889e-12   1.0834444e-11   1.0377255e-11   2.0412116e-11   1.9716673e-11   4.5718984e-13   4.2188475e-15
   3.7900000e+00   1.3016255e-12   7.2164497e-14   3.1019631e-13   3.1907810e-13   5.2713389e-13   1.7430501e-13   3.4208192e-12   2.6676439e-12   1.0869528e-11   1.0409451e-11   2.0456081e-11   1.9755531e-11   4.5874415e-13   1.3322676e-15
   3.8000000e+00   1.3100632e-12   8.0602192e-14   3.1930014e-13   3.1252778e-13   5.2646776e-13   1.7097435e-13   3.4252601e-12   2.6871838e-12   1.0906831e-11   1.0447421e-11   2.0569990e-11   1.9864110e-11   4.6185278e-13   4.4408921e-15
   3.8100000e+00   1.3182788e-12   8.7041485e-14   3.2818193e-13   3.1075142e-13   5.1714188e-13   1.8207658e-13   3.4388048e-12   2.7022828e-12   1.0943246e-11   1.0482948e-11   2.0635937e-11   1.9918733e-11   4.6873616e-13   9.9920072e-15
   3.8200000e+00   1.3227197e-12   8.9483976e-14   3.2507330e-13   3.0653258e-13   5.2025051e-13   1.7874591e-13   3.4499070e-12   2.7176039e-12   1.0987211e-11   1.0512480e-11   2.0705437e-11   1.9993562e-11   4.6540549e-13   1.3988810e-14
   3.8300000e+00   1.3233858e-12   8.6597396e-14   3.2818193e-13   3.0964120e-13   5.2380322e-13   1.7985613e-13   3.4621195e-12   2.7262637e-12   1.1019408e-11   1.0541790e-11   2.0777824e-11   2.0064173e-11   4.6562754e-13   1.5543122e-14
   3.8400000e+00   1.3304913e-12   8.7041485e-14   3.1885605e-13   3.1274983e-13   5.3312910e-13   1.7363888e-13   3.4714454e-12   2.7315927e-12   1.1049606e-11   1.0572654e-11   2.0747848e-11   2.0029312e-11   4.7761795e-13   1.4876989e-14
   3.8500000e+00   1.3344881e-12   8.7485574e-14   3.2640557e-13   3.0675462e-13   5.2979843e-13   1.7630342e-13   3.4916514e-12   2.7464697e-12   1.1077361e-11   1.0598633e-11   2.0818680e-11   2.0100366e-11   4.8250293e-13   1.2212453e-14
   3.8600000e+00   1.3484769e-12   8.9039887e-14   3.2263081e-13   3.0453418e-13   5.2935434e-13   1.7585933e-13   3.5176306e-12   2.7691183e-12   1.1103340e-11   1.0619061e-11   2.0878188e-11   2.0158764e-11   4.7251092e-13   7.3274720e-15
   3.8700000e+00   1.3560264e-12   9.3036689e-14   3.3217873e-13   3.0142555e-13   5.2513549e-13   1.7807977e-13   3.4825476e-12   2.7284841e-12   1.1110668e-11   1.0621726e-11   2.0892177e-11   2.0162982e-11   4.7339910e-13   4.6629367e-15
   3.8800000e+00   1.3560264e-12   9.2592600e-14   3.3395509e-13   3.0297986e-13   5.0937032e-13   1.8518520e-13   3.4987568e-12   2.7395863e-12   1.1137757e-11   1.0642820e-11   2.0936142e-11   2.0195179e-11   4.8716586e-13   5.7731597e-15
   3.8900000e+00   1.3591350e-12   9.2370556e-14   3.3795189e-13   3.0386804e-13   5.1314508e-13   1.8340884e-13   3.4878767e-12   2.7278180e-12   1.1157297e-11   1.0658141e-11   2.0972113e-11   2.0230706e-11   5.0293103e-13   4.4408921e-15
   3.9000000e+00   1.3680168e-12   9.7699626e-14   3.1619152e-13   3.0786484e-13   5.1181281e-13   1.8740565e-13   3.5118575e-12   2.7531311e-12   1.1228130e-11   1.0730306e-11   2.1029178e-11   2.0280000e-11   5.0226490e-13   6.2172489e-15
   3.9100000e+00   1.3637980e-12   9.6589403e-14   3.0575542e-13   3.1252778e-13   5.1580962e-13   1.8951507e-13   3.5305092e-12   2.7662317e-12   1.1280532e-11   1.0775159e-11   2.1060487e-11   2.0311086e-11   5.0492943e-13   3.1086245e-15
   3.9200000e+00   1.3811174e-12   1.0547119e-13   3.0975222e-13   3.1274983e-13   4.9538151e-13   2.0705659e-13   3.5498271e-12   2.7788882e-12   1.1287637e-11   1.0788481e-11   2.1106228e-11   2.0360380e-11   5.1580962e-13   5.9952043e-15
   3.9300000e+00   1.3682389e-12   9.7699626e-14   3.0975222e-13   3.1208369e-13   4.9160676e-13   2.0772273e-13   3.5755843e-12   2.7993163e-12   1.1317169e-11   1.0811130e-11   2.1102453e-11   2.0365931e-11   5.2180482e-13   8.4376950e-15
   3.9400000e+00   1.3702373e-12   9.5479180e-14   3.2152059e-13   3.0764280e-13   4.8294702e-13   2.1038726e-13   3.5833558e-12   2.8042013e-12   1.1364687e-11   1.0853984e-11   2.1177726e-11   2.0432323e-11   5.1847415e-13   3.9968029e-15
   3.9500000e+00   1.3693491e-12   9.1038288e-14   3.2462921e-13   3.0586644e-13   4.9316107e-13   2.1149749e-13   3.5891290e-12   2.8046454e-12   1.1393775e-11   1.0878853e-11   2.1259217e-11   2.0502489e-11   5.2158278e-13   1.3988810e-14
   3.9600000e+00   1.3693491e-12   8.5931262e-14   3.2684966e-13   3.0475622e-13   4.9271698e-13   2.0616842e-13   3.6035619e-12   2.8110847e-12   1.1415313e-11   1.0904389e-11   2.1278534e-11   2.0532243e-11   5.3002047e-13   1.2656542e-14
   3.9700000e+00   1.3740120e-12   9.1482377e-14   3.2618352e-13   3.0009328e-13   5.0626170e-13   1.9484414e-13   3.6284309e-12   2.8277380e-12   1.1425749e-11   1.0917267e-11   2.1332491e-11   2.0587088e-11   5.2491345e-13   1.0880186e-14
   3.9800000e+00   1.3811174e-12   9.4146912e-14   3.0375702e-13   3.1319392e-13   5.0071058e-13   1.9617641e-13   3.6504133e-12   2.8483882e-12   1.1442847e-11   1.0928147e-11   2.1384228e-11   2.0648816e-11   5.2979843e-13   7.9936058e-15
   3.9900000e+00   1.3915535e-12   9.2814645e-14   2.9420910e-13   3.1774583e-13   5.0159876e-13   2.0083935e-13   3.6728398e-12   2.8665958e-12   1.1495249e-11   1.0971002e-11   2.1433522e-11   2.0695445e-11   5.2868820e-13   8.4376950e-15
   4.0000000e+00   1.3968826e-12   9.3702823e-14   3.0020431e-13   3.1441516e-13   4.9715787e-13   2.0616842e-13   3.6814995e-12   2.8694824e-12   1.1448620e-11   1.0933254e-11   2.1476820e-11   2.0743629e-11   5.2691185e-13   1.0436096e-14
   4.0100000e+00   1.4062085e-12   9.6145314e-14   3.1530334e-13   3.0919711e-13   5.1181281e-13   1.9817481e-13   3.6990411e-12   2.8812508e-12   1.1456835e-11   1.0937251e-11   2.1518565e-11   2.0784707e-11   5.2713389e-13   9.7699626e-15
   4.0200000e+00   1.4086510e-12   9.5701225e-14   3.1796787e-13   3.0719871e-13   5.2446936e-13   1.8740565e-13   3.7154724e-12   2.8890224e-12   1.1470380e-11   1.0947687e-11   2.1515900e-11   2.0783153e-11   5.2313709e-13   1.1768364e-14
   4.0300000e+00   1.4130919e-12   9.6145314e-14   3.3173464e-13   3.0053737e-13   5.2002846e-13   1.8696156e-13   3.7227998e-12   2.8976821e-12   1.1492807e-11   1.0961676e-11   2.1592506e-11   2.0851543e-11   5.3534954e-13   1.9095836e-14
   4.0400000e+00   1.4062085e-12   8.4154905e-14   3.4128256e-13   2.9720670e-13   5.2713389e-13   1.8340884e-13   3.7465586e-12   2.9092284e-12   1.1469270e-11   1.0936585e-11   2.1633584e-11   2.0895286e-11   5.3623772e-13   1.4654944e-14
   4.0500000e+00   1.3979928e-12   7.6383344e-14   3.3129055e-13   3.0164760e-13   5.4001248e-13   1.7519319e-13   3.7652104e-12   2.9243274e-12   1.1465717e-11   1.0927259e-11   2.1669777e-11   2.0931701e-11   5.4312110e-13   1.7319479e-14
   4.0600000e+00   1.4050983e-12   8.0602192e-14   3.3195668e-13   2.9787284e-13   5.4112270e-13   1.7630342e-13   3.7749803e-12   2.9338754e-12   1.1474155e-11   1.0932144e-11   2.1722402e-11   2.0980773e-11   5.3623772e-13   1.7763568e-14
   4.0700000e+00   1.4142021e-12   8.9706020e-14   3.2152059e-13   3.0764280e-13   5.4867222e-13   1.7652546e-13   3.7798653e-12   2.9396485e-12   1.1506129e-11   1.0967671e-11   2.1754376e-11   2.1023183e-11   5.4289906e-13   2.2648550e-14
   4.0800000e+00   1.4190871e-12   8.4376950e-14   3.2707170e-13   3.1141756e-13   5.3845817e-13   1.8074431e-13   3.7641001e-12   2.9309888e-12   1.1513235e-11   1.0968559e-11   2.1801894e-11   2.1074031e-11   5.5244698e-13   2.9087843e-14
   4.0900000e+00   1.4264145e-12   8.8151708e-14   3.2018832e-13   3.1386005e-13   5.3801408e-13   1.8229862e-13   3.7683190e-12   2.9327651e-12   1.1487034e-11   1.0934365e-11   2.1860069e-11   2.1123103e-11   5.5289107e-13   2.9087843e-14
   4.1000000e+00   1.4246382e-12   8.3932861e-14   3.1596947e-13   3.1252778e-13   5.3801408e-13   1.7497115e-13   3.7325698e-12   2.8901326e-12   1.1537216e-11   1.0984991e-11   2.1910029e-11   2.1180391e-11   5.5133675e-13   2.1094237e-14
   4.1100000e+00   1.4261925e-12   8.6153307e-14   3.1818992e-13   3.0697667e-13   5.4667382e-13   1.7186252e-13   3.7621017e-12   2.9152236e-12   1.1543211e-11   1.0983436e-11   2.1959767e-11   2.1229907e-11   5.6021854e-13   2.3536728e-14
   4.1200000e+00   1.4312995e-12   8.9928065e-14   3.1619152e-13   3.0742076e-13   5.3756999e-13   1.7297275e-13   3.7787551e-12   2.9283242e-12   1.1580958e-11   1.1022738e-11   2.2002622e-11   2.1277868e-11   5.6910032e-13   2.1982416e-14
   4.1300000e+00   1.4284129e-12   8.8373753e-14   3.2795988e-13   2.9720670e-13   5.3868021e-13   1.7386093e-13   3.7920778e-12   2.9367619e-12   1.1580514e-11   1.1023182e-11   2.2040814e-11   2.1340929e-11   5.5644378e-13   1.4432899e-14
   4.1400000e+00   1.4273027e-12   8.6819441e-14   3.1330494e-13   3.1075142e-13   5.4045657e-13   1.7741364e-13   3.8000714e-12   2.9394265e-12   1.1620482e-11   1.1051160e-11   2.1957769e-11   2.1254776e-11   5.5777605e-13   5.7731597e-15
   4.1500000e+00   1.4273027e-12   7.9491969e-14   3.2041036e-13   3.1208369e-13   5.3534954e-13   1.7275070e-13   3.8016257e-12   2.9367619e-12   1.1623369e-11   1.1053380e-11   2.2138735e-11   2.1442847e-11   5.5155880e-13   4.6629367e-15
   4.1600000e+00   1.4273027e-12   7.8159701e-14   3.1552538e-13   3.1508129e-13   5.3623772e-13   1.7075230e-13   3.8133940e-12   2.9449776e-12   1.1638690e-11   1.1062928e-11   2.2180036e-11   2.1477042e-11   5.5266902e-13   2.4424907e-15
   4.1700000e+00   1.4279689e-12   7.6161299e-14   3.1152858e-13   3.1707970e-13   5.3779203e-13   1.7030821e-13   3.8367087e-12   2.9767300e-12   1.1687096e-11   1.1107337e-11   2.2250424e-11   2.1541213e-11   5.4978244e-13   1.1102230e-15
   4.1800000e+00   1.4352963e-12   7.2830630e-14   2.3114843e-13   4.0167869e-13   5.4201088e-13   1.5942803e-13   3.8384851e-12   2.9853897e-12   1.1628254e-11   1.1038725e-11   2.2291946e-11   2.1585622e-11   5.5533356e-13   4.8849813e-15
   4.1900000e+00   1.4537260e-12   7.5051076e-14   2.3203661e-13   3.9945824e-13   5.5311311e-13   1.5520918e-13   3.8649084e-12   3.0047076e-12   1.1615375e-11   1.1022960e-11   2.2358559e-11   2.1640023e-11   5.5200289e-13   5.1070259e-15
   4.2000000e+00   1.4535040e-12   7.4829032e-14   2.3714364e-13   3.9945824e-13   5.5955240e-13   1.5054624e-13   3.8855585e-12   3.0189184e-12   1.1603385e-11   1.1010970e-11   2.2424507e-11   2.1696200e-11   5.5688787e-13   5.3290705e-15
   4.2100000e+00   1.4479529e-12   6.7279515e-14   2.4980018e-13   3.9512837e-13   5.5311311e-13   1.5365487e-13   3.8948844e-12   3.0297986e-12   1.1678436e-11   1.1094237e-11   2.2484015e-11   2.1754376e-11   5.6732397e-13   5.7731597e-15
   4.2200000e+00   1.4448442e-12   6.5281114e-14   2.4824587e-13   3.9246384e-13   5.5866423e-13   1.4654944e-13   3.9146464e-12   3.0453418e-12   1.1685541e-11   1.1103785e-11   2.2533531e-11   2.1810775e-11   5.6821214e-13   3.9968029e-15
   4.2300000e+00   1.4459545e-12   6.7501560e-14   2.4047431e-13   3.9623860e-13   5.7309713e-13   1.3800072e-13   3.9332981e-12   3.0639935e-12   1.1616486e-11   1.1029178e-11   2.2570612e-11   2.1846525e-11   5.8175686e-13   3.1086245e-15
   4.2400000e+00   1.4470647e-12   6.5281114e-14   2.5868196e-13   3.9024339e-13   5.6044058e-13   1.5343282e-13   3.9332981e-12   3.0753178e-12   1.1618484e-11   1.1025403e-11   2.2625457e-11   2.1899149e-11   5.7931437e-13   6.8833828e-15
   4.2500000e+00   1.4612755e-12   7.4384943e-14   2.6934011e-13   3.8979930e-13   5.4822813e-13   1.5654145e-13   3.9517278e-12   3.0893066e-12   1.1604273e-11   1.1002532e-11   2.2675195e-11   2.1962654e-11   5.6799010e-13   9.7699626e-15
   4.2600000e+00   1.4550583e-12   7.0166095e-14   2.6512126e-13   3.9179771e-13   5.4090066e-13   1.6520119e-13   3.9699355e-12   3.1099567e-12   1.1622037e-11   1.1008972e-11   2.2826852e-11   2.2099655e-11   5.7420735e-13   9.5479180e-15
   4.2700000e+00   1.4566126e-12   6.8833828e-14   2.6667557e-13   3.8913317e-13   5.3557159e-13   1.6964208e-13   3.9945824e-12   3.1354919e-12   1.1615375e-11   1.1005863e-11   2.2901236e-11   2.2157165e-11   5.6776805e-13   1.2212453e-14
   4.2800000e+00   1.4608315e-12   7.2164497e-14   2.6179059e-13   3.8891113e-13   5.1869620e-13   1.8429702e-13   3.9834802e-12   3.1203928e-12   1.1668222e-11   1.1048717e-11   2.2958302e-11   2.2206237e-11   5.6310512e-13   1.7541524e-14
   4.2900000e+00   1.4772628e-12   8.3932861e-14   2.5868196e-13   3.9024339e-13   5.1114668e-13   1.8651747e-13   3.9985792e-12   3.1330494e-12   1.1689538e-11   1.1069368e-11   2.3021363e-11   2.2250424e-11   5.6199490e-13   1.7985613e-14
   4.3000000e+00   1.4805934e-12   7.9936058e-14   2.6290081e-13   3.9201975e-13   5.0848215e-13   1.8973711e-13   3.9954706e-12   3.1326053e-12   1.1686874e-11   1.1068257e-11   2.3064883e-11   2.2287061e-11   5.6110672e-13   2.2093438e-14
   4.3100000e+00   1.4761525e-12   8.0158102e-14   2.5934810e-13   3.9601655e-13   5.0737192e-13   1.9306778e-13   3.9968029e-12   3.1259439e-12   1.1681323e-11   1.1060708e-11   2.3127500e-11   2.2343682e-11   5.6443739e-13   1.5987212e-14
   4.3200000e+00   1.4770407e-12   7.9714013e-14   2.5979219e-13   3.9601655e-13   4.9271698e-13   2.0328184e-13   4.0034642e-12   3.1237235e-12   1.1688428e-11   1.1063594e-11   2.3190339e-11   2.2400304e-11   5.5644378e-13   2.6978419e-14
   4.3300000e+00   1.4754864e-12   7.8159701e-14   2.6356695e-13   4.0012438e-13   4.9005244e-13   2.0106139e-13   3.9788173e-12   3.1046277e-12   1.1713075e-11   1.1080692e-11   2.3252733e-11   2.2459590e-11   5.5822014e-13   1.8429702e-14
   4.3400000e+00   1.4837021e-12   8.1046281e-14   2.6512126e-13   4.0167869e-13   4.8361315e-13   2.0550228e-13   3.9890313e-12   3.1084024e-12   1.1721735e-11   1.1088019e-11   2.3316904e-11   2.2524205e-11   5.5933036e-13   2.1649349e-14
   4.3500000e+00   1.4823698e-12   8.1712415e-14   2.6556535e-13   4.0545345e-13   4.8760995e-13   2.0017321e-13   3.9985792e-12   3.1232794e-12   1.1736834e-11   1.1107337e-11   2.3376190e-11   2.2587709e-11   5.6110672e-13   1.7985613e-14
   4.3600000e+00   1.4845902e-12   8.2378548e-14   2.8133051e-13   3.9834802e-13   4.9049653e-13   2.0350388e-13   3.9852566e-12   3.1057379e-12   1.1729062e-11   1.1096901e-11   2.3414826e-11   2.2635671e-11   5.5178084e-13   2.3203661e-14
   4.3700000e+00   1.4694912e-12   7.2164497e-14   2.7444713e-13   4.0167869e-13   4.9293902e-13   2.0639046e-13   3.9857007e-12   3.0997427e-12   1.1773027e-11   1.1137091e-11   2.3412605e-11   2.2631230e-11   5.4223293e-13   3.1419312e-14
   4.3800000e+00   1.4701573e-12   7.2386541e-14   2.6956215e-13   3.9623860e-13   5.1247895e-13   1.9795277e-13   3.9950265e-12   3.0948577e-12   1.1820767e-11   1.1175949e-11   2.3409052e-11   2.2624569e-11   5.5200289e-13   2.7866598e-14
   4.3900000e+00   1.4770407e-12   7.0832229e-14   2.6445512e-13   4.0256687e-13   5.2269300e-13   1.8718360e-13   4.0099035e-12   3.0975222e-12   1.1750823e-11   1.1101786e-11   2.3423929e-11   2.2639446e-11   5.4578564e-13   3.3861802e-14
   4.4000000e+00   1.4248602e-12   2.1094237e-14   2.6689762e-13   4.0145665e-13   5.1758597e-13   1.8995916e-13   4.0296655e-12   3.1077363e-12   1.1776802e-11   1.1124657e-11   2.3464120e-11   2.2686075e-11   5.4778404e-13   2.9420910e-14
   4.4100000e+00   1.4228618e-12   2.0206059e-14   2.7799985e-13   3.9779291e-13   4.9049653e-13   2.1038726e-13   4.0503156e-12   3.1254999e-12   1.1794565e-11   1.1139978e-11   2.3504532e-11   2.2726487e-11   5.5044858e-13   2.8088643e-14
   4.4200000e+00   1.4239721e-12   2.3092639e-14   2.7355895e-13   3.9512837e-13   4.9427129e-13   2.0439206e-13   4.0694115e-12   3.1474823e-12   1.1844525e-11   1.1188162e-11   2.3556268e-11   2.2774449e-11   5.5733196e-13   2.9642955e-14
   4.4300000e+00   1.4339641e-12   2.5535130e-14   2.7267077e-13   3.9468429e-13   5.0004445e-13   2.0372593e-13   4.0836223e-12   3.1563641e-12   1.1892931e-11   1.1233903e-11   2.3607116e-11   2.2829516e-11   5.4467542e-13   3.5194070e-14
   4.4400000e+00   1.4417356e-12   3.0642155e-14   2.6312286e-13   3.9734882e-13   4.9760196e-13   2.0727864e-13   4.0913939e-12   3.1676883e-12   1.1928236e-11   1.1264767e-11   2.3651969e-11   2.2875701e-11   5.3734794e-13   4.0523140e-14
   4.4500000e+00   1.4450663e-12   2.8865799e-14   2.7466918e-13   3.9779291e-13   5.0515148e-13   2.1127544e-13   4.1060488e-12   3.1834535e-12   1.1957102e-11   1.1296519e-11   2.3690827e-11   2.2916113e-11   5.4622973e-13   3.9857007e-14
   4.4600000e+00   1.4428458e-12   3.1308289e-14   2.7333691e-13   3.9712678e-13   5.2069460e-13   2.0172752e-13   4.1247006e-12   3.1978864e-12   1.1984413e-11   1.1326495e-11   2.3718805e-11   2.2942315e-11   5.4445337e-13   3.8524739e-14
   4.4700000e+00   1.4432899e-12   3.2196468e-14   2.6290081e-13   4.0389914e-13   5.2713389e-13   1.9706459e-13   4.1409098e-12   3.2089886e-12   1.2013501e-11   1.1361800e-11   2.3737012e-11   2.2968516e-11   5.5200289e-13   3.6748382e-14
   4.4800000e+00   1.4424018e-12   2.7311486e-14   2.6956215e-13   4.0301096e-13   5.3246296e-13   1.9462210e-13   4.1495696e-12   3.2207570e-12   1.2031487e-11   1.1380230e-11   2.3778979e-11   2.3011371e-11   5.5488947e-13   3.4527936e-14
   4.4900000e+00   1.4490631e-12   2.9753977e-14   2.6290081e-13   4.0345505e-13   5.4289906e-13   1.8995916e-13   4.1742165e-12   3.2369663e-12   1.2081891e-11   1.1423085e-11   2.3842484e-11   2.3068436e-11   5.6177285e-13   3.8302694e-14
   4.5000000e+00   1.4521717e-12   3.2418512e-14   2.5779379e-13   4.0611958e-13   5.4289906e-13   1.8762769e-13   4.1822101e-12   3.2478464e-12   1.2085444e-11   1.1423751e-11   2.3888891e-11   2.3107516e-11   5.6310512e-13   4.0079051e-14
   4.5100000e+00   1.4646062e-12   2.8865799e-14   2.6179059e-13   4.0278891e-13   5.5022653e-13   1.9062529e-13   4.2013060e-12   3.2625014e-12   1.2112755e-11   1.1451062e-11   2.3927749e-11   2.3132385e-11   5.7287508e-13   3.4749981e-14
   4.5200000e+00   1.4561685e-12   2.3092639e-14   2.6134650e-13   4.0389914e-13   5.5777605e-13   1.8696156e-13   4.2137405e-12   3.2696068e-12   1.2072121e-11   1.1406431e-11   2.3969715e-11   2.3172353e-11   5.8109073e-13   3.5860204e-14
   4.5300000e+00   1.4708235e-12   2.6423308e-14   2.6423308e-13   4.0500936e-13   5.7753802e-13   1.7452706e-13   4.2359449e-12   3.2873704e-12   1.2076562e-11   1.1411316e-11   2.4010571e-11   2.3210101e-11   5.8686389e-13   3.2751579e-14
   4.5400000e+00   1.4734880e-12   2.4868996e-14   2.6845193e-13   3.9857007e-13   5.7931437e-13   1.8118840e-13   4.2537085e-12   3.3035796e-12   1.2054802e-11   1.1400214e-11   2.4057423e-11   2.3252511e-11   5.8331118e-13   3.4527936e-14
   4.5500000e+00   1.4852564e-12   3.2196468e-14   2.7422509e-13   3.9579451e-13   5.8686389e-13   1.7785773e-13   4.2776893e-12   3.3215652e-12   1.2106316e-11   1.1449508e-11   2.4099833e-11   2.3290925e-11   5.9108274e-13   3.5860204e-14
   4.5600000e+00   1.4936941e-12   2.9753977e-14   2.8888003e-13   3.9690473e-13   5.9485750e-13   1.7563728e-13   4.3003379e-12   3.3337777e-12   1.2131407e-11   1.1460388e-11   2.4136027e-11   2.3323787e-11   5.9441341e-13   3.4749981e-14
   4.5700000e+00   1.4974688e-12   3.5971226e-14   2.9598546e-13   3.9179771e-13   6.0196292e-13   1.7030821e-13   4.3245407e-12   3.3504310e-12   1.2156498e-11   1.1482149e-11   2.4178215e-11   2.3369306e-11   5.9507954e-13   3.1197267e-14
   4.5800000e+00   1.5023538e-12   2.9087843e-14   2.8599345e-13   3.8846704e-13   5.9796612e-13   1.7341684e-13   4.3500759e-12   3.3726355e-12   1.2257306e-11   1.1586954e-11   2.4227509e-11   2.3415936e-11   5.8753002e-13   3.0531133e-14
   4.5900000e+00   1.5087931e-12   3.1308289e-14   2.8910208e-13   3.9424020e-13   5.9485750e-13   1.7585933e-13   4.3671733e-12   3.3886227e-12   1.2259527e-11   1.1586287e-11   2.4278357e-11   2.3460345e-11   5.7931437e-13   4.1411319e-14
   4.6000000e+00   1.5167867e-12   3.1752379e-14   2.9554137e-13   3.8824499e-13   5.9818817e-13   1.7319479e-13   4.4044768e-12   3.4092729e-12   1.2287504e-11   1.1612489e-11   2.4329427e-11   2.3516300e-11   5.7287508e-13   4.4297899e-14
   4.6100000e+00   1.4599433e-12   3.0753178e-14   2.9976022e-13   3.8780090e-13   5.9108274e-13   1.7541524e-13   4.4182435e-12   3.4268144e-12   1.2277068e-11   1.1607604e-11   2.4380498e-11   2.3574920e-11   5.7243099e-13   5.0071058e-14
   4.6200000e+00   1.4688251e-12   3.2307490e-14   2.9354297e-13   3.9046544e-13   6.0085270e-13   1.7119639e-13   4.4417803e-12   3.4503511e-12   1.2272627e-11   1.1604051e-11   2.4451996e-11   2.3640423e-11   5.7220895e-13   4.8738791e-14
   4.6300000e+00   1.4714896e-12   3.1197267e-14   3.7414516e-13   3.3195668e-13   6.1173289e-13   1.5965007e-13   4.4366733e-12   3.4547920e-12   1.2277290e-11   1.1602497e-11   2.4470870e-11   2.3673952e-11   5.6110672e-13   4.6296300e-14
   4.6400000e+00   1.4788171e-12   2.8310687e-14   3.8502534e-13   3.2795988e-13   6.0085270e-13   1.6231461e-13   4.4593218e-12   3.4630077e-12   1.2222889e-11   1.1559642e-11   2.4402480e-11   2.3604008e-11   5.6399330e-13   4.8738791e-14
   4.6500000e+00   1.4794832e-12   3.0975222e-14   3.8857806e-13   3.2840397e-13   6.0751404e-13   1.6142643e-13   4.4688697e-12   3.4754422e-12   1.2248424e-11   1.1586510e-11   2.4428681e-11   2.3629099e-11   5.6066263e-13   5.0515148e-14
   4.6600000e+00   1.4903634e-12   2.6534330e-14   3.9168668e-13   3.2840397e-13   6.0640382e-13   1.6164847e-13   4.4571014e-12   3.4618974e-12   1.2258861e-11   1.1593393e-11   2.4460434e-11   2.3653746e-11   5.5644378e-13   5.6954441e-14
   4.6700000e+00   1.4392931e-12   8.9261931e-14   4.0500936e-13   3.2551739e-13   6.0529359e-13   1.6298074e-13   4.4266812e-12   3.4270364e-12   1.2266632e-11   1.1600276e-11   2.4552360e-11   2.3735902e-11   5.6599170e-13   5.2735594e-14
   4.6800000e+00   1.4408474e-12   9.3258734e-14   3.2862602e-13   4.0567549e-13   6.0684791e-13   1.6697754e-13   4.4209081e-12   3.4194869e-12   1.2221335e-11   1.1550982e-11   2.4613200e-11   2.3788305e-11   5.6576965e-13   4.9182880e-14
   4.6900000e+00   1.4215296e-12   1.0558221e-13   3.2684966e-13   4.0678572e-13   6.1284311e-13   1.7297275e-13   4.4244608e-12   3.4148240e-12   1.2225554e-11   1.1550316e-11   2.4678926e-11   2.3840263e-11   5.5799809e-13   5.1625371e-14
   4.7000000e+00   1.4224177e-12   1.1357582e-13   3.3018033e-13   4.0412118e-13   6.1861627e-13   1.7030821e-13   4.4275694e-12   3.4141578e-12   1.2239987e-11   1.1561196e-11   2.4747315e-11   2.3901103e-11   5.5133675e-13   5.8730798e-14
   4.7100000e+00   1.4295232e-12   1.1401990e-13   3.3684167e-13   4.0500936e-13   6.1506356e-13   1.7230661e-13   4.4166892e-12   3.4081626e-12   1.2251311e-11   1.1573853e-11   2.4808822e-11   2.3953284e-11   5.5777605e-13   5.4511951e-14
   4.7200000e+00   1.4321877e-12   1.2068124e-13   3.3661962e-13   4.0500936e-13   6.2239103e-13   1.6608936e-13   4.4315662e-12   3.4201530e-12   1.2256418e-11   1.1576962e-11   2.4864999e-11   2.4007241e-11   5.6799010e-13   5.3179683e-14
   4.7300000e+00   1.4288570e-12   1.2312373e-13   3.3550940e-13   4.0656367e-13   6.2705396e-13   1.5831780e-13   4.4506621e-12   3.4290348e-12   1.2239099e-11   1.1559198e-11   2.4920066e-11   2.4070079e-11   5.7287508e-13   4.9849014e-14
   4.7400000e+00   1.4364065e-12   1.2578827e-13   3.4150460e-13   4.0634163e-13   6.3060668e-13   1.5343282e-13   4.4400039e-12   3.4099390e-12   1.2246204e-11   1.1564749e-11   2.4976021e-11   2.4125812e-11   5.6887828e-13   4.9182880e-14
   4.7500000e+00   1.4381829e-12   1.2823076e-13   3.3439918e-13   4.0945025e-13   6.3749006e-13   1.4965806e-13   4.4362292e-12   3.4068304e-12   1.2245094e-11   1.1568746e-11   2.5019098e-11   2.4169777e-11   5.6732397e-13   5.2957638e-14
   4.7600000e+00   1.4763746e-12   9.6811448e-14   3.3750780e-13   4.0745185e-13   6.4726002e-13   1.4577228e-13   4.4630966e-12   3.4268144e-12   1.2251311e-11   1.1575407e-11   2.5070612e-11   2.4221736e-11   5.7176486e-13   4.8516746e-14
   4.7700000e+00   1.4814816e-12   9.5923269e-14   3.3706371e-13   4.0878412e-13   6.3327121e-13   1.6608936e-13   4.4704240e-12   3.4354741e-12   1.2258194e-11   1.1582069e-11   2.5124569e-11   2.4272362e-11   5.7420735e-13   5.0071058e-14
   4.7800000e+00   1.4888091e-12   8.5487173e-14   3.3328895e-13   4.0856207e-13   6.3482553e-13   1.6275870e-13   4.4799719e-12   3.4512393e-12   1.2253087e-11   1.1579848e-11   2.5164315e-11   2.4318547e-11   5.6621374e-13   5.9841021e-14
   4.7900000e+00   1.5056845e-12   7.6161299e-14   3.3884007e-13   4.0678572e-13   6.3526961e-13   1.6764368e-13   4.4941828e-12   3.4598990e-12   1.2297052e-11   1.1616486e-11   2.5219604e-11   2.4369173e-11   5.5933036e-13   6.2505556e-14
   4.8000000e+00   1.5101254e-12   6.9499961e-14   3.2596148e-13   4.0989434e-13   6.4437344e-13   1.6475710e-13   4.5052850e-12   3.4698910e-12   1.2305712e-11   1.1620260e-11   2.5256242e-11   2.4403368e-11   5.7265304e-13   5.7398530e-14
   4.8100000e+00   1.5201174e-12   6.2283512e-14   3.2973624e-13   4.0722981e-13   6.3615779e-13   1.6564528e-13   4.5210502e-12   3.4852121e-12   1.2353008e-11   1.1668444e-11   2.5274671e-11   2.4424907e-11   5.7420735e-13   5.6732397e-14
   4.8200000e+00   1.5323298e-12   5.8286709e-14   3.2773784e-13   4.1033843e-13   6.4370731e-13   1.6764368e-13   4.5359272e-12   3.4934278e-12   1.2377877e-11   1.1697976e-11   2.5332847e-11   2.4470426e-11   5.8641980e-13   5.1847415e-14
   4.8300000e+00   1.5369928e-12   5.5622174e-14   3.2707170e-13   4.1078252e-13   6.4481753e-13   1.6808777e-13   4.5681237e-12   3.5158543e-12   1.2395196e-11   1.1718404e-11   2.5204061e-11   2.4332980e-11   5.8353322e-13   5.4289906e-14
   4.8400000e+00   1.5438761e-12   5.0071058e-14   3.5260683e-13   4.0234482e-13   6.5969452e-13   1.6897594e-13   4.5874415e-12   3.5405012e-12   1.2418289e-11   1.1743273e-11   2.5255575e-11   2.4378499e-11   5.8131278e-13   5.8952843e-14
   4.8500000e+00   1.5518697e-12   4.5186077e-14   3.4905412e-13   3.9879211e-13   6.6591177e-13   1.6853186e-13   4.6074256e-12   3.5593750e-12   1.2441825e-11   1.1773249e-11   2.5287994e-11   2.4414915e-11   5.7620575e-13   6.0285110e-14
   4.8600000e+00   1.5478729e-12   5.4067861e-14   3.3750780e-13   4.1167070e-13   6.6235906e-13   1.6897594e-13   4.6345150e-12   3.5764725e-12   1.2467805e-11   1.1800783e-11   2.5332403e-11   2.4454661e-11   5.8331118e-13   6.0507155e-14
   4.8700000e+00   1.5507595e-12   5.8730798e-14   3.4283687e-13   4.1033843e-13   6.6147088e-13   1.6919799e-13   4.6551651e-12   3.5884629e-12   1.2491785e-11   1.1826540e-11   2.5346614e-11   2.4472646e-11   5.8952843e-13   5.9618976e-14
   4.8800000e+00   1.5434320e-12   6.0951244e-14   3.4661163e-13   4.1566750e-13   6.5325523e-13   1.6542323e-13   4.6935789e-12   3.6042280e-12   1.2512880e-11   1.1843193e-11   2.5458524e-11   2.4570790e-11   5.8486549e-13   6.0951244e-14
   4.8900000e+00   1.5420998e-12   6.5503158e-14   3.5083048e-13   4.1300297e-13   6.5880634e-13   1.6009416e-13   4.7042370e-12   3.6100012e-12   1.2537749e-11   1.1864287e-11   2.5503599e-11   2.4616087e-11   5.8997252e-13   5.8952843e-14
   4.9000000e+00   1.5518697e-12   6.3504757e-14   3.4772185e-13   4.1233683e-13   6.7590378e-13   1.4832580e-13   4.7217785e-12   3.6290970e-12   1.2562174e-11   1.1887158e-11   2.5621727e-11   2.4743985e-11   5.9308114e-13   5.3845817e-14
   4.9100000e+00   1.5638602e-12   5.6288307e-14   3.5171865e-13   4.0900616e-13   6.7168493e-13   1.5520918e-13   4.7335469e-12   3.6397552e-12   1.2577273e-11   1.1902701e-11   2.5725200e-11   2.4855007e-11   5.8886229e-13   5.9618976e-14
   4.9200000e+00   1.5571988e-12   6.1395333e-14   3.5371706e-13   4.0389914e-13   6.8101080e-13   1.5787371e-13   4.7462034e-12   3.6497472e-12   1.2618573e-11   1.1938450e-11   2.5829339e-11   2.4965363e-11   5.9219296e-13   5.5400129e-14
   4.9300000e+00   1.5643042e-12   5.8508753e-14   3.5726977e-13   3.9779291e-13   6.8123285e-13   1.6009416e-13   4.7668536e-12   3.6617376e-12   1.2654100e-11   1.1977530e-11   2.5935920e-11   2.5062175e-11   5.9996452e-13   5.6066263e-14
   4.9400000e+00   1.5607515e-12   6.1839422e-14   3.5771386e-13   3.9090953e-13   6.8700601e-13   1.5476509e-13   4.7770676e-12   3.6670667e-12   1.2688073e-11   1.2006396e-11   2.5987879e-11   2.5116798e-11   6.0706995e-13   5.0959237e-14
   4.9500000e+00   1.5651924e-12   6.3060668e-14   3.6992631e-13   3.8380410e-13   6.8700601e-13   1.5121238e-13   4.7954973e-12   3.6786130e-12   1.2704726e-11   1.2029489e-11   2.6036062e-11   2.5168978e-11   6.0640382e-13   4.9182880e-14
   4.9600000e+00   1.5651924e-12   6.1839422e-14   3.6948222e-13   3.8313797e-13   6.8478556e-13   1.4421797e-13   4.8121507e-12   3.6977088e-12   1.2726042e-11   1.2057466e-11   2.6099345e-11   2.5235147e-11   5.9996452e-13   5.4956040e-14
   4.9700000e+00   1.5683010e-12   6.2283512e-14   3.6393111e-13   3.8802295e-13   6.8589578e-13   1.4288570e-13   4.8294702e-12   3.7099213e-12   1.2755574e-11   1.2077894e-11   2.6139313e-11   2.5285107e-11   6.1239902e-13   4.9182880e-14
   4.9800000e+00   1.5780710e-12   6.2283512e-14   3.7259085e-13   3.8535841e-13   7.0565775e-13   1.2889689e-13   4.8305804e-12   3.7156944e-12   1.2791546e-11   1.2104540e-11   2.6197933e-11   2.5339730e-11   6.1040062e-13   5.0737192e-14
   4.9900000e+00   1.5780710e-12   6.3282712e-14   3.6326497e-13   3.8291592e-13   7.0921047e-13   1.1846080e-13   4.8558935e-12   3.7274628e-12   1.2821300e-11   1.2130075e-11   2.6237235e-11   2.5376812e-11   6.3016259e-13   3.9857007e-14
   5.0000000e+00   1.5847323e-12   5.9618976e-14   3.5482728e-13   3.8691272e-13   7.1898043e-13   1.1202150e-13   4.8536730e-12   3.7252423e-12   1.2860157e-11   1.2161383e-11   2.6275204e-11   2.5413671e-11   6.3238303e-13   3.5860204e-14


==> dats/conv_cn_rnk.dat <==
	t		r_4_1025	r_5_1025	r_5_4097
   1.0000000e-02   2.0000000e+01   2.4000000e+01   2.3000000e+01
   2.0000000e-02   2.0000000e+01   2.3000000e+01   2.3000000e+01
   3.0000000e-02   2.0000000e+01   2.4000000e+01   2.4000000e+01
   4.0000000e-02   2.1000000e+01   2.4000000e+01   2.5000000e+01
   5.0000000e-02   2.2000000e+01   2.4000000e+01   2.5000000e+01
   6.0000000e-02   2.4000000e+01   2.4000000e+01   2.5000000e+01
   7.0000000e-02   2.4000000e+01   2.5000000e+01   2.5000000e+01
   8.0000000e-02   2.4000000e+01   2.5000000e+01   2.4000000e+01
   9.0000000e-02   2.3000000e+01   2.4000000e+01   2.4000000e+01
   1.0000000e-01   2.4000000e+01   2.6000000e+01   2.5000000e+01
   1.1000000e-01   2.3000000e+01   2.6000000e+01   2.5000000e+01
   1.2000000e-01   2.2000000e+01   2.6000000e+01   2.5000000e+01
   1.3000000e-01   2.3000000e+01   2.7000000e+01   2.6000000e+01
   1.4000000e-01   2.3000000e+01   2.6000000e+01   2.5000000e+01
   1.5000000e-01   2.4000000e+01   2.7000000e+01   2.7000000e+01
   1.6000000e-01   2.4000000e+01   2.7000000e+01   2.6000000e+01
   1.7000000e-01   2.3000000e+01   2.7000000e+01   2.6000000e+01
   1.8000000e-01   2.3000000e+01   2.9000000e+01   2.6000000e+01
   1.9000000e-01   2.3000000e+01   2.9000000e+01   2.6000000e+01
   2.0000000e-01   2.3000000e+01   2.8000000e+01   2.8000000e+01
   2.1000000e-01   2.3000000e+01   2.7000000e+01   2.8000000e+01
   2.2000000e-01   2.3000000e+01   2.7000000e+01   2.7000000e+01
   2.3000000e-01   2.3000000e+01   2.8000000e+01   2.8000000e+01
   2.4000000e-01   2.3000000e+01   2.9000000e+01   2.7000000e+01
   2.5000000e-01   2.3000000e+01   2.8000000e+01   2.7000000e+01
   2.6000000e-01   2.4000000e+01   2.8000000e+01   2.8000000e+01
   2.7000000e-01   2.2000000e+01   2.6000000e+01   2.7000000e+01
   2.8000000e-01   2.2000000e+01   2.6000000e+01   2.6000000e+01
   2.9000000e-01   2.2000000e+01   2.5000000e+01   2.7000000e+01
   3.0000000e-01   2.2000000e+01   2.6000000e+01   2.7000000e+01
   3.1000000e-01   2.2000000e+01   2.8000000e+01   2.7000000e+01
   3.2000000e-01   2.2000000e+01   2.8000000e+01   2.8000000e+01
   3.3000000e-01   2.2000000e+01   2.9000000e+01   2.8000000e+01
   3.4000000e-01   2.3000000e+01   2.9000000e+01   2.8000000e+01
   3.5000000e-01   2.4000000e+01   2.8000000e+01   2.8000000e+01
   3.6000000e-01   2.4000000e+01   2.7000000e+01   2.8000000e+01
   3.7000000e-01   2.3000000e+01   2.9000000e+01   2.9000000e+01
   3.8000000e-01   2.3000000e+01   2.9000000e+01   2.8000000e+01
   3.9000000e-01   2.3000000e+01   2.8000000e+01   2.8000000e+01
   4.0000000e-01   2.3000000e+01   2.7000000e+01   2.7000000e+01
   4.1000000e-01   2.3000000e+01   2.7000000e+01   2.7000000e+01
   4.2000000e-01   2.3000000e+01   2.7000000e+01   2.6000000e+01
   4.3000000e-01   2.4000000e+01   2.8000000e+01   2.6000000e+01
   4.4000000e-01   2.3000000e+01   2.8000000e+01   2.5000000e+01
   4.5000000e-01   2.3000000e+01   2.8000000e+01   2.7000000e+01
   4.6000000e-01   2.4000000e+01   2.7000000e+01   2.6000000e+01
   4.7000000e-01   2.4000000e+01   2.7000000e+01   2.6000000e+01
   4.8000000e-01   2.3000000e+01   2.6000000e+01   2.7000000e+01
   4.9000000e-01   2.3000000e+01   2.6000000e+01   2.6000000e+01
   5.0000000e-01   2.3000000e+01   2.6000000e+01   2.7000000e+01
   5.1000000e-01   2.3000000e+01   2.6000000e+01   2.9000000e+01
   5.2000000e-01   2.4000000e+01   2.6000000e+01   2.8000000e+01
   5.3000000e-01   2.3000000e+01   2.6000000e+01   2.7000000e+01
   5.4000000e-01   2.4000000e+01   2.7000000e+01   2.8000000e+01
   5.5000000e-01   2.3000000e+01   2.6000000e+01   2.9000000e+01
   5.6000000e-01   2.4000000e+01   2.7000000e+01   2.7000000e+01
   5.7000000e-01   2.3000000e+01   2.6000000e+01   3.0000000e+01
   5.8000000e-01   2.3000000e+01   2.7000000e+01   3.0000000e+01
   5.9000000e-01   2.3000000e+01   2.7000000e+01   2.9000000e+01
   6.0000000e-01   2.5000000e+01   2.7000000e+01   2.8000000e+01
   6.1000000e-01   2.4000000e+01   2.8000000e+01   2.8000000e+01
   6.2000000e-01   2.5000000e+01   2.7000000e+01   2.8000000e+01
   6.3000000e-01   2.4000000e+01   2.8000000e+01   2.9000000e+01
   6.4000000e-01   2.3000000e+01   2.8000000e+01   2.8000000e+01
   6.5000000e-01   2.3000000e+01   2.7000000e+01   2.7000000e+01
   6.6000000e-01   2.4000000e+01   2.8000000e+01   2.7000000e+01
   6.7000000e-01   2.4000000e+01   2.7000000e+01   2.6000000e+01
   6.8000000e-01   2.2000000e+01   2.6000000e+01   2.6000000e+01
   6.9000000e-01   2.5000000e+01   2.8000000e+01   2.7000000e+01
   7.0000000e-01   2.5000000e+01   2.7000000e+01   2.8000000e+01
   7.1000000e-01   2.4000000e+01   2.7000000e+01   2.7000000e+01
   7.2000000e-01   2.4000000e+01   2.7000000e+01   2.6000000e+01
   7.3000000e-01   2.4000000e+01   2.8000000e+01   2.7000000e+01
   7.4000000e-01   2.6000000e+01   2.7000000e+01   2.8000000e+01
   7.5000000e-01   2.6000000e+01   2.6000000e+01   2.8000000e+01
   7.6000000e-01   2.7000000e+01   2.6000000e+01   2.8000000e+01
   7.7000000e-01   2.7000000e+01   2.6000000e+01   2.9000000e+01
   7.8000000e-01   2.8000000e+01   2.5000000e+01   2.8000000e+01
   7.9000000e-01   2.7000000e+01   2.7000000e+01   2.7000000e+01
   8.0000000e-01   2.8000000e+01   2.6000000e+01   2.8000000e+01
   8.1000000e-01   2.9000000e+01   2.6000000e+01   2.8000000e+01
   8.2000000e-01   2.8000000e+01   2.6000000e+01   2.8000000e+01
   8.3000000e-01   2.7000000e+01   2.7000000e+01   2.8000000e+01
   8.4000000e-01   2.6000000e+01   2.8000000e+01   2.7000000e+01
   8.5000000e-01   2.8000000e+01   2.7000000e+01   2.7000000e+01
   8.6000000e-01   2.5000000e+01   2.7000000e+01   2.8000000e+01
   8.7000000e-01   2.4000000e+01   2.6000000e+01   2.7000000e+01
   8.8000000e-01   2.4000000e+01   2.7000000e+01   2.7000000e+01
   8.9000000e-01   2.4000000e+01   2.6000000e+01   2.7000000e+01
   9.0000000e-01   2.5000000e+01   2.6000000e+01   2.7000000e+01
   9.1000000e-01   2.5000000e+01   2.6000000e+01   2.7000000e+01
   9.2000000e-01   2.5000000e+01   2.6000000e+01   2.6000000e+01
   9.3000000e-01   2.5000000e+01   2.7000000e+01   2.7000000e+01
   9.4000000e-01   2.4000000e+01   2.7000000e+01   2.7000000e+01
   9.5000000e-01   2.5000000e+01   2.7000000e+01   2.7000000e+01
   9.6000000e-01   2.6000000e+01   2.7000000e+01   2.6000000e+01
   9.7000000e-01   2.6000000e+01   2.7000000e+01   2.7000000e+01
   9.8000000e-01   2.6000000e+01   2.7000000e+01   2.8000000e+01
   9.9000000e-01   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.0000000e+00   2.6000000e+01   2.8000000e+01   2.8000000e+01
   1.0100000e+00   2.6000000e+01   2.8000000e+01   2.8000000e+01
   1.0200000e+00   2.7000000e+01   2.8000000e+01   2.8000000e+01
   1.0300000e+00   2.9000000e+01   2.8000000e+01   2.8000000e+01
   1.0400000e+00   2.7000000e+01   2.9000000e+01   2.8000000e+01
   1.0500000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   1.0600000e+00   2.8000000e+01   2.7000000e+01   2.8000000e+01
   1.0700000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   1.0800000e+00   2.7000000e+01   2.6000000e+01   2.8000000e+01
   1.0900000e+00   2.8000000e+01   2.7000000e+01   2.7000000e+01
   1.1000000e+00   2.6000000e+01   2.7000000e+01   2.9000000e+01
   1.1100000e+00   2.5000000e+01   2.7000000e+01   3.0000000e+01
   1.1200000e+00   2.5000000e+01   2.6000000e+01   3.1000000e+01
   1.1300000e+00   2.3000000e+01   2.7000000e+01   3.0000000e+01
   1.1400000e+00   2.4000000e+01   2.8000000e+01   3.0000000e+01
   1.1500000e+00   2.6000000e+01   2.8000000e+01   3.0000000e+01
   1.1600000e+00   2.6000000e+01   2.7000000e+01   2.8000000e+01
   1.1700000e+00   2.5000000e+01   2.7000000e+01   2.7000000e+01
   1.1800000e+00   2.4000000e+01   2.7000000e+01   2.7000000e+01
   1.1900000e+00   2.4000000e+01   2.7000000e+01   2.8000000e+01
   1.2000000e+00   2.5000000e+01   2.6000000e+01   2.8000000e+01
   1.2100000e+00   2.6000000e+01   2.6000000e+01   2.7000000e+01
   1.2200000e+00   2.6000000e+01   2.6000000e+01   2.7000000e+01
   1.2300000e+00   2.6000000e+01   2.6000000e+01   2.8000000e+01
   1.2400000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.2500000e+00   2.6000000e+01   2.6000000e+01   2.7000000e+01
   1.2600000e+00   2.6000000e+01   2.8000000e+01   2.8000000e+01
   1.2700000e+00   2.7000000e+01   2.7000000e+01   2.7000000e+01
   1.2800000e+00   2.7000000e+01   2.6000000e+01   2.7000000e+01
   1.2900000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.3000000e+00   2.5000000e+01   2.6000000e+01   2.7000000e+01
   1.3100000e+00   2.6000000e+01   2.5000000e+01   2.9000000e+01
   1.3200000e+00   2.5000000e+01   2.6000000e+01   2.9000000e+01
   1.3300000e+00   2.7000000e+01   2.6000000e+01   2.7000000e+01
   1.3400000e+00   2.8000000e+01   2.6000000e+01   2.7000000e+01
   1.3500000e+00   2.8000000e+01   2.6000000e+01   2.7000000e+01
   1.3600000e+00   2.8000000e+01   2.6000000e+01   2.7000000e+01
   1.3700000e+00   2.7000000e+01   2.7000000e+01   2.7000000e+01
   1.3800000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.3900000e+00   2.8000000e+01   2.6000000e+01   2.7000000e+01
   1.4000000e+00   2.7000000e+01   2.6000000e+01   2.8000000e+01
   1.4100000e+00   2.7000000e+01   2.6000000e+01   2.7000000e+01
   1.4200000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.4300000e+00   2.6000000e+01   2.6000000e+01   2.7000000e+01
   1.4400000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   1.4500000e+00   2.6000000e+01   2.6000000e+01   2.9000000e+01
   1.4600000e+00   2.6000000e+01   2.5000000e+01   2.8000000e+01
   1.4700000e+00   2.5000000e+01   2.6000000e+01   2.8000000e+01
   1.4800000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   1.4900000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   1.5000000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   1.5100000e+00   2.6000000e+01   2.7000000e+01   2.9000000e+01
   1.5200000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.5300000e+00   2.6000000e+01   2.7000000e+01   2.8000000e+01
   1.5400000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   1.5500000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   1.5600000e+00   2.7000000e+01   2.7000000e+01   2.7000000e+01
   1.5700000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   1.5800000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.5900000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.6000000e+00   2.6000000e+01   2.9000000e+01   2.7000000e+01
   1.6100000e+00   2.7000000e+01   2.8000000e+01   2.7000000e+01
   1.6200000e+00   2.5000000e+01   2.8000000e+01   2.7000000e+01
   1.6300000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.6400000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.6500000e+00   2.6000000e+01   2.8000000e+01   2.7000000e+01
   1.6600000e+00   2.6000000e+01   2.9000000e+01   2.7000000e+01
   1.6700000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.6800000e+00   2.7000000e+01   2.8000000e+01   2.7000000e+01
   1.6900000e+00   2.8000000e+01   2.9000000e+01   2.9000000e+01
   1.7000000e+00   2.7000000e+01   2.8000000e+01   2.9000000e+01
   1.7100000e+00   2.7000000e+01   2.8000000e+01   3.0000000e+01
   1.7200000e+00   2.9000000e+01   2.7000000e+01   3.1000000e+01
   1.7300000e+00   2.8000000e+01   2.7000000e+01   3.1000000e+01
   1.7400000e+00   2.7000000e+01   2.8000000e+01   2.9000000e+01
   1.7500000e+00   2.6000000e+01   2.9000000e+01   3.0000000e+01
   1.7600000e+00   2.7000000e+01   2.9000000e+01   3.0000000e+01
   1.7700000e+00   2.7000000e+01   2.9000000e+01   3.0000000e+01
   1.7800000e+00   2.6000000e+01   2.9000000e+01   3.1000000e+01
   1.7900000e+00   2.7000000e+01   2.8000000e+01   3.0000000e+01
   1.8000000e+00   2.6000000e+01   2.7000000e+01   2.9000000e+01
   1.8100000e+00   2.6000000e+01   2.8000000e+01   3.0000000e+01
   1.8200000e+00   2.7000000e+01   2.7000000e+01   3.0000000e+01
   1.8300000e+00   2.7000000e+01   2.7000000e+01   3.1000000e+01
   1.8400000e+00   2.6000000e+01   2.7000000e+01   3.2000000e+01
   1.8500000e+00   2.5000000e+01   2.7000000e+01   3.2000000e+01
   1.8600000e+00   2.6000000e+01   2.7000000e+01   3.0000000e+01
   1.8700000e+00   2.7000000e+01   2.7000000e+01   3.0000000e+01
   1.8800000e+00   2.5000000e+01   2.8000000e+01   2.9000000e+01
   1.8900000e+00   2.5000000e+01   2.8000000e+01   2.9000000e+01
   1.9000000e+00   2.6000000e+01   2.7000000e+01   2.7000000e+01
   1.9100000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   1.9200000e+00   2.6000000e+01   2.9000000e+01   2.8000000e+01
   1.9300000e+00   2.6000000e+01   2.8000000e+01   2.8000000e+01
   1.9400000e+00   2.7000000e+01   2.8000000e+01   2.8000000e+01
   1.9500000e+00   2.7000000e+01   2.9000000e+01   2.8000000e+01
   1.9600000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   1.9700000e+00   2.8000000e+01   3.0000000e+01   2.8000000e+01
   1.9800000e+00   2.9000000e+01   3.0000000e+01   2.9000000e+01
   1.9900000e+00   2.7000000e+01   3.0000000e+01   3.0000000e+01
   2.0000000e+00   2.7000000e+01   3.0000000e+01   2.9000000e+01
   2.0100000e+00   2.7000000e+01   2.8000000e+01   2.9000000e+01
   2.0200000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   2.0300000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   2.0400000e+00   2.9000000e+01   2.7000000e+01   2.8000000e+01
   2.0500000e+00   2.8000000e+01   2.6000000e+01   2.8000000e+01
   2.0600000e+00   2.9000000e+01   2.7000000e+01   2.9000000e+01
   2.0700000e+00   2.8000000e+01   2.7000000e+01   2.9000000e+01
   2.0800000e+00   2.8000000e+01   2.6000000e+01   2.9000000e+01
   2.0900000e+00   2.8000000e+01   2.6000000e+01   2.9000000e+01
   2.1000000e+00   2.8000000e+01   2.8000000e+01   3.0000000e+01
   2.1100000e+00   2.8000000e+01   2.7000000e+01   2.8000000e+01
   2.1200000e+00   2.8000000e+01   2.8000000e+01   2.8000000e+01
   2.1300000e+00   2.8000000e+01   2.8000000e+01   2.8000000e+01
   2.1400000e+00   2.9000000e+01   2.7000000e+01   2.8000000e+01
   2.1500000e+00   2.8000000e+01   2.8000000e+01   2.7000000e+01
   2.1600000e+00   2.7000000e+01   2.7000000e+01   2.7000000e+01
   2.1700000e+00   2.8000000e+01   2.7000000e+01   2.7000000e+01
   2.1800000e+00   2.8000000e+01   2.7000000e+01   2.7000000e+01
   2.1900000e+00   2.9000000e+01   2.8000000e+01   2.7000000e+01
   2.2000000e+00   2.9000000e+01   2.7000000e+01   2.8000000e+01
   2.2100000e+00   2.9000000e+01   2.7000000e+01   2.7000000e+01
   2.2200000e+00   2.9000000e+01   2.9000000e+01   2.7000000e+01
   2.2300000e+00   2.9000000e+01   2.8000000e+01   2.8000000e+01
   2.2400000e+00   2.8000000e+01   2.9000000e+01   2.8000000e+01
   2.2500000e+00   2.6000000e+01   2.8000000e+01   2.7000000e+01
   2.2600000e+00   2.8000000e+01   2.9000000e+01   2.8000000e+01
   2.2700000e+00   2.9000000e+01   2.8000000e+01   2.8000000e+01
   2.2800000e+00   2.8000000e+01   2.9000000e+01   2.8000000e+01
   2.2900000e+00   2.8000000e+01   2.8000000e+01   2.8000000e+01
   2.3000000e+00   2.7000000e+01   2.7000000e+01   2.7000000e+01
   2.3100000e+00   2.5000000e+01   2.9000000e+01   2.7000000e+01
   2.3200000e+00   2.6000000e+01   2.7000000e+01   2.9000000e+01
   2.3300000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   2.3400000e+00   2.7000000e+01   2.8000000e+01   2.8000000e+01
   2.3500000e+00   2.7000000e+01   2.8000000e+01   2.7000000e+01
   2.3600000e+00   2.7000000e+01   2.8000000e+01   2.8000000e+01
   2.3700000e+00   2.6000000e+01   2.8000000e+01   2.8000000e+01
   2.3800000e+00   2.7000000e+01   2.8000000e+01   2.9000000e+01
   2.3900000e+00   2.6000000e+01   2.8000000e+01   2.8000000e+01
   2.4000000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   2.4100000e+00   2.7000000e+01   2.7000000e+01   2.7000000e+01
   2.4200000e+00   2.6000000e+01   2.7000000e+01   2.8000000e+01
   2.4300000e+00   2.6000000e+01   2.7000000e+01   2.9000000e+01
   2.4400000e+00   2.5000000e+01   2.7000000e+01   2.8000000e+01
   2.4500000e+00   2.7000000e+01   2.7000000e+01   3.0000000e+01
   2.4600000e+00   2.7000000e+01   2.7000000e+01   2.9000000e+01
   2.4700000e+00   2.8000000e+01   2.7000000e+01   2.9000000e+01
   2.4800000e+00   2.8000000e+01   2.7000000e+01   2.9000000e+01
   2.4900000e+00   2.7000000e+01   2.7000000e+01   2.8000000e+01
   2.5000000e+00   2.6000000e+01   2.8000000e+01   3.0000000e+01
   2.5100000e+00   2.6000000e+01   2.8000000e+01   2.9000000e+01
   2.5200000e+00   2.6000000e+01   2.8000000e+01   2.9000000e+01
   2.5300000e+00   2.7000000e+01   2.9000000e+01   2.9000000e+01
   2.5400000e+00   2.7000000e+01   2.9000000e+01   2.9000000e+01
   2.5500000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   2.5600000e+00   2.8000000e+01   3.0000000e+01   2.9000000e+01
   2.5700000e+00   2.8000000e+01   3.0000000e+01   3.1000000e+01
   2.5800000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   2.5900000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   2.6000000e+00   2.9000000e+01   2.8000000e+01   3.1000000e+01
   2.6100000e+00   2.8000000e+01   2.9000000e+01   2.8000000e+01
   2.6200000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   2.6300000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   2.6400000e+00   3.1000000e+01   2.9000000e+01   2.8000000e+01
   2.6500000e+00   2.9000000e+01   2.8000000e+01   2.7000000e+01
   2.6600000e+00   2.9000000e+01   2.8000000e+01   2.7000000e+01
   2.6700000e+00   2.8000000e+01   2.8000000e+01   2.8000000e+01
   2.6800000e+00   2.9000000e+01   2.7000000e+01   2.7000000e+01
   2.6900000e+00   2.8000000e+01   2.8000000e+01   2.8000000e+01
   2.7000000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   2.7100000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   2.7200000e+00   2.8000000e+01   2.9000000e+01   2.9000000e+01
   2.7300000e+00   2.8000000e+01   2.9000000e+01   2.9000000e+01
   2.7400000e+00   2.9000000e+01   2.8000000e+01   2.9000000e+01
   2.7500000e+00   2.8000000e+01   2.7000000e+01   3.0000000e+01
   2.7600000e+00   2.7000000e+01   2.8000000e+01   3.0000000e+01
   2.7700000e+00   2.8000000e+01   2.7000000e+01   3.1000000e+01
   2.7800000e+00   2.9000000e+01   2.8000000e+01   3.2000000e+01
   2.7900000e+00   2.8000000e+01   2.8000000e+01   3.0000000e+01
   2.8000000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   2.8100000e+00   2.9000000e+01   2.7000000e+01   2.9000000e+01
   2.8200000e+00   3.0000000e+01   2.7000000e+01   3.1000000e+01
   2.8300000e+00   2.9000000e+01   2.8000000e+01   3.1000000e+01
   2.8400000e+00   3.0000000e+01   2.8000000e+01   3.1000000e+01
   2.8500000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   2.8600000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   2.8700000e+00   3.0000000e+01   2.8000000e+01   3.0000000e+01
   2.8800000e+00   3.0000000e+01   2.8000000e+01   2.9000000e+01
   2.8900000e+00   2.9000000e+01   2.8000000e+01   2.9000000e+01
   2.9000000e+00   3.0000000e+01   2.8000000e+01   2.9000000e+01
   2.9100000e+00   3.0000000e+01   2.8000000e+01   2.9000000e+01
   2.9200000e+00   3.0000000e+01   2.9000000e+01   3.0000000e+01
   2.9300000e+00   3.0000000e+01   3.0000000e+01   3.0000000e+01
   2.9400000e+00   2.9000000e+01   3.1000000e+01   3.0000000e+01
   2.9500000e+00   3.0000000e+01   2.9000000e+01   3.1000000e+01
   2.9600000e+00   3.0000000e+01   2.9000000e+01   3.1000000e+01
   2.9700000e+00   3.0000000e+01   3.0000000e+01   3.0000000e+01
   2.9800000e+00   3.0000000e+01   3.0000000e+01   2.9000000e+01
   2.9900000e+00   3.0000000e+01   3.0000000e+01   3.0000000e+01
   3.0000000e+00   2.9000000e+01   3.1000000e+01   3.1000000e+01
   3.0100000e+00   3.0000000e+01   3.1000000e+01   3.1000000e+01
   3.0200000e+00   3.0000000e+01   3.1000000e+01   3.1000000e+01
   3.0300000e+00   2.9000000e+01   3.3000000e+01   3.0000000e+01
   3.0400000e+00   2.9000000e+01   3.2000000e+01   3.0000000e+01
   3.0500000e+00   2.8000000e+01   3.1000000e+01   3.2000000e+01
   3.0600000e+00   2.8000000e+01   3.0000000e+01   3.0000000e+01
   3.0700000e+00   2.8000000e+01   2.9000000e+01   3.1000000e+01
   3.0800000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   3.0900000e+00   2.8000000e+01   2.9000000e+01   2.9000000e+01
   3.1000000e+00   2.9000000e+01   3.0000000e+01   2.9000000e+01
   3.1100000e+00   2.9000000e+01   2.9000000e+01   2.8000000e+01
   3.1200000e+00   3.0000000e+01   2.9000000e+01   2.9000000e+01
   3.1300000e+00   2.9000000e+01   2.8000000e+01   3.2000000e+01
   3.1400000e+00   2.9000000e+01   2.8000000e+01   3.1000000e+01
   3.1500000e+00   2.8000000e+01   2.8000000e+01   3.3000000e+01
   3.1600000e+00   2.9000000e+01   2.8000000e+01   3.1000000e+01
   3.1700000e+00   2.9000000e+01   2.8000000e+01   2.8000000e+01
   3.1800000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   3.1900000e+00   3.0000000e+01   2.8000000e+01   3.0000000e+01
   3.2000000e+00   2.9000000e+01   2.8000000e+01   3.0000000e+01
   3.2100000e+00   2.9000000e+01   2.7000000e+01   3.0000000e+01
   3.2200000e+00   2.9000000e+01   2.8000000e+01   3.2000000e+01
   3.2300000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   3.2400000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   3.2500000e+00   2.8000000e+01   2.9000000e+01   3.2000000e+01
   3.2600000e+00   2.9000000e+01   3.0000000e+01   3.2000000e+01
   3.2700000e+00   3.0000000e+01   3.0000000e+01   3.1000000e+01
   3.2800000e+00   2.8000000e+01   3.0000000e+01   3.0000000e+01
   3.2900000e+00   2.7000000e+01   3.0000000e+01   3.0000000e+01
   3.3000000e+00   2.6000000e+01   3.0000000e+01   2.9000000e+01
   3.3100000e+00   2.7000000e+01   2.9000000e+01   2.9000000e+01
   3.3200000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   3.3300000e+00   2.7000000e+01   2.9000000e+01   2.9000000e+01
   3.3400000e+00   2.8000000e+01   3.0000000e+01   2.9000000e+01
   3.3500000e+00   2.8000000e+01   3.0000000e+01   2.9000000e+01
   3.3600000e+00   2.7000000e+01   3.1000000e+01   2.8000000e+01
   3.3700000e+00   2.7000000e+01   3.1000000e+01   2.9000000e+01
   3.3800000e+00   2.7000000e+01   3.0000000e+01   3.0000000e+01
   3.3900000e+00   2.6000000e+01   3.0000000e+01   3.0000000e+01
   3.4000000e+00   2.6000000e+01   3.0000000e+01   2.9000000e+01
   3.4100000e+00   2.5000000e+01   3.0000000e+01   2.9000000e+01
   3.4200000e+00   2.5000000e+01   3.1000000e+01   2.9000000e+01
   3.4300000e+00   2.7000000e+01   3.0000000e+01   2.7000000e+01
   3.4400000e+00   2.7000000e+01   3.0000000e+01   2.9000000e+01
   3.4500000e+00   2.7000000e+01   3.0000000e+01   3.0000000e+01
   3.4600000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   3.4700000e+00   3.0000000e+01   3.1000000e+01   3.1000000e+01
   3.4800000e+00   2.9000000e+01   3.1000000e+01   3.1000000e+01
   3.4900000e+00   2.9000000e+01   3.1000000e+01   3.2000000e+01
   3.5000000e+00   2.8000000e+01   3.0000000e+01   3.1000000e+01
   3.5100000e+00   2.8000000e+01   3.0000000e+01   3.0000000e+01
   3.5200000e+00   2.9000000e+01   3.1000000e+01   3.0000000e+01
   3.5300000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   3.5400000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   3.5500000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   3.5600000e+00   3.0000000e+01   3.0000000e+01   2.9000000e+01
   3.5700000e+00   2.9000000e+01   3.0000000e+01   3.1000000e+01
   3.5800000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   3.5900000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   3.6000000e+00   2.8000000e+01   3.0000000e+01   2.9000000e+01
   3.6100000e+00   2.8000000e+01   3.0000000e+01   2.8000000e+01
   3.6200000e+00   2.8000000e+01   3.0000000e+01   2.7000000e+01
   3.6300000e+00   2.7000000e+01   3.1000000e+01   2.8000000e+01
   3.6400000e+00   2.7000000e+01   3.1000000e+01   2.8000000e+01
   3.6500000e+00   2.7000000e+01   3.1000000e+01   2.8000000e+01
   3.6600000e+00   2.7000000e+01   3.1000000e+01   2.9000000e+01
   3.6700000e+00   2.7000000e+01   3.1000000e+01   2.9000000e+01
   3.6800000e+00   2.6000000e+01   3.1000000e+01   2.7000000e+01
   3.6900000e+00   2.7000000e+01   3.0000000e+01   2.8000000e+01
   3.7000000e+00   2.8000000e+01   3.2000000e+01   2.8000000e+01
   3.7100000e+00   2.7000000e+01   3.0000000e+01   2.8000000e+01
   3.7200000e+00   3.0000000e+01   3.0000000e+01   2.9000000e+01
   3.7300000e+00   2.8000000e+01   3.0000000e+01   2.9000000e+01
   3.7400000e+00   3.0000000e+01   3.0000000e+01   2.8000000e+01
   3.7500000e+00   3.0000000e+01   3.1000000e+01   2.8000000e+01
   3.7600000e+00   2.9000000e+01   3.0000000e+01   2.8000000e+01
   3.7700000e+00   2.9000000e+01   3.1000000e+01   2.9000000e+01
   3.7800000e+00   3.0000000e+01   3.0000000e+01   2.8000000e+01
   3.7900000e+00   2.9000000e+01   3.1000000e+01   2.8000000e+01
   3.8000000e+00   2.9000000e+01   3.1000000e+01   2.8000000e+01
   3.8100000e+00   2.9000000e+01   3.0000000e+01   2.8000000e+01
   3.8200000e+00   3.0000000e+01   3.2000000e+01   2.9000000e+01
   3.8300000e+00   2.9000000e+01   3.1000000e+01   2.9000000e+01
   3.8400000e+00   2.9000000e+01   3.2000000e+01   2.9000000e+01
   3.8500000e+00   2.8000000e+01   3.2000000e+01   3.1000000e+01
   3.8600000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   3.8700000e+00   2.8000000e+01   3.0000000e+01   3.0000000e+01
   3.8800000e+00   2.7000000e+01   3.0000000e+01   3.1000000e+01
   3.8900000e+00   2.8000000e+01   3.0000000e+01   3.0000000e+01
   3.9000000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   3.9100000e+00   2.7000000e+01   3.0000000e+01   2.9000000e+01
   3.9200000e+00   2.7000000e+01   3.1000000e+01   3.1000000e+01
   3.9300000e+00   2.8000000e+01   3.0000000e+01   2.9000000e+01
   3.9400000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   3.9500000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   3.9600000e+00   2.7000000e+01   3.2000000e+01   3.1000000e+01
   3.9700000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   3.9800000e+00   2.7000000e+01   3.1000000e+01   3.0000000e+01
   3.9900000e+00   2.7000000e+01   3.2000000e+01   3.0000000e+01
   4.0000000e+00   2.8000000e+01   3.1000000e+01   3.1000000e+01
   4.0100000e+00   2.8000000e+01   2.9000000e+01   3.1000000e+01
   4.0200000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.0300000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   4.0400000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   4.0500000e+00   3.0000000e+01   3.0000000e+01   3.1000000e+01
   4.0600000e+00   2.9000000e+01   3.2000000e+01   3.1000000e+01
   4.0700000e+00   2.9000000e+01   3.1000000e+01   3.1000000e+01
   4.0800000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   4.0900000e+00   2.9000000e+01   3.1000000e+01   3.0000000e+01
   4.1000000e+00   2.9000000e+01   3.1000000e+01   2.9000000e+01
   4.1100000e+00   2.8000000e+01   2.9000000e+01   2.9000000e+01
   4.1200000e+00   2.8000000e+01   2.9000000e+01   3.2000000e+01
   4.1300000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.1400000e+00   2.8000000e+01   2.8000000e+01   3.1000000e+01
   4.1500000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.1600000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.1700000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.1800000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.1900000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.2000000e+00   2.8000000e+01   2.9000000e+01   3.1000000e+01
   4.2100000e+00   2.8000000e+01   2.8000000e+01   3.4000000e+01
   4.2200000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.2300000e+00   2.7000000e+01   2.8000000e+01   3.2000000e+01
   4.2400000e+00   2.7000000e+01   2.9000000e+01   3.2000000e+01
   4.2500000e+00   2.7000000e+01   2.9000000e+01   3.3000000e+01
   4.2600000e+00   2.8000000e+01   3.0000000e+01   3.2000000e+01
   4.2700000e+00   2.8000000e+01   2.9000000e+01   3.1000000e+01
   4.2800000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.2900000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.3000000e+00   2.9000000e+01   2.8000000e+01   3.0000000e+01
   4.3100000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.3200000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.3300000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.3400000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.3500000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.3600000e+00   2.8000000e+01   3.0000000e+01   3.0000000e+01
   4.3700000e+00   2.7000000e+01   3.0000000e+01   3.0000000e+01
   4.3800000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.3900000e+00   2.9000000e+01   2.9000000e+01   3.1000000e+01
   4.4000000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.4100000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.4200000e+00   2.7000000e+01   2.9000000e+01   3.0000000e+01
   4.4300000e+00   2.8000000e+01   2.8000000e+01   3.0000000e+01
   4.4400000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.4500000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.4600000e+00   3.0000000e+01   2.9000000e+01   2.9000000e+01
   4.4700000e+00   3.0000000e+01   3.0000000e+01   2.8000000e+01
   4.4800000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   4.4900000e+00   2.9000000e+01   3.0000000e+01   3.0000000e+01
   4.5000000e+00   2.8000000e+01   2.8000000e+01   3.3000000e+01
   4.5100000e+00   2.9000000e+01   3.0000000e+01   3.2000000e+01
   4.5200000e+00   2.8000000e+01   2.9000000e+01   3.2000000e+01
   4.5300000e+00   2.9000000e+01   2.8000000e+01   3.3000000e+01
   4.5400000e+00   2.9000000e+01   2.9000000e+01   3.2000000e+01
   4.5500000e+00   3.1000000e+01   2.9000000e+01   3.2000000e+01
   4.5600000e+00   3.0000000e+01   2.8000000e+01   3.0000000e+01
   4.5700000e+00   3.0000000e+01   2.9000000e+01   3.1000000e+01
   4.5800000e+00   2.9000000e+01   3.0000000e+01   3.2000000e+01
   4.5900000e+00   3.0000000e+01   2.9000000e+01   3.1000000e+01
   4.6000000e+00   2.9000000e+01   2.8000000e+01   3.1000000e+01
   4.6100000e+00   3.0000000e+01   2.9000000e+01   3.1000000e+01
   4.6200000e+00   3.1000000e+01   2.8000000e+01   3.0000000e+01
   4.6300000e+00   2.9000000e+01   2.8000000e+01   3.1000000e+01
   4.6400000e+00   2.9000000e+01   3.0000000e+01   3.2000000e+01
   4.6500000e+00   2.8000000e+01   3.1000000e+01   3.0000000e+01
   4.6600000e+00   2.8000000e+01   3.0000000e+01   3.1000000e+01
   4.6700000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.6800000e+00   2.7000000e+01   2.9000000e+01   3.3000000e+01
   4.6900000e+00   2.8000000e+01   3.0000000e+01   3.2000000e+01
   4.7000000e+00   2.7000000e+01   3.0000000e+01   3.2000000e+01
   4.7100000e+00   2.7000000e+01   3.1000000e+01   3.2000000e+01
   4.7200000e+00   2.8000000e+01   3.2000000e+01   3.0000000e+01
   4.7300000e+00   2.9000000e+01   3.1000000e+01   3.2000000e+01
   4.7400000e+00   3.1000000e+01   3.2000000e+01   3.2000000e+01
   4.7500000e+00   3.0000000e+01   3.2000000e+01   3.2000000e+01
   4.7600000e+00   2.9000000e+01   3.0000000e+01   3.3000000e+01
   4.7700000e+00   2.8000000e+01   3.0000000e+01   3.1000000e+01
   4.7800000e+00   2.8000000e+01   2.9000000e+01   3.1000000e+01
   4.7900000e+00   2.8000000e+01   2.9000000e+01   3.1000000e+01
   4.8000000e+00   2.8000000e+01   2.9000000e+01   3.0000000e+01
   4.8100000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.8200000e+00   2.9000000e+01   2.9000000e+01   3.0000000e+01
   4.8300000e+00   3.0000000e+01   2.9000000e+01   3.0000000e+01
   4.8400000e+00   3.1000000e+01   2.9000000e+01   3.0000000e+01
   4.8500000e+00   3.1000000e+01   2.8000000e+01   2.9000000e+01
   4.8600000e+00   3.0000000e+01   2.9000000e+01   2.9000000e+01
   4.8700000e+00   3.0000000e+01   2.8000000e+01   2.9000000e+01
   4.8800000e+00   3.1000000e+01   2.9000000e+01   3.0000000e+01
   4.8900000e+00   3.1000000e+01   3.1000000e+01   2.9000000e+01
   4.9000000e+00   3.1000000e+01   3.2000000e+01   3.0000000e+01
   4.9100000e+00   2.9000000e+01   3.1000000e+01   2.8000000e+01
   4.9200000e+00   2.9000000e+01   3.2000000e+01   2.9000000e+01
   4.9300000e+00   2.9000000e+01   2.8000000e+01   2.9000000e+01
   4.9400000e+00   2.9000000e+01   2.9000000e+01   2.9000000e+01
   4.9500000e+00   2.8000000e+01   2.8000000e+01   2.9000000e+01
   4.9600000e+00   3.1000000e+01   3.1000000e+01   2.9000000e+01
   4.9700000e+00   2.9000000e+01   3.0000000e+01   2.9000000e+01
   4.9800000e+00   2.9000000e+01   3.0000000e+01   2.8000000e+01
   4.9900000e+00   2.9000000e+01   3.0000000e+01   2.8000000e+01
   5.0000000e+00   2.9000000e+01   3.1000000e+01   2.9000000e+01


==> dats/conv_tamen-cn_ttimes_cum.dat <==
	t		T_cheb_6	T_cheb_8	T_cheb_12	T_cheb_16	T_cn_257	T_cn_513	T_cn_1025	T_cn_2049
   1.0000000e-02   4.1833290e+00   3.8242960e+00   4.8263180e+00   4.7979410e+00   3.5893530e+00   3.5483950e+00   3.8194870e+00   3.3731380e+00
   2.0000000e-02   8.2870790e+00   7.0864800e+00   7.3752530e+00   8.1959260e+00   8.3666630e+00   6.2775250e+00   6.1280980e+00   5.3976700e+00
   3.0000000e-02   1.3309375e+01   9.9062640e+00   9.9870120e+00   1.0393270e+01   1.3795409e+01   1.0408240e+01   9.2973050e+00   8.4075010e+00
   4.0000000e-02   1.8149725e+01   1.3064078e+01   1.3046791e+01   1.3516039e+01   1.9192822e+01   1.3066282e+01   1.1538831e+01   1.0947277e+01
   5.0000000e-02   2.2837137e+01   1.5792352e+01   1.7195551e+01   1.6875232e+01   2.3782473e+01   2.6193969e+01   1.4702770e+01   1.3587399e+01
   6.0000000e-02   2.7468875e+01   1.8217042e+01   2.0228895e+01   2.0714354e+01   2.8139285e+01   3.0578877e+01   1.7764453e+01   1.7412917e+01
   7.0000000e-02   3.1518294e+01   2.1378034e+01   2.3165484e+01   2.5275780e+01   3.2725256e+01   3.3403165e+01   2.0444816e+01   2.2226841e+01
   8.0000000e-02   3.5866349e+01   2.3502201e+01   2.5850209e+01   3.0438379e+01   3.8122145e+01   3.6277598e+01   2.3292023e+01   2.5825688e+01
   9.0000000e-02   4.1591232e+01   2.6280332e+01   2.8175197e+01   3.4032157e+01   4.2501177e+01   4.1732258e+01   2.5985202e+01   2.8681055e+01
   1.0000000e-01   4.5714976e+01   3.0175488e+01   3.0404826e+01   3.7086702e+01   4.7396591e+01   4.4942781e+01   2.8644655e+01   3.1680215e+01
   1.1000000e-01   5.1181603e+01   3.3400698e+01   3.3634385e+01   4.0285046e+01   5.2276506e+01   4.9702376e+01   3.1691727e+01   3.5135674e+01
   1.2000000e-01   5.5245075e+01   3.6629897e+01   3.7717414e+01   4.3639236e+01   5.7359488e+01   5.5724728e+01   3.7631204e+01   3.8431806e+01
   1.3000000e-01   5.9488208e+01   3.9416332e+01   4.1330472e+01   4.8921116e+01   6.2448700e+01   6.2362190e+01   4.1052290e+01   4.1795827e+01
   1.4000000e-01   6.4223510e+01   4.3599345e+01   4.3695707e+01   5.1886612e+01   6.7756035e+01   6.6929746e+01   4.4336380e+01   4.4610653e+01
   1.5000000e-01   6.8437800e+01   4.6975104e+01   4.6939882e+01   5.5246102e+01   7.3558786e+01   7.1529966e+01   4.8526627e+01   4.7989913e+01
   1.6000000e-01   7.2378207e+01   4.9748378e+01   4.9669473e+01   5.9334730e+01   7.9246806e+01   7.9993477e+01   5.1584738e+01   5.1048903e+01
   1.7000000e-01   7.6530475e+01   5.2986002e+01   5.2453313e+01   6.3637855e+01   8.5387296e+01   8.5312873e+01   5.4713930e+01   5.5412142e+01
   1.8000000e-01   8.0793486e+01   5.5241677e+01   5.5072584e+01   6.7534990e+01   9.1234951e+01   9.0482332e+01   5.9222223e+01   5.9203356e+01
   1.9000000e-01   8.5326220e+01   5.7501098e+01   5.7889984e+01   7.1583958e+01   9.6517969e+01   9.5332230e+01   6.4434718e+01   6.2519744e+01
   2.0000000e-01   8.9206732e+01   6.2268299e+01   6.0276809e+01   7.5508156e+01   1.0122496e+02   9.9618811e+01   6.9511966e+01   6.6368660e+01
   2.1000000e-01   9.3996794e+01   6.7775347e+01   6.2781687e+01   7.9147760e+01   1.0621043e+02   1.0270371e+02   7.4683157e+01   7.0128062e+01
   2.2000000e-01   9.8401880e+01   7.0387445e+01   6.5847570e+01   8.2722814e+01   1.1121451e+02   1.0591497e+02   7.8912081e+01   7.4030922e+01
   2.3000000e-01   1.0321007e+02   7.2988701e+01   6.8909866e+01   8.5214712e+01   1.1624082e+02   1.0965248e+02   8.2386755e+01   7.9030278e+01
   2.4000000e-01   1.0761205e+02   7.5785097e+01   7.1804756e+01   8.8555505e+01   1.2125404e+02   1.1263345e+02   8.7142847e+01   8.4480742e+01
   2.5000000e-01   1.1250561e+02   7.8613052e+01   7.5288983e+01   9.1291154e+01   1.2640987e+02   1.1581816e+02   9.2733707e+01   8.8294144e+01
   2.6000000e-01   1.1742232e+02   8.0851196e+01   7.7904705e+01   9.6040728e+01   1.3139856e+02   1.1997345e+02   9.7070407e+01   9.4283579e+01
   2.7000000e-01   1.2215665e+02   8.5046700e+01   8.0993121e+01   9.9372243e+01   1.3617141e+02   1.2376601e+02   1.0059141e+02   9.9328909e+01
   2.8000000e-01   1.2635533e+02   8.9047681e+01   8.4245678e+01   1.0226653e+02   1.4124461e+02   1.2678779e+02   1.0503770e+02   1.0308086e+02
   2.9000000e-01   1.3063078e+02   9.1396219e+01   8.7133077e+01   1.0486532e+02   1.4674071e+02   1.2980760e+02   1.0776705e+02   1.0783714e+02
   3.0000000e-01   1.3477638e+02   9.4378997e+01   9.0277256e+01   1.0851462e+02   1.5287736e+02   1.3337658e+02   1.1134635e+02   1.1221235e+02
   3.1000000e-01   1.3930577e+02   9.6699289e+01   9.3187411e+01   1.1133396e+02   1.5940073e+02   1.3749488e+02   1.1539204e+02   1.1714165e+02
   3.2000000e-01   1.4361157e+02   1.0071557e+02   9.5621228e+01   1.1534671e+02   1.6593399e+02   1.4018690e+02   1.2027196e+02   1.2047882e+02
   3.3000000e-01   1.4765664e+02   1.0387077e+02   9.8483100e+01   1.1902608e+02   1.7320180e+02   1.4299861e+02   1.2368163e+02   1.2396950e+02
   3.4000000e-01   1.5190417e+02   1.0600874e+02   1.0148929e+02   1.2180379e+02   1.7858096e+02   1.4641301e+02   1.2832099e+02   1.2756677e+02
   3.5000000e-01   1.5627074e+02   1.0866066e+02   1.0470429e+02   1.2464936e+02   1.8382988e+02   1.4927384e+02   1.3190447e+02   1.3214758e+02
   3.6000000e-01   1.6106301e+02   1.1166143e+02   1.0821729e+02   1.2827078e+02   1.8889451e+02   1.5286958e+02   1.3501499e+02   1.3594279e+02
   3.7000000e-01   1.6603047e+02   1.1409495e+02   1.1122729e+02   1.3204125e+02   1.9392792e+02   1.5661050e+02   1.3850080e+02   1.4018016e+02
   3.8000000e-01   1.7033696e+02   1.1765089e+02   1.1592134e+02   1.3539736e+02   1.9857996e+02   1.6059154e+02   1.4228345e+02   1.4351176e+02
   3.9000000e-01   1.7469043e+02   1.2058679e+02   1.1977626e+02   1.3848023e+02   2.0332380e+02   1.6469703e+02   1.4715865e+02   1.4778236e+02
   4.0000000e-01   1.7863576e+02   1.2295326e+02   1.2264857e+02   1.4154197e+02   2.0797737e+02   1.6893369e+02   1.5130265e+02   1.5117318e+02
   4.1000000e-01   1.8335069e+02   1.2527402e+02   1.2559374e+02   1.4456664e+02   2.1266137e+02   1.7196253e+02   1.5449700e+02   1.5604728e+02
   4.2000000e-01   1.8776611e+02   1.2761815e+02   1.2903835e+02   1.4846870e+02   2.1741174e+02   1.7478803e+02   1.5789273e+02   1.6022909e+02
   4.3000000e-01   1.9258328e+02   1.3013255e+02   1.3459550e+02   1.5159979e+02   2.2221584e+02   1.7850855e+02   1.6344007e+02   1.6372513e+02
   4.4000000e-01   1.9745297e+02   1.3308675e+02   1.3848222e+02   1.5579327e+02   2.2676128e+02   1.8309620e+02   1.7049273e+02   1.6755300e+02
   4.5000000e-01   2.0252019e+02   1.3684425e+02   1.4252428e+02   1.5840909e+02   2.3171619e+02   1.8735045e+02   1.7406412e+02   1.7032918e+02
   4.6000000e-01   2.0744762e+02   1.3952702e+02   1.4550674e+02   1.6097203e+02   2.3677676e+02   1.9151442e+02   1.7743922e+02   1.7324561e+02
   4.7000000e-01   2.1286914e+02   1.4260318e+02   1.4922204e+02   1.6465150e+02   2.4201225e+02   1.9466214e+02   1.8057389e+02   1.7616266e+02
   4.8000000e-01   2.1765391e+02   1.4483873e+02   1.5219046e+02   1.6837328e+02   2.4716790e+02   1.9857361e+02   1.8557950e+02   1.7889790e+02
   4.9000000e-01   2.2239791e+02   1.4707683e+02   1.5535465e+02   1.7265202e+02   2.5266356e+02   2.0196278e+02   1.8943649e+02   1.8158844e+02
   5.0000000e-01   2.2750864e+02   1.4962187e+02   1.5954319e+02   1.7651009e+02   2.5801847e+02   2.0825811e+02   1.9337516e+02   1.8519547e+02
   5.1000000e-01   2.3227086e+02   1.5336796e+02   1.6333829e+02   1.8037615e+02   2.6349221e+02   2.1242034e+02   1.9645504e+02   1.8813361e+02
   5.2000000e-01   2.3678448e+02   1.5588102e+02   1.6671003e+02   1.8321977e+02   2.6881014e+02   2.1582538e+02   1.9954888e+02   1.9099778e+02
   5.3000000e-01   2.4163518e+02   1.5893393e+02   1.6999776e+02   1.8607678e+02   2.7424096e+02   2.1990198e+02   2.0325829e+02   1.9382419e+02
   5.4000000e-01   2.4636309e+02   1.6159945e+02   1.7306425e+02   1.8975809e+02   2.7976093e+02   2.2302355e+02   2.0625423e+02   1.9725934e+02
   5.5000000e-01   2.5087844e+02   1.6431324e+02   1.7569161e+02   1.9361309e+02   2.8518256e+02   2.2639791e+02   2.0920588e+02   1.9999912e+02
   5.6000000e-01   2.5569154e+02   1.6704957e+02   1.7878082e+02   1.9713873e+02   2.9099147e+02   2.2948787e+02   2.1279192e+02   2.0265169e+02
   5.7000000e-01   2.6013621e+02   1.6991639e+02   1.8136361e+02   2.0073015e+02   2.9705890e+02   2.3429942e+02   2.1571043e+02   2.0641861e+02
   5.8000000e-01   2.6498445e+02   1.7363823e+02   1.8469535e+02   2.0352226e+02   3.0263218e+02   2.3832219e+02   2.1871700e+02   2.0923994e+02
   5.9000000e-01   2.6933814e+02   1.7699768e+02   1.8961166e+02   2.0709748e+02   3.0796017e+02   2.4177399e+02   2.2195364e+02   2.1248538e+02
   6.0000000e-01   2.7373457e+02   1.7962657e+02   1.9265188e+02   2.0986501e+02   3.1327403e+02   2.4516236e+02   2.2503874e+02   2.1537700e+02
   6.1000000e-01   2.7813910e+02   1.8203027e+02   1.9508651e+02   2.1451720e+02   3.1777265e+02   2.4866029e+02   2.2823051e+02   2.1829044e+02
   6.2000000e-01   2.8259415e+02   1.8496648e+02   1.9740913e+02   2.1793333e+02   3.2270167e+02   2.5450422e+02   2.3180405e+02   2.2219375e+02
   6.3000000e-01   2.8746430e+02   1.8726884e+02   2.0126107e+02   2.2242253e+02   3.2813541e+02   2.5941014e+02   2.3549107e+02   2.2569715e+02
   6.4000000e-01   2.9154732e+02   1.8958197e+02   2.0404386e+02   2.2525147e+02   3.3370397e+02   2.6334153e+02   2.3917437e+02   2.2864485e+02
   6.5000000e-01   2.9600777e+02   1.9485651e+02   2.0655600e+02   2.2867350e+02   3.3910933e+02   2.6692999e+02   2.4339012e+02   2.3147069e+02
   6.6000000e-01   3.0051785e+02   1.9845533e+02   2.0943722e+02   2.3125608e+02   3.4339806e+02   2.7027917e+02   2.4755429e+02   2.3511020e+02
   6.7000000e-01   3.0512034e+02   2.0074284e+02   2.1172414e+02   2.3451505e+02   3.4926942e+02   2.7381155e+02   2.5108934e+02   2.3808624e+02
   6.8000000e-01   3.0951672e+02   2.0348925e+02   2.1410637e+02   2.3797049e+02   3.5503873e+02   2.7712929e+02   2.5428040e+02   2.4234094e+02
   6.9000000e-01   3.1422660e+02   2.0685343e+02   2.1732549e+02   2.4231890e+02   3.6109593e+02   2.8076434e+02   2.5751201e+02   2.4532278e+02
   7.0000000e-01   3.1914404e+02   2.0917760e+02   2.2075637e+02   2.4740788e+02   3.6698417e+02   2.8422860e+02   2.6096344e+02   2.4835309e+02
   7.1000000e-01   3.2407845e+02   2.1201512e+02   2.2366368e+02   2.5254379e+02   3.7291877e+02   2.8907242e+02   2.6407775e+02   2.5124840e+02
   7.2000000e-01   3.2863569e+02   2.1448461e+02   2.2758789e+02   2.5711961e+02   3.7909549e+02   2.9211817e+02   2.6785769e+02   2.5414454e+02
   7.3000000e-01   3.3232268e+02   2.1674446e+02   2.3093672e+02   2.6095842e+02   3.8527920e+02   2.9593094e+02   2.7104354e+02   2.5705741e+02
   7.4000000e-01   3.3456602e+02   2.1924052e+02   2.3437800e+02   2.6567029e+02   3.9196282e+02   2.9979330e+02   2.7410232e+02   2.6107696e+02
   7.5000000e-01   3.3754230e+02   2.2230377e+02   2.3835905e+02   2.6873508e+02   3.9863608e+02   3.0385000e+02   2.7720010e+02   2.6529905e+02
   7.6000000e-01   3.4215288e+02   2.2445040e+02   2.4214411e+02   2.7263371e+02   4.0557916e+02   3.0707172e+02   2.8117319e+02   2.7050039e+02
   7.7000000e-01   3.4588918e+02   2.2680745e+02   2.4580905e+02   2.7725079e+02   4.1262756e+02   3.1014304e+02   2.8415154e+02   2.7357408e+02
   7.8000000e-01   3.5005343e+02   2.2967065e+02   2.4862360e+02   2.8315011e+02   4.1945053e+02   3.1315258e+02   2.8698300e+02   2.7750842e+02
   7.9000000e-01   3.5363250e+02   2.3225474e+02   2.5119383e+02   2.8719708e+02   4.2557983e+02   3.1611258e+02   2.8987179e+02   2.8139009e+02
   8.0000000e-01   3.5638415e+02   2.3566040e+02   2.5420160e+02   2.9192738e+02   4.3209112e+02   3.1927271e+02   2.9280257e+02   2.8417786e+02
   8.1000000e-01   3.6153426e+02   2.3847942e+02   2.5681251e+02   2.9531037e+02   4.3816857e+02   3.2253816e+02   2.9573290e+02   2.8713727e+02
   8.2000000e-01   3.6606307e+02   2.4123976e+02   2.5949814e+02   2.9856479e+02   4.4460267e+02   3.2665011e+02   2.9864702e+02   2.9085723e+02
   8.3000000e-01   3.7067712e+02   2.4382507e+02   2.6179877e+02   3.0286183e+02   4.5037097e+02   3.2970296e+02   3.0163951e+02   2.9396949e+02
   8.4000000e-01   3.7564409e+02   2.4720821e+02   2.6405520e+02   3.0598759e+02   4.5667538e+02   3.3358006e+02   3.0471817e+02   2.9711169e+02
   8.5000000e-01   3.7983378e+02   2.4988597e+02   2.6678403e+02   3.0870696e+02   4.6286288e+02   3.3693047e+02   3.0770277e+02   3.0014686e+02
   8.6000000e-01   3.8395510e+02   2.5273482e+02   2.7148878e+02   3.1177593e+02   4.6950078e+02   3.4077397e+02   3.1084773e+02   3.0329349e+02
   8.7000000e-01   3.8843718e+02   2.5499703e+02   2.7475799e+02   3.1625390e+02   4.7650356e+02   3.4379837e+02   3.1383234e+02   3.0651353e+02
   8.8000000e-01   3.9250225e+02   2.5788778e+02   2.7847116e+02   3.1939358e+02   4.8277028e+02   3.4694822e+02   3.1703420e+02   3.1023655e+02
   8.9000000e-01   3.9717774e+02   2.6029780e+02   2.8152920e+02   3.2512501e+02   4.8972776e+02   3.5126826e+02   3.2099368e+02   3.1418862e+02
   9.0000000e-01   4.0151665e+02   2.6310346e+02   2.8440695e+02   3.2908168e+02   4.9712461e+02   3.5481419e+02   3.2414569e+02   3.1818151e+02
   9.1000000e-01   4.0584782e+02   2.6520763e+02   2.8731351e+02   3.3478910e+02   5.0475014e+02   3.6003643e+02   3.2709571e+02   3.2155725e+02
   9.2000000e-01   4.1026355e+02   2.6738042e+02   2.9020423e+02   3.4073775e+02   5.1162579e+02   3.6458638e+02   3.3010087e+02   3.2547572e+02
   9.3000000e-01   4.1502948e+02   2.7029363e+02   2.9247237e+02   3.4512224e+02   5.1878250e+02   3.6869570e+02   3.3311955e+02   3.3063183e+02
   9.4000000e-01   4.2022737e+02   2.7326825e+02   2.9493414e+02   3.5043549e+02   5.2616313e+02   3.7309088e+02   3.3637701e+02   3.3426976e+02
   9.5000000e-01   4.2495136e+02   2.7570723e+02   2.9724652e+02   3.5443740e+02   5.3404769e+02   3.7831108e+02   3.4041747e+02   3.3797964e+02
   9.6000000e-01   4.2919829e+02   2.7986986e+02   3.0044226e+02   3.5743538e+02   5.4173173e+02   3.8463273e+02   3.4472819e+02   3.4263525e+02
   9.7000000e-01   4.3413828e+02   2.8299247e+02   3.0354607e+02   3.6117237e+02   5.5001168e+02   3.8983282e+02   3.4997852e+02   3.4624726e+02
   9.8000000e-01   4.3932757e+02   2.8667996e+02   3.0585863e+02   3.6410943e+02   5.5908974e+02   3.9629309e+02   3.5341001e+02   3.5158726e+02
   9.9000000e-01   4.4420356e+02   2.8926857e+02   3.0907240e+02   3.6707498e+02   5.6771591e+02   4.0022715e+02   3.5669740e+02   3.5607176e+02
   1.0000000e+00   4.4904663e+02   2.9280513e+02   3.1292159e+02   3.7080734e+02   5.7669520e+02   4.0450732e+02   3.6037195e+02   3.6082400e+02
   1.0100000e+00   4.5431261e+02   2.9536400e+02   3.1549660e+02   3.7481595e+02   5.8521455e+02   4.0904888e+02   3.6414155e+02   3.6474736e+02
   1.0200000e+00   4.5964105e+02   2.9871346e+02   3.1886422e+02   3.7759932e+02   5.9322939e+02   4.1703396e+02   3.6793067e+02   3.7070087e+02
   1.0300000e+00   4.6504842e+02   3.0239468e+02   3.2155004e+02   3.8247590e+02   6.0180563e+02   4.2259091e+02   3.7166545e+02   3.7592906e+02
   1.0400000e+00   4.7076342e+02   3.0473586e+02   3.2464966e+02   3.9018380e+02   6.1071098e+02   4.2760985e+02   3.7529977e+02   3.8017707e+02
   1.0500000e+00   4.7605219e+02   3.0685731e+02   3.2711593e+02   3.9411267e+02   6.1942972e+02   4.3533036e+02   3.7887767e+02   3.8391055e+02
   1.0600000e+00   4.8085638e+02   3.0936393e+02   3.3028628e+02   4.0096239e+02   6.2863978e+02   4.4018762e+02   3.8214351e+02   3.8744997e+02
   1.0700000e+00   4.8570108e+02   3.1236660e+02   3.3360026e+02   4.0466908e+02   6.3744235e+02   4.4484127e+02   3.8527895e+02   3.9124787e+02
   1.0800000e+00   4.9034221e+02   3.1589860e+02   3.3691700e+02   4.0864919e+02   6.4569191e+02   4.4931910e+02   3.8827724e+02   3.9631024e+02
   1.0900000e+00   4.9443846e+02   3.1810474e+02   3.4014653e+02   4.1285789e+02   6.5519208e+02   4.5557384e+02   3.9124227e+02   4.0090520e+02
   1.1000000e+00   4.9873335e+02   3.2115405e+02   3.4264294e+02   4.1606850e+02   6.6533274e+02   4.5969406e+02   3.9447589e+02   4.0449635e+02
   1.1100000e+00   5.0331628e+02   3.2360163e+02   3.4515152e+02   4.1946859e+02   6.7459478e+02   4.6602862e+02   3.9756352e+02   4.0799517e+02
   1.1200000e+00   5.0795380e+02   3.2606771e+02   3.4834202e+02   4.2298130e+02   6.8535640e+02   4.7156565e+02   4.0065203e+02   4.1188076e+02
   1.1300000e+00   5.1351368e+02   3.2900043e+02   3.5147168e+02   4.2637404e+02   6.9745754e+02   4.7555228e+02   4.0464052e+02   4.1587713e+02
   1.1400000e+00   5.1857397e+02   3.3128166e+02   3.5466771e+02   4.2895842e+02   7.0936458e+02   4.7918998e+02   4.0804762e+02   4.1980402e+02
   1.1500000e+00   5.2282393e+02   3.3349781e+02   3.5767002e+02   4.3198916e+02   7.1909610e+02   4.8303376e+02   4.1160906e+02   4.2359137e+02
   1.1600000e+00   5.2752010e+02   3.3580587e+02   3.6095874e+02   4.3698440e+02   7.2814965e+02   4.8661888e+02   4.1692900e+02   4.2737712e+02
   1.1700000e+00   5.3213999e+02   3.3841155e+02   3.6380228e+02   4.3996255e+02   7.3860094e+02   4.9117574e+02   4.2126109e+02   4.3196876e+02
   1.1800000e+00   5.3659971e+02   3.4183791e+02   3.6621424e+02   4.4269211e+02   7.4758928e+02   4.9572826e+02   4.2462789e+02   4.3706050e+02
   1.1900000e+00   5.4103346e+02   3.4421783e+02   3.6864804e+02   4.4610711e+02   7.5775339e+02   4.9925767e+02   4.2813040e+02   4.4150074e+02
   1.2000000e+00   5.4553071e+02   3.4691357e+02   3.7168105e+02   4.5091931e+02   7.6700265e+02   5.0386176e+02   4.3143586e+02   4.4592990e+02
   1.2100000e+00   5.5013317e+02   3.4911631e+02   3.7476434e+02   4.5405728e+02   7.7628787e+02   5.0766416e+02   4.3454930e+02   4.4968906e+02
   1.2200000e+00   5.5509372e+02   3.5209813e+02   3.7776998e+02   4.5963782e+02   7.8511581e+02   5.1098813e+02   4.3870132e+02   4.5340241e+02
   1.2300000e+00   5.6018506e+02   3.5424866e+02   3.8041185e+02   4.6382467e+02   7.9529260e+02   5.1516511e+02   4.4254109e+02   4.5705300e+02
   1.2400000e+00   5.6508625e+02   3.5644948e+02   3.8467512e+02   4.6791238e+02   8.0577412e+02   5.1964231e+02   4.4634792e+02   4.6117216e+02
   1.2500000e+00   5.6996908e+02   3.5858561e+02   3.8790066e+02   4.7215525e+02   8.1646857e+02   5.2406202e+02   4.4977709e+02   4.6561295e+02
   1.2600000e+00   5.7552485e+02   3.6091338e+02   3.9183929e+02   4.7688180e+02   8.2695195e+02   5.2783831e+02   4.5340809e+02   4.6994501e+02
   1.2700000e+00   5.8092521e+02   3.6601029e+02   3.9509309e+02   4.8044377e+02   8.3774563e+02   5.3150423e+02   4.5710631e+02   4.7396047e+02
   1.2800000e+00   5.8582923e+02   3.6873836e+02   3.9818323e+02   4.8408381e+02   8.4835788e+02   5.3587303e+02   4.6045811e+02   4.7767307e+02
   1.2900000e+00   5.9088788e+02   3.7140507e+02   4.0107965e+02   4.8808968e+02   8.5866058e+02   5.3907235e+02   4.6387450e+02   4.8123482e+02
   1.3000000e+00   5.9578670e+02   3.7471492e+02   4.0431613e+02   4.9160074e+02   8.6883496e+02   5.4248363e+02   4.6730695e+02   4.8598591e+02
   1.3100000e+00   6.0044682e+02   3.7771318e+02   4.0762898e+02   4.9523634e+02   8.7833058e+02   5.4549637e+02   4.7120640e+02   4.9105143e+02
   1.3200000e+00   6.0476573e+02   3.8001900e+02   4.1011044e+02   4.9955648e+02   8.8849785e+02   5.4885135e+02   4.7424244e+02   4.9495760e+02
   1.3300000e+00   6.0902456e+02   3.8290816e+02   4.1419872e+02   5.0292837e+02   8.9913363e+02   5.5188319e+02   4.7730879e+02   4.9972735e+02
   1.3400000e+00   6.1383971e+02   3.8581948e+02   4.1842638e+02   5.0540336e+02   9.1053289e+02   5.5519546e+02   4.8051808e+02   5.0326158e+02
   1.3500000e+00   6.1821450e+02   3.8894393e+02   4.2332284e+02   5.0830878e+02   9.2317384e+02   5.5946747e+02   4.8487105e+02   5.0645242e+02
   1.3600000e+00   6.2288609e+02   3.9407066e+02   4.2714776e+02   5.1145186e+02   9.3642549e+02   5.6387802e+02   4.8838985e+02   5.0975362e+02
   1.3700000e+00   6.2702619e+02   3.9644799e+02   4.3108850e+02   5.1468847e+02   9.4971882e+02   5.6756883e+02   4.9194641e+02   5.1362211e+02
   1.3800000e+00   6.2979904e+02   3.9957914e+02   4.3509443e+02   5.1748762e+02   9.6187420e+02   5.7218484e+02   4.9635447e+02   5.1675806e+02
   1.3900000e+00   6.3266007e+02   4.0204542e+02   4.3962174e+02   5.2093201e+02   9.7258465e+02   5.7603514e+02   5.0063060e+02   5.2096069e+02
   1.4000000e+00   6.3840915e+02   4.0509993e+02   4.4465750e+02   5.2561502e+02   9.8371370e+02   5.7962333e+02   5.0377966e+02   5.2405780e+02
   1.4100000e+00   6.4306357e+02   4.0800603e+02   4.4809566e+02   5.3037507e+02   9.9427567e+02   5.8293670e+02   5.0780917e+02   5.2717932e+02
   1.4200000e+00   6.4785862e+02   4.1127453e+02   4.5168179e+02   5.3473517e+02   1.0047933e+03   5.8703984e+02   5.1175200e+02   5.3159598e+02
   1.4300000e+00   6.5281399e+02   4.1418402e+02   4.5522664e+02   5.3831884e+02   1.0156966e+03   5.9113102e+02   5.1600901e+02   5.3591907e+02
   1.4400000e+00   6.5734486e+02   4.1886516e+02   4.5843661e+02   5.4177153e+02   1.0271453e+03   5.9436663e+02   5.1948979e+02   5.3934754e+02
   1.4500000e+00   6.6202303e+02   4.2129382e+02   4.6103121e+02   5.4688138e+02   1.0380160e+03   5.9785055e+02   5.2364791e+02   5.4305373e+02
   1.4600000e+00   6.6714930e+02   4.2369128e+02   4.6377489e+02   5.5162868e+02   1.0486444e+03   6.0151461e+02   5.2776621e+02   5.4676026e+02
   1.4700000e+00   6.7197766e+02   4.2620352e+02   4.6668392e+02   5.5519996e+02   1.0595344e+03   6.0512117e+02   5.3183789e+02   5.5044252e+02
   1.4800000e+00   6.7677145e+02   4.2903004e+02   4.6935703e+02   5.5899476e+02   1.0701360e+03   6.0876285e+02   5.3596306e+02   5.5443544e+02
   1.4900000e+00   6.8172263e+02   4.3164157e+02   4.7206337e+02   5.6263470e+02   1.0812193e+03   6.1219055e+02   5.3933683e+02   5.5923140e+02
   1.5000000e+00   6.8677335e+02   4.3425668e+02   4.7562905e+02   5.6643169e+02   1.0932092e+03   6.1571430e+02   5.4322478e+02   5.6309883e+02
   1.5100000e+00   6.9240008e+02   4.3711760e+02   4.7849792e+02   5.7133471e+02   1.1056719e+03   6.1918215e+02   5.4787236e+02   5.6687732e+02
   1.5200000e+00   6.9725094e+02   4.3942388e+02   4.8105365e+02   5.7526212e+02   1.1179108e+03   6.2562261e+02   5.5260681e+02   5.7161084e+02
   1.5300000e+00   7.0273689e+02   4.4176386e+02   4.8454062e+02   5.7991650e+02   1.1303656e+03   6.3006824e+02   5.5630041e+02   5.7671354e+02
   1.5400000e+00   7.0774584e+02   4.4414176e+02   4.8713993e+02   5.8385174e+02   1.1422458e+03   6.3529690e+02   5.6061178e+02   5.8158061e+02
   1.5500000e+00   7.1269652e+02   4.4641616e+02   4.9040820e+02   5.8685824e+02   1.1534850e+03   6.3883953e+02   5.6495318e+02   5.8526240e+02
   1.5600000e+00   7.1771614e+02   4.4864341e+02   4.9410408e+02   5.9020057e+02   1.1636608e+03   6.4217993e+02   5.6826589e+02   5.8878065e+02
   1.5700000e+00   7.2258431e+02   4.5090183e+02   4.9710713e+02   5.9382645e+02   1.1746060e+03   6.4599435e+02   5.7184510e+02   5.9254120e+02
   1.5800000e+00   7.2720929e+02   4.5325251e+02   5.0121360e+02   5.9639861e+02   1.1849928e+03   6.4983094e+02   5.7639862e+02   5.9636429e+02
   1.5900000e+00   7.3162872e+02   4.5618925e+02   5.0353331e+02   5.9970521e+02   1.1960674e+03   6.5363558e+02   5.7991586e+02   6.0046486e+02
   1.6000000e+00   7.3617194e+02   4.5832984e+02   5.0580725e+02   6.0286864e+02   1.2077221e+03   6.6143396e+02   5.8369610e+02   6.0575988e+02
   1.6100000e+00   7.4095646e+02   4.6148480e+02   5.0823861e+02   6.0617021e+02   1.2189756e+03   6.6583463e+02   5.8773469e+02   6.0968500e+02
   1.6200000e+00   7.4594559e+02   4.6374017e+02   5.1073262e+02   6.0895748e+02   1.2309457e+03   6.7188437e+02   5.9151169e+02   6.1388360e+02
   1.6300000e+00   7.5038748e+02   4.6622686e+02   5.1343532e+02   6.1219890e+02   1.2450621e+03   6.7780165e+02   5.9498833e+02   6.1962309e+02
   1.6400000e+00   7.5507769e+02   4.7043648e+02   5.1766887e+02   6.1575486e+02   1.2610070e+03   6.8248274e+02   5.9839812e+02   6.2359461e+02
   1.6500000e+00   7.5975733e+02   4.7337966e+02   5.2082255e+02   6.1840111e+02   1.2739150e+03   6.8642360e+02   6.0206595e+02   6.2719872e+02
   1.6600000e+00   7.6428135e+02   4.7556102e+02   5.2318519e+02   6.2161608e+02   1.2855810e+03   6.9048639e+02   6.0597045e+02   6.3087999e+02
   1.6700000e+00   7.6840455e+02   4.7844743e+02   5.2555738e+02   6.2467494e+02   1.2970526e+03   6.9488559e+02   6.0967911e+02   6.3470949e+02
   1.6800000e+00   7.7111293e+02   4.8139261e+02   5.2858981e+02   6.2802188e+02   1.3083221e+03   7.0093925e+02   6.1343438e+02   6.3831449e+02
   1.6900000e+00   7.7391491e+02   4.8360341e+02   5.3100897e+02   6.3111628e+02   1.3197705e+03   7.0541545e+02   6.1858874e+02   6.4326457e+02
   1.7000000e+00   7.7727481e+02   4.8583204e+02   5.3563590e+02   6.3347047e+02   1.3316928e+03   7.1282991e+02   6.2277269e+02   6.4759813e+02
   1.7100000e+00   7.7996725e+02   4.8888172e+02   5.3851552e+02   6.3621234e+02   1.3431834e+03   7.1861407e+02   6.2740114e+02   6.5192071e+02
   1.7200000e+00   7.8544375e+02   4.9180030e+02   5.4079605e+02   6.3999239e+02   1.3546012e+03   7.2294626e+02   6.3129163e+02   6.5682477e+02
   1.7300000e+00   7.9032060e+02   4.9471211e+02   5.4304357e+02   6.4345373e+02   1.3672091e+03   7.2860117e+02   6.3492478e+02   6.6360811e+02
   1.7400000e+00   7.9511783e+02   4.9709698e+02   5.4674130e+02   6.4634507e+02   1.3793779e+03   7.3326378e+02   6.3899358e+02   6.6960681e+02
   1.7500000e+00   8.0008443e+02   5.0066058e+02   5.4923977e+02   6.5092413e+02   1.3936009e+03   7.4098221e+02   6.4401355e+02   6.7420416e+02
   1.7600000e+00   8.0487205e+02   5.0296004e+02   5.5264644e+02   6.5407975e+02   1.4100998e+03   7.4889691e+02   6.4929179e+02   6.7921820e+02
   1.7700000e+00   8.0988061e+02   5.0881352e+02   5.5626898e+02   6.5699723e+02   1.4268348e+03   7.5361532e+02   6.5351963e+02   6.8428540e+02
   1.7800000e+00   8.1476291e+02   5.1121768e+02   5.5880544e+02   6.6085666e+02   1.4415014e+03   7.5794721e+02   6.5747286e+02   6.9034357e+02
   1.7900000e+00   8.1981154e+02   5.1454601e+02   5.6120951e+02   6.6566750e+02   1.4540397e+03   7.6355905e+02   6.6120630e+02   6.9538172e+02
   1.8000000e+00   8.2487665e+02   5.1727855e+02   5.6361238e+02   6.6933743e+02   1.4652480e+03   7.6928342e+02   6.6452387e+02   7.0035493e+02
   1.8100000e+00   8.2971258e+02   5.1944488e+02   5.6595741e+02   6.7246183e+02   1.4763622e+03   7.7521286e+02   6.6789909e+02   7.0620744e+02
   1.8200000e+00   8.3456329e+02   5.2173807e+02   5.6843530e+02   6.7561115e+02   1.4885142e+03   7.8145314e+02   6.7141178e+02   7.1193810e+02
   1.8300000e+00   8.3938461e+02   5.2436910e+02   5.7075698e+02   6.7842013e+02   1.5005906e+03   7.9001474e+02   6.7572341e+02   7.1717850e+02
   1.8400000e+00   8.4487367e+02   5.2786772e+02   5.7369309e+02   6.8119795e+02   1.5118384e+03   7.9745793e+02   6.7898921e+02   7.2147392e+02
   1.8500000e+00   8.4977547e+02   5.3092765e+02   5.7642801e+02   6.8403293e+02   1.5233591e+03   8.0427360e+02   6.8410785e+02   7.2561981e+02
   1.8600000e+00   8.5490825e+02   5.3349390e+02   5.7884552e+02   6.8778478e+02   1.5355129e+03   8.0993907e+02   6.8744100e+02   7.2934577e+02
   1.8700000e+00   8.6038984e+02   5.3612495e+02   5.8125709e+02   6.9182013e+02   1.5477349e+03   8.1528447e+02   6.9088275e+02   7.3420670e+02
   1.8800000e+00   8.6612039e+02   5.3860527e+02   5.8364140e+02   6.9563809e+02   1.5602537e+03   8.2047703e+02   6.9583826e+02   7.3795034e+02
   1.8900000e+00   8.7173926e+02   5.4113212e+02   5.8662611e+02   6.9853673e+02   1.5726631e+03   8.2778054e+02   6.9975196e+02   7.4158017e+02
   1.9000000e+00   8.7684378e+02   5.4355883e+02   5.8951676e+02   7.0250620e+02   1.5848612e+03   8.3363949e+02   7.0458868e+02   7.4514910e+02
   1.9100000e+00   8.8166132e+02   5.4625331e+02   5.9213959e+02   7.0555222e+02   1.5967169e+03   8.4151019e+02   7.0814574e+02   7.4878400e+02
   1.9200000e+00   8.8665498e+02   5.4889767e+02   5.9454512e+02   7.0879670e+02   1.6075945e+03   8.4900041e+02   7.1180750e+02   7.5290668e+02
   1.9300000e+00   8.9133206e+02   5.5120754e+02   5.9761235e+02   7.1218758e+02   1.6184446e+03   8.5788410e+02   7.1580628e+02   7.5621732e+02
   1.9400000e+00   8.9604460e+02   5.5359830e+02   6.0081356e+02   7.1475341e+02   1.6297052e+03   8.6554036e+02   7.1961682e+02   7.5954173e+02
   1.9500000e+00   9.0093452e+02   5.5642416e+02   6.0333706e+02   7.1795007e+02   1.6409786e+03   8.7464973e+02   7.2342344e+02   7.6312563e+02
   1.9600000e+00   9.0613953e+02   5.5955426e+02   6.0646623e+02   7.2071465e+02   1.6526161e+03   8.8033759e+02   7.2758235e+02   7.6660113e+02
   1.9700000e+00   9.1114920e+02   5.6182170e+02   6.0898766e+02   7.2657263e+02   1.6638684e+03   8.8815217e+02   7.3284963e+02   7.7027600e+02
   1.9800000e+00   9.1621779e+02   5.6440810e+02   6.1287436e+02   7.3375065e+02   1.6751092e+03   8.9649098e+02   7.3756311e+02   7.7419465e+02
   1.9900000e+00   9.2175099e+02   5.6749072e+02   6.1565190e+02   7.3912104e+02   1.6866066e+03   9.0575469e+02   7.4229224e+02   7.7774228e+02
   2.0000000e+00   9.2673933e+02   5.7000792e+02   6.1824515e+02   7.4244956e+02   1.6986367e+03   9.1334360e+02   7.4719848e+02   7.8285304e+02
   2.0100000e+00   9.3223900e+02   5.7247784e+02   6.2164798e+02   7.4636107e+02   1.7108629e+03   9.2161100e+02   7.5477546e+02   7.8801789e+02
   2.0200000e+00   9.3730041e+02   5.7497485e+02   6.2440086e+02   7.5052659e+02   1.7233038e+03   9.2885735e+02   7.5977525e+02   7.9175727e+02
   2.0300000e+00   9.4221907e+02   5.7729895e+02   6.2744137e+02   7.5385556e+02   1.7353100e+03   9.3564520e+02   7.6341652e+02   7.9657075e+02
   2.0400000e+00   9.4721677e+02   5.8062858e+02   6.2993138e+02   7.5783612e+02   1.7464568e+03   9.4053489e+02   7.6800413e+02   8.0021830e+02
   2.0500000e+00   9.5207111e+02   5.8363920e+02   6.3244255e+02   7.6150160e+02   1.7580018e+03   9.4519209e+02   7.7224063e+02   8.0384056e+02
   2.0600000e+00   9.5669634e+02   5.8593231e+02   6.3529827e+02   7.6459847e+02   1.7699328e+03   9.4975388e+02   7.7725367e+02   8.0738239e+02
   2.0700000e+00   9.6105284e+02   5.8813766e+02   6.3782479e+02   7.6830972e+02   1.7818153e+03   9.5448971e+02   7.8061524e+02   8.1097378e+02
   2.0800000e+00   9.6559786e+02   5.9101851e+02   6.4117784e+02   7.7248735e+02   1.7938820e+03   9.6085173e+02   7.8400122e+02   8.1483179e+02
   2.0900000e+00   9.7020453e+02   5.9397630e+02   6.4374055e+02   7.7672711e+02   1.8057543e+03   9.6577286e+02   7.8825776e+02   8.1834352e+02
   2.1000000e+00   9.7524211e+02   5.9698703e+02   6.4625040e+02   7.8060625e+02   1.8173232e+03   9.7037030e+02   7.9275326e+02   8.2187078e+02
   2.1100000e+00   9.8011928e+02   5.9926780e+02   6.4889010e+02   7.8394576e+02   1.8292698e+03   9.7485512e+02   7.9633438e+02   8.2533350e+02
   2.1200000e+00   9.8489063e+02   6.0263809e+02   6.5231962e+02   7.8728807e+02   1.8416988e+03   9.7934203e+02   8.0108272e+02   8.2877249e+02
   2.1300000e+00   9.8920916e+02   6.0684185e+02   6.5497913e+02   7.9122458e+02   1.8548234e+03   9.8355872e+02   8.0507052e+02   8.3249652e+02
   2.1400000e+00   9.9387003e+02   6.0975044e+02   6.5835162e+02   7.9430710e+02   1.8678887e+03   9.8760698e+02   8.0897646e+02   8.3638940e+02
   2.1500000e+00   9.9848709e+02   6.1310823e+02   6.6176403e+02   7.9745932e+02   1.8806286e+03   9.9163809e+02   8.1268499e+02   8.4019391e+02
   2.1600000e+00   1.0031317e+03   6.1570961e+02   6.6444032e+02   8.0085549e+02   1.8922881e+03   9.9700866e+02   8.1609251e+02   8.4397577e+02
   2.1700000e+00   1.0078383e+03   6.1844975e+02   6.6773985e+02   8.0437031e+02   1.9034976e+03   1.0011767e+03   8.1950044e+02   8.4761753e+02
   2.1800000e+00   1.0130215e+03   6.2053787e+02   6.7113482e+02   8.0812557e+02   1.9147671e+03   1.0051239e+03   8.2286328e+02   8.5117464e+02
   2.1900000e+00   1.0183222e+03   6.2272372e+02   6.7456269e+02   8.1190830e+02   1.9265827e+03   1.0105882e+03   8.2639531e+02   8.5475334e+02
   2.2000000e+00   1.0230996e+03   6.2532929e+02   6.7767611e+02   8.1604393e+02   1.9382882e+03   1.0151723e+03   8.3098316e+02   8.5839508e+02
   2.2100000e+00   1.0265721e+03   6.3083546e+02   6.8033928e+02   8.2218661e+02   1.9496661e+03   1.0223460e+03   8.3436884e+02   8.6187554e+02
   2.2200000e+00   1.0333206e+03   6.3493963e+02   6.8348556e+02   8.2637186e+02   1.9613068e+03   1.0298179e+03   8.3884477e+02   8.6553027e+02
   2.2300000e+00   1.0391199e+03   6.3951334e+02   6.8616832e+02   8.4808531e+02   1.9727946e+03   1.0351623e+03   8.4313185e+02   8.6992558e+02
   2.2400000e+00   1.0448563e+03   6.4323363e+02   6.8894941e+02   8.5499647e+02   1.9845922e+03   1.0402741e+03   8.4792727e+02   8.7366310e+02
   2.2500000e+00   1.0505531e+03   6.4656185e+02   6.9221145e+02   8.6020677e+02   1.9964613e+03   1.0463940e+03   8.5272139e+02   8.7858384e+02
   2.2600000e+00   1.0567171e+03   6.4888076e+02   6.9492924e+02   8.6399466e+02   2.0086737e+03   1.0515463e+03   8.5682745e+02   8.8374500e+02
   2.2700000e+00   1.0622888e+03   6.5128088e+02   6.9759720e+02   8.6810721e+02   2.0210810e+03   1.0582733e+03   8.6096328e+02   8.8762678e+02
   2.2800000e+00   1.0679673e+03   6.5473928e+02   7.0013116e+02   8.7322601e+02   2.0335747e+03   1.0637422e+03   8.6528467e+02   8.9267960e+02
   2.2900000e+00   1.0736240e+03   6.5955903e+02   7.0350594e+02   8.7728273e+02   2.0454569e+03   1.0708463e+03   8.6928969e+02   8.9746858e+02
   2.3000000e+00   1.0787431e+03   6.6292038e+02   7.0636899e+02   8.8024421e+02   2.0564721e+03   1.0777657e+03   8.7276703e+02   9.0172032e+02
   2.3100000e+00   1.0834276e+03   6.6528920e+02   7.0971787e+02   8.8307171e+02   2.0685735e+03   1.0822815e+03   8.7739954e+02   9.0546662e+02
   2.3200000e+00   1.0879960e+03   6.7026770e+02   7.1291327e+02   8.8653378e+02   2.0809116e+03   1.0871118e+03   8.8202954e+02   9.0929507e+02
   2.3300000e+00   1.0930797e+03   6.7242649e+02   7.1558228e+02   8.9063941e+02   2.0936835e+03   1.0933865e+03   8.8543539e+02   9.1296775e+02
   2.3400000e+00   1.0977375e+03   6.7462385e+02   7.1891878e+02   8.9467930e+02   2.1062418e+03   1.0980578e+03   8.8973584e+02   9.1647144e+02
   2.3500000e+00   1.1022695e+03   6.7753614e+02   7.2401879e+02   8.9859667e+02   2.1193465e+03   1.1025310e+03   8.9326792e+02   9.2015532e+02
   2.3600000e+00   1.1069824e+03   6.8254393e+02   7.2706046e+02   9.0353200e+02   2.1318860e+03   1.1074836e+03   8.9676699e+02   9.2370432e+02
   2.3700000e+00   1.1121269e+03   6.8526482e+02   7.2986982e+02   9.0709963e+02   2.1443812e+03   1.1140773e+03   9.0052920e+02   9.2738520e+02
   2.3800000e+00   1.1171472e+03   6.9067295e+02   7.3248836e+02   9.1149461e+02   2.1571324e+03   1.1202025e+03   9.0541337e+02   9.3248550e+02
   2.3900000e+00   1.1221269e+03   6.9354748e+02   7.3491273e+02   9.1584384e+02   2.1700369e+03   1.1257785e+03   9.0955614e+02   9.3628355e+02
   2.4000000e+00   1.1265648e+03   6.9625951e+02   7.3792479e+02   9.2018352e+02   2.1828598e+03   1.1325118e+03   9.1335292e+02   9.3991314e+02
   2.4100000e+00   1.1319707e+03   6.9847457e+02   7.4038051e+02   9.2424356e+02   2.1952591e+03   1.1376230e+03   9.1690759e+02   9.4358708e+02
   2.4200000e+00   1.1370233e+03   7.0085987e+02   7.4281793e+02   9.2852276e+02   2.2071113e+03   1.1427128e+03   9.2049527e+02   9.4709611e+02
   2.4300000e+00   1.1420956e+03   7.0403247e+02   7.4527881e+02   9.3184734e+02   2.2194547e+03   1.1492218e+03   9.2475824e+02   9.5074729e+02
   2.4400000e+00   1.1472746e+03   7.0773923e+02   7.4758158e+02   9.3675396e+02   2.2319129e+03   1.1546551e+03   9.2833060e+02   9.5448484e+02
   2.4500000e+00   1.1521334e+03   7.1262792e+02   7.4991673e+02   9.4040455e+02   2.2443188e+03   1.1601246e+03   9.3183457e+02   9.5825635e+02
   2.4600000e+00   1.1572964e+03   7.1495582e+02   7.5237166e+02   9.4397547e+02   2.2567693e+03   1.1645614e+03   9.3530215e+02   9.6183026e+02
   2.4700000e+00   1.1621131e+03   7.1792846e+02   7.5496835e+02   9.4707788e+02   2.2689092e+03   1.1691551e+03   9.3871574e+02   9.6570935e+02
   2.4800000e+00   1.1672351e+03   7.2029697e+02   7.5756531e+02   9.5136386e+02   2.2806697e+03   1.1733035e+03   9.4210784e+02   9.6924422e+02
   2.4900000e+00   1.1729148e+03   7.2340910e+02   7.6037532e+02   9.5458753e+02   2.2926331e+03   1.1790137e+03   9.4570661e+02   9.7381985e+02
   2.5000000e+00   1.1780439e+03   7.2761597e+02   7.6298064e+02   9.5830292e+02   2.3058912e+03   1.1847639e+03   9.4960559e+02   9.7774051e+02
   2.5100000e+00   1.1833350e+03   7.3146304e+02   7.6625229e+02   9.6182359e+02   2.3189931e+03   1.1906040e+03   9.5363953e+02   9.8266623e+02
   2.5200000e+00   1.1889545e+03   7.3387482e+02   7.6893805e+02   9.6553193e+02   2.3338799e+03   1.1974249e+03   9.5758214e+02   9.8795530e+02
   2.5300000e+00   1.1944875e+03   7.3619834e+02   7.7147403e+02   9.6856335e+02   2.3494209e+03   1.2019272e+03   9.6161184e+02   9.9219687e+02
   2.5400000e+00   1.1996631e+03   7.3849947e+02   7.7388075e+02   9.7192928e+02   2.3635930e+03   1.2075590e+03   9.6606948e+02   9.9664696e+02
   2.5500000e+00   1.2053482e+03   7.4068417e+02   7.7711787e+02   9.8574494e+02   2.3762139e+03   1.2117481e+03   9.7035798e+02   1.0000419e+03
   2.5600000e+00   1.2104716e+03   7.4355787e+02   7.7961549e+02   9.8973320e+02   2.3878164e+03   1.2162057e+03   9.7493154e+02   1.0036033e+03
   2.5700000e+00   1.2149976e+03   7.4600041e+02   7.8213267e+02   9.9393586e+02   2.3996198e+03   1.2206406e+03   9.7958724e+02   1.0069823e+03
   2.5800000e+00   1.2202454e+03   7.4844665e+02   7.8462098e+02   9.9726340e+02   2.4112194e+03   1.2246351e+03   9.8517021e+02   1.0105945e+03
   2.5900000e+00   1.2245883e+03   7.5092634e+02   7.8700513e+02   1.0024377e+03   2.4231062e+03   1.2297633e+03   9.8941996e+02   1.0143656e+03
   2.6000000e+00   1.2295069e+03   7.5467012e+02   7.8934722e+02   1.0059302e+03   2.4350886e+03   1.2338800e+03   9.9462698e+02   1.0192881e+03
   2.6100000e+00   1.2341728e+03   7.5971104e+02   7.9183482e+02   1.0087546e+03   2.4466538e+03   1.2382375e+03   9.9873012e+02   1.0230741e+03
   2.6200000e+00   1.2390280e+03   7.6466091e+02   7.9497288e+02   1.0129577e+03   2.4587566e+03   1.2446206e+03   1.0028213e+03   1.0268753e+03
   2.6300000e+00   1.2436860e+03   7.7089279e+02   7.9815861e+02   1.0156895e+03   2.4714694e+03   1.2509554e+03   1.0071089e+03   1.0307132e+03
   2.6400000e+00   1.2483823e+03   7.7572097e+02   8.0093272e+02   1.0183728e+03   2.4844046e+03   1.2555551e+03   1.0111265e+03   1.0345272e+03
   2.6500000e+00   1.2534170e+03   7.7914308e+02   8.0373240e+02   1.0220255e+03   2.4969542e+03   1.2598069e+03   1.0149857e+03   1.0383442e+03
   2.6600000e+00   1.2583471e+03   7.8174311e+02   8.0606612e+02   1.0249755e+03   2.5091560e+03   1.2640728e+03   1.0187187e+03   1.0420633e+03
   2.6700000e+00   1.2629521e+03   7.8448809e+02   8.0864928e+02   1.0281625e+03   2.5212768e+03   1.2682361e+03   1.0232762e+03   1.0455896e+03
   2.6800000e+00   1.2671804e+03   7.8720405e+02   8.1169302e+02   1.0307149e+03   2.5327240e+03   1.2726915e+03   1.0277072e+03   1.0490789e+03
   2.6900000e+00   1.2714961e+03   7.8989073e+02   8.1423224e+02   1.0332842e+03   2.5440496e+03   1.2768325e+03   1.0319898e+03   1.0524735e+03
   2.7000000e+00   1.2757591e+03   7.9221245e+02   8.1667612e+02   1.0357317e+03   2.5558347e+03   1.2815301e+03   1.0356928e+03   1.0559530e+03
   2.7100000e+00   1.2800635e+03   7.9453620e+02   8.1912632e+02   1.0393574e+03   2.5677649e+03   1.2856244e+03   1.0401749e+03   1.0596234e+03
   2.7200000e+00   1.2845705e+03   7.9685900e+02   8.2153948e+02   1.0421159e+03   2.5797235e+03   1.2906929e+03   1.0439221e+03   1.0630879e+03
   2.7300000e+00   1.2896926e+03   7.9964112e+02   8.2458724e+02   1.0445065e+03   2.5912363e+03   1.2954956e+03   1.0478142e+03   1.0674555e+03
   2.7400000e+00   1.2948680e+03   8.0288212e+02   8.2718592e+02   1.0479846e+03   2.6028987e+03   1.3002680e+03   1.0516816e+03   1.0719354e+03
   2.7500000e+00   1.2998150e+03   8.0566419e+02   8.2958129e+02   1.0507401e+03   2.6154429e+03   1.3048165e+03   1.0553000e+03   1.0757758e+03
   2.7600000e+00   1.3055298e+03   8.0795765e+02   8.3222568e+02   1.0540848e+03   2.6274097e+03   1.3087706e+03   1.0599432e+03   1.0797113e+03
   2.7700000e+00   1.3104474e+03   8.1012037e+02   8.3471623e+02   1.0568137e+03   2.6395437e+03   1.3128403e+03   1.0637920e+03   1.0834053e+03
   2.7800000e+00   1.3149759e+03   8.1395796e+02   8.3753494e+02   1.0605166e+03   2.6513189e+03   1.3168109e+03   1.0674219e+03   1.0870249e+03
   2.7900000e+00   1.3198163e+03   8.1622536e+02   8.3987766e+02   1.0637375e+03   2.6630076e+03   1.3207071e+03   1.0710836e+03   1.0906876e+03
   2.8000000e+00   1.3242903e+03   8.1889603e+02   8.4304031e+02   1.0668298e+03   2.6735919e+03   1.3255280e+03   1.0746860e+03   1.0945192e+03
   2.8100000e+00   1.3286683e+03   8.2127915e+02   8.4569810e+02   1.0709754e+03   2.6848660e+03   1.3293518e+03   1.0781510e+03   1.0983412e+03
   2.8200000e+00   1.3326304e+03   8.2364412e+02   8.4824730e+02   1.0755064e+03   2.6962520e+03   1.3328254e+03   1.0815961e+03   1.1021658e+03
   2.8300000e+00   1.3372599e+03   8.2639870e+02   8.5158930e+02   1.0809678e+03   2.7080342e+03   1.3372923e+03   1.0901939e+03   1.1058606e+03
   2.8400000e+00   1.3418070e+03   8.2859958e+02   8.5472267e+02   1.0859097e+03   2.7185761e+03   1.3409360e+03   1.0938051e+03   1.1093693e+03
   2.8500000e+00   1.3462824e+03   8.3078266e+02   8.5782391e+02   1.0893576e+03   2.7300981e+03   1.3448381e+03   1.0977713e+03   1.1137762e+03
   2.8600000e+00   1.3507607e+03   8.3461129e+02   8.6105457e+02   1.0929478e+03   2.7409668e+03   1.3500904e+03   1.1025004e+03   1.1172017e+03
   2.8700000e+00   1.3553114e+03   8.3713217e+02   8.6388838e+02   1.0959767e+03   2.7529131e+03   1.3544180e+03   1.1062946e+03   1.1210204e+03
   2.8800000e+00   1.3599761e+03   8.3985912e+02   8.6652074e+02   1.0992220e+03   2.7653016e+03   1.3601445e+03   1.1102178e+03   1.1247108e+03
   2.8900000e+00   1.3645780e+03   8.4238261e+02   8.6973478e+02   1.1025074e+03   2.7783226e+03   1.3647583e+03   1.1141192e+03   1.1287923e+03
   2.9000000e+00   1.3697517e+03   8.4472683e+02   8.7220973e+02   1.1070337e+03   2.7913704e+03   1.3703809e+03   1.1190168e+03   1.1328780e+03
   2.9100000e+00   1.3743740e+03   8.4772840e+02   8.7476548e+02   1.1107647e+03   2.8038668e+03   1.3756515e+03   1.1232308e+03   1.1368585e+03
   2.9200000e+00   1.3792438e+03   8.5237981e+02   8.7730350e+02   1.1147338e+03   2.8160332e+03   1.3797038e+03   1.1270934e+03   1.1409539e+03
   2.9300000e+00   1.3838871e+03   8.5459496e+02   8.8051115e+02   1.1190839e+03   2.8284969e+03   1.3838864e+03   1.1311882e+03   1.1449407e+03
   2.9400000e+00   1.3884810e+03   8.5753225e+02   8.8343923e+02   1.1238549e+03   2.8413327e+03   1.3879315e+03   1.1355966e+03   1.1489220e+03
   2.9500000e+00   1.3931575e+03   8.6055203e+02   8.8590713e+02   1.1291490e+03   2.8544510e+03   1.3919447e+03   1.1412914e+03   1.1528143e+03
   2.9600000e+00   1.3986786e+03   8.6370189e+02   8.8849334e+02   1.1327762e+03   2.8676029e+03   1.3972097e+03   1.1458871e+03   1.1566546e+03
   2.9700000e+00   1.4032643e+03   8.6688952e+02   8.9166998e+02   1.1376057e+03   2.8803326e+03   1.4016127e+03   1.1507000e+03   1.1605165e+03
   2.9800000e+00   1.4084015e+03   8.6953515e+02   8.9521009e+02   1.1419891e+03   2.8925751e+03   1.4070273e+03   1.1563931e+03   1.1649456e+03
   2.9900000e+00   1.4137124e+03   8.7298128e+02   8.9843055e+02   1.1451533e+03   2.9047899e+03   1.4119932e+03   1.1610523e+03   1.1702211e+03
   3.0000000e+00   1.4189513e+03   8.7713214e+02   9.0103252e+02   1.1489671e+03   2.9175080e+03   1.4163021e+03   1.1675144e+03   1.1743451e+03
   3.0100000e+00   1.4240778e+03   8.8011315e+02   9.0463572e+02   1.1536565e+03   2.9301692e+03   1.4262332e+03   1.1741758e+03   1.1804058e+03
   3.0200000e+00   1.4290400e+03   8.8287194e+02   9.0743672e+02   1.1574648e+03   2.9427031e+03   1.4342092e+03   1.1806648e+03   1.1854721e+03
   3.0300000e+00   1.4339749e+03   8.8552912e+02   9.1032122e+02   1.1615088e+03   2.9554093e+03   1.4410835e+03   1.1881282e+03   1.1901616e+03
   3.0400000e+00   1.4387720e+03   8.8933728e+02   9.1417146e+02   1.1647039e+03   2.9683614e+03   1.4479456e+03   1.1965817e+03   1.1955916e+03
   3.0500000e+00   1.4437035e+03   8.9241041e+02   9.1893979e+02   1.1677162e+03   2.9815986e+03   1.4524945e+03   1.2021051e+03   1.2009348e+03
   3.0600000e+00   1.4485836e+03   8.9525843e+02   9.2234592e+02   1.1718584e+03   2.9955453e+03   1.4564857e+03   1.2083737e+03   1.2065233e+03
   3.0700000e+00   1.4531695e+03   8.9755190e+02   9.2525825e+02   1.1750558e+03   3.0115909e+03   1.4624348e+03   1.2127023e+03   1.2127491e+03
   3.0800000e+00   1.4578856e+03   9.0039641e+02   9.2819699e+02   1.1779275e+03   3.0265933e+03   1.4673067e+03   1.2181321e+03   1.2170145e+03
   3.0900000e+00   1.4628800e+03   9.0349332e+02   9.3146008e+02   1.1809637e+03   3.0396151e+03   1.4721837e+03   1.2222990e+03   1.2221552e+03
   3.1000000e+00   1.4679672e+03   9.0619250e+02   9.3411819e+02   1.1848234e+03   3.0521240e+03   1.4769155e+03   1.2277223e+03   1.2275706e+03
   3.1100000e+00   1.4729835e+03   9.0997024e+02   9.3647679e+02   1.1898335e+03   3.0640566e+03   1.4829888e+03   1.2334273e+03   1.2323330e+03
   3.1200000e+00   1.4780154e+03   9.1544846e+02   9.3898714e+02   1.1930516e+03   3.0759411e+03   1.4880163e+03   1.2376812e+03   1.2369623e+03
   3.1300000e+00   1.4830078e+03   9.1782103e+02   9.4152229e+02   1.1982643e+03   3.0889121e+03   1.4926011e+03   1.2427004e+03   1.2416611e+03
   3.1400000e+00   1.4876334e+03   9.2115366e+02   9.4460769e+02   1.2027936e+03   3.1018510e+03   1.4971776e+03   1.2468665e+03   1.2463541e+03
   3.1500000e+00   1.4926262e+03   9.2688459e+02   9.4720787e+02   1.2069461e+03   3.1149539e+03   1.5014912e+03   1.2509008e+03   1.2529224e+03
   3.1600000e+00   1.4973297e+03   9.3075005e+02   9.5097298e+02   1.2100689e+03   3.1282025e+03   1.5059437e+03   1.2548608e+03   1.2578328e+03
   3.1700000e+00   1.5022850e+03   9.3397276e+02   9.5487542e+02   1.2139001e+03   3.1408401e+03   1.5102868e+03   1.2587267e+03   1.2639706e+03
   3.1800000e+00   1.5070854e+03   9.3667411e+02   9.5830179e+02   1.2172419e+03   3.1535354e+03   1.5164550e+03   1.2634687e+03   1.2688840e+03
   3.1900000e+00   1.5116142e+03   9.3911012e+02   9.6106400e+02   1.2204214e+03   3.1661245e+03   1.5212309e+03   1.2671429e+03   1.2741288e+03
   3.2000000e+00   1.5161067e+03   9.4141655e+02   9.6365721e+02   1.2237822e+03   3.1793576e+03   1.5260883e+03   1.2708220e+03   1.2795074e+03
   3.2100000e+00   1.5212234e+03   9.4422517e+02   9.6600961e+02   1.2278717e+03   3.1914765e+03   1.5320394e+03   1.2744577e+03   1.2849463e+03
   3.2200000e+00   1.5260682e+03   9.4731998e+02   9.6847929e+02   1.2321185e+03   3.2036926e+03   1.5378053e+03   1.2779747e+03   1.2905898e+03
   3.2300000e+00   1.5307584e+03   9.5129131e+02   9.7144724e+02   1.2357375e+03   3.2155758e+03   1.5426359e+03   1.2817851e+03   1.2972670e+03
   3.2400000e+00   1.5354081e+03   9.5359458e+02   9.7478982e+02   1.2412174e+03   3.2279304e+03   1.5486048e+03   1.2873969e+03   1.3055492e+03
   3.2500000e+00   1.5396161e+03   9.5816191e+02   9.7751625e+02   1.2459196e+03   3.2402102e+03   1.5542007e+03   1.2918322e+03   1.3118929e+03
   3.2600000e+00   1.5449522e+03   9.6106197e+02   9.7998944e+02   1.2499389e+03   3.2535157e+03   1.5586366e+03   1.2977020e+03   1.3178688e+03
   3.2700000e+00   1.5495650e+03   9.6429437e+02   9.8250287e+02   1.2528612e+03   3.2661185e+03   1.5632597e+03   1.3035892e+03   1.3240119e+03
   3.2800000e+00   1.5542884e+03   9.6665913e+02   9.8573919e+02   1.2563140e+03   3.2789390e+03   1.5680345e+03   1.3085512e+03   1.3304148e+03
   3.2900000e+00   1.5587435e+03   9.7087246e+02   9.8870779e+02   1.2617399e+03   3.2913251e+03   1.5737233e+03   1.3135378e+03   1.3361944e+03
   3.3000000e+00   1.5635330e+03   9.7335436e+02   9.9177376e+02   1.2697287e+03   3.3035444e+03   1.5784154e+03   1.3182823e+03   1.3417056e+03
   3.3100000e+00   1.5683499e+03   9.7738518e+02   9.9429404e+02   1.2735104e+03   3.3159345e+03   1.5842694e+03   1.3247864e+03   1.3474706e+03
   3.3200000e+00   1.5727031e+03   9.8023387e+02   9.9665080e+02   1.2773509e+03   3.3289041e+03   1.5887424e+03   1.3290071e+03   1.3532126e+03
   3.3300000e+00   1.5772643e+03   9.8249672e+02   9.9911338e+02   1.2801456e+03   3.3425820e+03   1.5931279e+03   1.3335663e+03   1.3583745e+03
   3.3400000e+00   1.5816661e+03   9.8545277e+02   1.0017258e+03   1.2835891e+03   3.3556995e+03   1.5987353e+03   1.3381291e+03   1.3634567e+03
   3.3500000e+00   1.5861447e+03   9.9085952e+02   1.0048662e+03   1.2865010e+03   3.3692036e+03   1.6036535e+03   1.3428346e+03   1.3681920e+03
   3.3600000e+00   1.5904332e+03   9.9380970e+02   1.0079819e+03   1.2909759e+03   3.3834317e+03   1.6104685e+03   1.3492078e+03   1.3729252e+03
   3.3700000e+00   1.5952976e+03   9.9627427e+02   1.0113382e+03   1.2946251e+03   3.3985906e+03   1.6168461e+03   1.3554674e+03   1.3796168e+03
   3.3800000e+00   1.6002195e+03   1.0001620e+03   1.0145661e+03   1.2992602e+03   3.4144489e+03   1.6219119e+03   1.3599968e+03   1.3853077e+03
   3.3900000e+00   1.6044736e+03   1.0040293e+03   1.0173510e+03   1.3031601e+03   3.4292486e+03   1.6269155e+03   1.3644233e+03   1.3924415e+03
   3.4000000e+00   1.6096891e+03   1.0077867e+03   1.0200193e+03   1.3106100e+03   3.4455087e+03   1.6321538e+03   1.3689007e+03   1.3997163e+03
   3.4100000e+00   1.6143245e+03   1.0106783e+03   1.0224992e+03   1.3173472e+03   3.4610403e+03   1.6372146e+03   1.3745141e+03   1.4066950e+03
   3.4200000e+00   1.6193258e+03   1.0135479e+03   1.0254151e+03   1.3228216e+03   3.4758853e+03   1.6420968e+03   1.3794548e+03   1.4112652e+03
   3.4300000e+00   1.6242703e+03   1.0162751e+03   1.0287214e+03   1.3264141e+03   3.4899384e+03   1.6467277e+03   1.3841013e+03   1.4159372e+03
   3.4400000e+00   1.6289000e+03   1.0190745e+03   1.0312328e+03   1.3300352e+03   3.5057702e+03   1.6525988e+03   1.3897862e+03   1.4202677e+03
   3.4500000e+00   1.6336959e+03   1.0231784e+03   1.0339920e+03   1.3335778e+03   3.5215590e+03   1.6572661e+03   1.3943653e+03   1.4240668e+03
   3.4600000e+00   1.6387196e+03   1.0266869e+03   1.0383812e+03   1.3385982e+03   3.5359968e+03   1.6615032e+03   1.3993738e+03   1.4279058e+03
   3.4700000e+00   1.6434362e+03   1.0291556e+03   1.0413799e+03   1.3416970e+03   3.5488498e+03   1.6675924e+03   1.4056817e+03   1.4318359e+03
   3.4800000e+00   1.6484803e+03   1.0315733e+03   1.0449630e+03   1.3451323e+03   3.5624579e+03   1.6726842e+03   1.4121599e+03   1.4358751e+03
   3.4900000e+00   1.6534494e+03   1.0348778e+03   1.0486370e+03   1.3476485e+03   3.5760535e+03   1.6785318e+03   1.4187553e+03   1.4409614e+03
   3.5000000e+00   1.6589361e+03   1.0374315e+03   1.0523160e+03   1.3511213e+03   3.5891398e+03   1.6842592e+03   1.4240477e+03   1.4460760e+03
   3.5100000e+00   1.6640560e+03   1.0398718e+03   1.0557958e+03   1.3544289e+03   3.6026364e+03   1.6901539e+03   1.4302297e+03   1.4504069e+03
   3.5200000e+00   1.6695396e+03   1.0429782e+03   1.0592302e+03   1.3598324e+03   3.6166146e+03   1.6950047e+03   1.4363875e+03   1.4545502e+03
   3.5300000e+00   1.6741914e+03   1.0472994e+03   1.0619624e+03   1.3646087e+03   3.6297273e+03   1.7003914e+03   1.4412234e+03   1.4588620e+03
   3.5400000e+00   1.6790691e+03   1.0503501e+03   1.0645600e+03   1.3750338e+03   3.6424550e+03   1.7057980e+03   1.4469244e+03   1.4631554e+03
   3.5500000e+00   1.6842714e+03   1.0552287e+03   1.0669950e+03   1.3802548e+03   3.6551226e+03   1.7131964e+03   1.4512354e+03   1.4669462e+03
   3.5600000e+00   1.6891252e+03   1.0585130e+03   1.0694982e+03   1.3848427e+03   3.6682811e+03   1.7203721e+03   1.4556625e+03   1.4710004e+03
   3.5700000e+00   1.6939207e+03   1.0609475e+03   1.0720524e+03   1.3885618e+03   3.6818438e+03   1.7254222e+03   1.4599915e+03   1.4761911e+03
   3.5800000e+00   1.6989419e+03   1.0664549e+03   1.0747578e+03   1.3942340e+03   3.6955640e+03   1.7325669e+03   1.4646531e+03   1.4815497e+03
   3.5900000e+00   1.7035380e+03   1.0696422e+03   1.0770152e+03   1.3984017e+03   3.7084459e+03   1.7381599e+03   1.4693499e+03   1.4866232e+03
   3.6000000e+00   1.7079194e+03   1.0730041e+03   1.0794261e+03   1.4025661e+03   3.7212781e+03   1.7425539e+03   1.4742827e+03   1.4919727e+03
   3.6100000e+00   1.7126438e+03   1.0755230e+03   1.0818707e+03   1.4066743e+03   3.7339967e+03   1.7467964e+03   1.4791602e+03   1.4965869e+03
   3.6200000e+00   1.7171499e+03   1.0781550e+03   1.0850440e+03   1.4105786e+03   3.7460725e+03   1.7521464e+03   1.4839498e+03   1.5014326e+03
   3.6300000e+00   1.7216645e+03   1.0805703e+03   1.0874707e+03   1.4144378e+03   3.7600539e+03   1.7566921e+03   1.4886062e+03   1.5062584e+03
   3.6400000e+00   1.7266169e+03   1.0835457e+03   1.0914857e+03   1.4179709e+03   3.7734092e+03   1.7613776e+03   1.4937216e+03   1.5107738e+03
   3.6500000e+00   1.7307929e+03   1.0869038e+03   1.0943487e+03   1.4228172e+03   3.7873107e+03   1.7656954e+03   1.4988602e+03   1.5151851e+03
   3.6600000e+00   1.7353379e+03   1.0894828e+03   1.0970234e+03   1.4263720e+03   3.8007229e+03   1.7697421e+03   1.5062253e+03   1.5209924e+03
   3.6700000e+00   1.7397553e+03   1.0918598e+03   1.1002187e+03   1.4292103e+03   3.8132256e+03   1.7747328e+03   1.5121530e+03   1.5254769e+03
   3.6800000e+00   1.7445265e+03   1.0947588e+03   1.1031179e+03   1.4328782e+03   3.8255181e+03   1.7795389e+03   1.5168263e+03   1.5297679e+03
   3.6900000e+00   1.7490653e+03   1.0982538e+03   1.1072947e+03   1.4367964e+03   3.8378146e+03   1.7849157e+03   1.5213438e+03   1.5341600e+03
   3.7000000e+00   1.7537080e+03   1.1011289e+03   1.1111731e+03   1.4416447e+03   3.8506646e+03   1.7889511e+03   1.5260777e+03   1.5382544e+03
   3.7100000e+00   1.7584517e+03   1.1048693e+03   1.1140353e+03   1.4450156e+03   3.8637054e+03   1.7941903e+03   1.5311319e+03   1.5433748e+03
   3.7200000e+00   1.7635534e+03   1.1070661e+03   1.1181193e+03   1.4497427e+03   3.8765272e+03   1.7991947e+03   1.5358517e+03   1.5477686e+03
   3.7300000e+00   1.7684542e+03   1.1091901e+03   1.1216867e+03   1.4545517e+03   3.8890955e+03   1.8046821e+03   1.5406341e+03   1.5527623e+03
   3.7400000e+00   1.7738533e+03   1.1113841e+03   1.1241966e+03   1.4593823e+03   3.9014023e+03   1.8094569e+03   1.5453648e+03   1.5568028e+03
   3.7500000e+00   1.7789337e+03   1.1137577e+03   1.1270032e+03   1.4628958e+03   3.9146027e+03   1.8140694e+03   1.5502232e+03   1.5608372e+03
   3.7600000e+00   1.7837815e+03   1.1177908e+03   1.1298676e+03   1.4674292e+03   3.9289299e+03   1.8198867e+03   1.5552775e+03   1.5650606e+03
   3.7700000e+00   1.7886196e+03   1.1207500e+03   1.1333477e+03   1.4715698e+03   3.9423918e+03   1.8241028e+03   1.5608298e+03   1.5698932e+03
   3.7800000e+00   1.7936623e+03   1.1255668e+03   1.1370501e+03   1.4755691e+03   3.9564086e+03   1.8290891e+03   1.5674777e+03   1.5738710e+03
   3.7900000e+00   1.7982151e+03   1.1281764e+03   1.1394988e+03   1.4798671e+03   3.9700290e+03   1.8330520e+03   1.5722168e+03   1.5776819e+03
   3.8000000e+00   1.8025186e+03   1.1311897e+03   1.1430778e+03   1.4852658e+03   3.9833631e+03   1.8383873e+03   1.5775747e+03   1.5812730e+03
   3.8100000e+00   1.8062297e+03   1.1333777e+03   1.1460490e+03   1.4898263e+03   3.9965847e+03   1.8426139e+03   1.5827902e+03   1.5860085e+03
   3.8200000e+00   1.8112167e+03   1.1357033e+03   1.1483080e+03   1.4946233e+03   4.0113530e+03   1.8468919e+03   1.5880224e+03   1.5895852e+03
   3.8300000e+00   1.8154299e+03   1.1384545e+03   1.1506391e+03   1.4994084e+03   4.0257835e+03   1.8515014e+03   1.5942948e+03   1.5932965e+03
   3.8400000e+00   1.8202859e+03   1.1407540e+03   1.1535412e+03   1.5038791e+03   4.0398096e+03   1.8556116e+03   1.5989397e+03   1.5971840e+03
   3.8500000e+00   1.8249509e+03   1.1430196e+03   1.1563196e+03   1.5116760e+03   4.0543169e+03   1.8596748e+03   1.6040578e+03   1.6012195e+03
   3.8600000e+00   1.8292463e+03   1.1452173e+03   1.1586467e+03   1.5155563e+03   4.0676933e+03   1.8636413e+03   1.6089726e+03   1.6051542e+03
   3.8700000e+00   1.8338563e+03   1.1476854e+03   1.1610105e+03   1.5189418e+03   4.0803747e+03   1.8678096e+03   1.6136239e+03   1.6096453e+03
   3.8800000e+00   1.8383915e+03   1.1506556e+03   1.1645004e+03   1.5243686e+03   4.0940441e+03   1.8721662e+03   1.6182282e+03   1.6157137e+03
   3.8900000e+00   1.8432677e+03   1.1538154e+03   1.1669096e+03   1.5288919e+03   4.1080786e+03   1.8762107e+03   1.6227946e+03   1.6203930e+03
   3.9000000e+00   1.8480371e+03   1.1568918e+03   1.1693298e+03   1.5333343e+03   4.1213191e+03   1.8813044e+03   1.6276030e+03   1.6247854e+03
   3.9100000e+00   1.8531076e+03   1.1599213e+03   1.1724785e+03   1.5373585e+03   4.1343875e+03   1.8859470e+03   1.6324537e+03   1.6301508e+03
   3.9200000e+00   1.8574649e+03   1.1634293e+03   1.1754966e+03   1.5414493e+03   4.1477026e+03   1.8906288e+03   1.6384816e+03   1.6345361e+03
   3.9300000e+00   1.8624382e+03   1.1659020e+03   1.1788097e+03   1.5446316e+03   4.1603536e+03   1.8943520e+03   1.6433521e+03   1.6388328e+03
   3.9400000e+00   1.8670909e+03   1.1683561e+03   1.1813410e+03   1.5475695e+03   4.1734635e+03   1.8983944e+03   1.6491592e+03   1.6430640e+03
   3.9500000e+00   1.8719580e+03   1.1710768e+03   1.1841508e+03   1.5515612e+03   4.1869105e+03   1.9020778e+03   1.6536760e+03   1.6476446e+03
   3.9600000e+00   1.8766978e+03   1.1733378e+03   1.1867506e+03   1.5563219e+03   4.1997070e+03   1.9062112e+03   1.6595034e+03   1.6522671e+03
   3.9700000e+00   1.8818586e+03   1.1758076e+03   1.1893358e+03   1.5598116e+03   4.2128233e+03   1.9102891e+03   1.6641570e+03   1.6565724e+03
   3.9800000e+00   1.8867575e+03   1.1782374e+03   1.1917390e+03   1.5628527e+03   4.2262677e+03   1.9152959e+03   1.6686188e+03   1.6607138e+03
   3.9900000e+00   1.8917124e+03   1.1806050e+03   1.1943098e+03   1.5661205e+03   4.2391414e+03   1.9207491e+03   1.6733383e+03   1.6647459e+03
   4.0000000e+00   1.8968250e+03   1.1831309e+03   1.1971722e+03   1.5701383e+03   4.2525915e+03   1.9251132e+03   1.6793581e+03   1.6689670e+03
   4.0100000e+00   1.9015555e+03   1.1868343e+03   1.2001194e+03   1.5732925e+03   4.2664405e+03   1.9309884e+03   1.6838692e+03   1.6748823e+03
   4.0200000e+00   1.9068677e+03   1.1901589e+03   1.2028246e+03   1.5762780e+03   4.2804596e+03   1.9357939e+03   1.6891675e+03   1.6802693e+03
   4.0300000e+00   1.9118670e+03   1.1928464e+03   1.2053330e+03   1.5792385e+03   4.2942727e+03   1.9419611e+03   1.6950736e+03   1.6847535e+03
   4.0400000e+00   1.9165554e+03   1.1952759e+03   1.2078384e+03   1.5830599e+03   4.3076041e+03   1.9472650e+03   1.6996496e+03   1.6903305e+03
   4.0500000e+00   1.9212810e+03   1.2004531e+03   1.2109393e+03   1.5870743e+03   4.3204994e+03   1.9537939e+03   1.7043729e+03   1.6946775e+03
   4.0600000e+00   1.9259967e+03   1.2035601e+03   1.2134361e+03   1.5901314e+03   4.3334510e+03   1.9604827e+03   1.7092764e+03   1.6989972e+03
   4.0700000e+00   1.9305370e+03   1.2058391e+03   1.2160446e+03   1.5937317e+03   4.3468945e+03   1.9657440e+03   1.7142779e+03   1.7036338e+03
   4.0800000e+00   1.9353704e+03   1.2087727e+03   1.2191665e+03   1.5998917e+03   4.3595703e+03   1.9707883e+03   1.7191668e+03   1.7098486e+03
   4.0900000e+00   1.9403160e+03   1.2120624e+03   1.2216574e+03   1.6029158e+03   4.3718078e+03   1.9746541e+03   1.7241683e+03   1.7157539e+03
   4.1000000e+00   1.9447742e+03   1.2156387e+03   1.2246587e+03   1.6056805e+03   4.3846425e+03   1.9797089e+03   1.7306021e+03   1.7205852e+03
   4.1100000e+00   1.9497028e+03   1.2188442e+03   1.2277871e+03   1.6084221e+03   4.3972933e+03   1.9840271e+03   1.7353266e+03   1.7253320e+03
   4.1200000e+00   1.9545642e+03   1.2213454e+03   1.2303794e+03   1.6112968e+03   4.4101884e+03   1.9892670e+03   1.7394271e+03   1.7311208e+03
   4.1300000e+00   1.9590282e+03   1.2243242e+03   1.2333719e+03   1.6141623e+03   4.4233117e+03   1.9933393e+03   1.7434211e+03   1.7379445e+03
   4.1400000e+00   1.9635220e+03   1.2268230e+03   1.2361143e+03   1.6178764e+03   4.4356746e+03   1.9974414e+03   1.7471080e+03   1.7437070e+03
   4.1500000e+00   1.9684158e+03   1.2290956e+03   1.2394505e+03   1.6214046e+03   4.4493638e+03   2.0023688e+03   1.7519217e+03   1.7501979e+03
   4.1600000e+00   1.9734850e+03   1.2312782e+03   1.2422738e+03   1.6248075e+03   4.4628301e+03   2.0062379e+03   1.7556383e+03   1.7549331e+03
   4.1700000e+00   1.9780471e+03   1.2341260e+03   1.2452162e+03   1.6282497e+03   4.4762906e+03   2.0114073e+03   1.7594160e+03   1.7596957e+03
   4.1800000e+00   1.9827489e+03   1.2366522e+03   1.2482867e+03   1.6337296e+03   4.4889623e+03   2.0166918e+03   1.7642570e+03   1.7638045e+03
   4.1900000e+00   1.9874627e+03   1.2389572e+03   1.2505799e+03   1.6367304e+03   4.5017314e+03   2.0208599e+03   1.7683391e+03   1.7679774e+03
   4.2000000e+00   1.9923782e+03   1.2416763e+03   1.2531399e+03   1.6458742e+03   4.5149005e+03   2.0249115e+03   1.7722232e+03   1.7722795e+03
   4.2100000e+00   1.9972127e+03   1.2456390e+03   1.2567870e+03   1.6490250e+03   4.5279348e+03   2.0310117e+03   1.7759942e+03   1.7761715e+03
   4.2200000e+00   2.0021778e+03   1.2489347e+03   1.2594899e+03   1.6521016e+03   4.5408406e+03   2.0365586e+03   1.7805898e+03   1.7798682e+03
   4.2300000e+00   2.0070994e+03   1.2512764e+03   1.2619009e+03   1.6544445e+03   4.5545346e+03   2.0423361e+03   1.7852785e+03   1.7835004e+03
   4.2400000e+00   2.0117851e+03   1.2536141e+03   1.2649238e+03   1.6571794e+03   4.5688961e+03   2.0478277e+03   1.7893572e+03   1.7887167e+03
   4.2500000e+00   2.0161649e+03   1.2560166e+03   1.2671750e+03   1.6599880e+03   4.5830334e+03   2.0525699e+03   1.7934072e+03   1.7937690e+03
   4.2600000e+00   2.0211406e+03   1.2584064e+03   1.2697710e+03   1.6635578e+03   4.5980341e+03   2.0570875e+03   1.7991565e+03   1.7980233e+03
   4.2700000e+00   2.0258604e+03   1.2613147e+03   1.2734790e+03   1.6670564e+03   4.6130774e+03   2.0633441e+03   1.8033104e+03   1.8022862e+03
   4.2800000e+00   2.0303409e+03   1.2634365e+03   1.2759172e+03   1.6702875e+03   4.6265608e+03   2.0681947e+03   1.8073118e+03   1.8077627e+03
   4.2900000e+00   2.0347247e+03   1.2656519e+03   1.2780781e+03   1.6734845e+03   4.6395162e+03   2.0735796e+03   1.8111760e+03   1.8123018e+03
   4.3000000e+00   2.0393517e+03   1.2684299e+03   1.2803361e+03   1.6762741e+03   4.6535968e+03   2.0773180e+03   1.8159963e+03   1.8166210e+03
   4.3100000e+00   2.0439475e+03   1.2718962e+03   1.2827062e+03   1.6790433e+03   4.6668788e+03   2.0819891e+03   1.8198123e+03   1.8210131e+03
   4.3200000e+00   2.0484175e+03   1.2743617e+03   1.2852259e+03   1.6824438e+03   4.6825929e+03   2.0875168e+03   1.8239303e+03   1.8257595e+03
   4.3300000e+00   2.0528834e+03   1.2778305e+03   1.2880432e+03   1.6851452e+03   4.6985871e+03   2.0921732e+03   1.8279987e+03   1.8307294e+03
   4.3400000e+00   2.0572102e+03   1.2802641e+03   1.2911635e+03   1.6877613e+03   4.7136094e+03   2.0967508e+03   1.8320244e+03   1.8356901e+03
   4.3500000e+00   2.0615784e+03   1.2826799e+03   1.2933284e+03   1.6902083e+03   4.7286637e+03   2.1018742e+03   1.8360198e+03   1.8411813e+03
   4.3600000e+00   2.0660104e+03   1.2850949e+03   1.2961996e+03   1.6934025e+03   4.7442655e+03   2.1059333e+03   1.8400702e+03   1.8466149e+03
   4.3700000e+00   2.0709086e+03   1.2880847e+03   1.2991252e+03   1.6965905e+03   4.7592479e+03   2.1109372e+03   1.8452078e+03   1.8514166e+03
   4.3800000e+00   2.0755099e+03   1.2904508e+03   1.3023824e+03   1.6988952e+03   4.7737284e+03   2.1151425e+03   1.8492921e+03   1.8573584e+03
   4.3900000e+00   2.0789812e+03   1.2950514e+03   1.3048605e+03   1.7014193e+03   4.7879336e+03   2.1194984e+03   1.8534836e+03   1.8616219e+03
   4.4000000e+00   2.0844112e+03   1.2981114e+03   1.3074589e+03   1.7042621e+03   4.8024197e+03   2.1234343e+03   1.8575951e+03   1.8667297e+03
   4.4100000e+00   2.0888508e+03   1.3004351e+03   1.3100320e+03   1.7066882e+03   4.8165311e+03   2.1284274e+03   1.8614078e+03   1.8716924e+03
   4.4200000e+00   2.0937333e+03   1.3046572e+03   1.3136607e+03   1.7106676e+03   4.8306634e+03   2.1333738e+03   1.8654942e+03   1.8755671e+03
   4.4300000e+00   2.0984805e+03   1.3069517e+03   1.3160117e+03   1.7142326e+03   4.8452340e+03   2.1385807e+03   1.8693641e+03   1.8808814e+03
   4.4400000e+00   2.1030546e+03   1.3092580e+03   1.3186361e+03   1.7182235e+03   4.8598064e+03   2.1425627e+03   1.8739132e+03   1.8850524e+03
   4.4500000e+00   2.1073816e+03   1.3122699e+03   1.3217321e+03   1.7212744e+03   4.8744270e+03   2.1463479e+03   1.8777770e+03   1.8892075e+03
   4.4600000e+00   2.1119978e+03   1.3154991e+03   1.3247476e+03   1.7248097e+03   4.8886495e+03   2.1504664e+03   1.8818729e+03   1.8934645e+03
   4.4700000e+00   2.1166345e+03   1.3178413e+03   1.3276795e+03   1.7282964e+03   4.9023311e+03   2.1545659e+03   1.8861981e+03   1.8990019e+03
   4.4800000e+00   2.1214893e+03   1.3200590e+03   1.3338744e+03   1.7311212e+03   4.9171354e+03   2.1591707e+03   1.8904439e+03   1.9042521e+03
   4.4900000e+00   2.1262051e+03   1.3229081e+03   1.3373364e+03   1.7338598e+03   4.9313430e+03   2.1629187e+03   1.8943989e+03   1.9083197e+03
   4.5000000e+00   2.1312856e+03   1.3263466e+03   1.3398729e+03   1.7366202e+03   4.9453695e+03   2.1680250e+03   1.8992461e+03   1.9124449e+03
   4.5100000e+00   2.1360924e+03   1.3293441e+03   1.3428514e+03   1.7394804e+03   4.9591565e+03   2.1722213e+03   1.9049588e+03   1.9166599e+03
   4.5200000e+00   2.1412000e+03   1.3323486e+03   1.3461646e+03   1.7422914e+03   4.9729100e+03   2.1777017e+03   1.9090351e+03   1.9209428e+03
   4.5300000e+00   2.1456565e+03   1.3349735e+03   1.3496997e+03   1.7467129e+03   4.9860598e+03   2.1823203e+03   1.9130978e+03   1.9248556e+03
   4.5400000e+00   2.1503331e+03   1.3387703e+03   1.3518972e+03   1.7510971e+03   4.9989190e+03   2.1867433e+03   1.9168907e+03   1.9288608e+03
   4.5500000e+00   2.1550191e+03   1.3411219e+03   1.3549686e+03   1.7573779e+03   5.0118504e+03   2.1917181e+03   1.9207961e+03   1.9330667e+03
   4.5600000e+00   2.1596560e+03   1.3444591e+03   1.3579783e+03   1.7642276e+03   5.0250395e+03   2.1965120e+03   1.9256676e+03   1.9370768e+03
   4.5700000e+00   2.1642833e+03   1.3474924e+03   1.3617864e+03   1.7674932e+03   5.0379036e+03   2.2012812e+03   1.9309401e+03   1.9408668e+03
   4.5800000e+00   2.1702459e+03   1.3505898e+03   1.3642681e+03   1.7704149e+03   5.0507928e+03   2.2056698e+03   1.9356544e+03   1.9456983e+03
   4.5900000e+00   2.1749753e+03   1.3530188e+03   1.3678134e+03   1.7739447e+03   5.0639134e+03   2.2119409e+03   1.9393965e+03   1.9492930e+03
   4.6000000e+00   2.1797692e+03   1.3559697e+03   1.3703580e+03   1.7776450e+03   5.0763093e+03   2.2175932e+03   1.9429505e+03   1.9529742e+03
   4.6100000e+00   2.1842695e+03   1.3584220e+03   1.3733233e+03   1.7805651e+03   5.0895276e+03   2.2226963e+03   1.9467465e+03   1.9576343e+03
   4.6200000e+00   2.1896586e+03   1.3607876e+03   1.3756652e+03   1.7833801e+03   5.1035912e+03   2.2272440e+03   1.9507023e+03   1.9614837e+03
   4.6300000e+00   2.1938759e+03   1.3639218e+03   1.3781303e+03   1.7858841e+03   5.1180088e+03   2.2319884e+03   1.9546388e+03   1.9656696e+03
   4.6400000e+00   2.1990031e+03   1.3677312e+03   1.3813207e+03   1.7885046e+03   5.1315410e+03   2.2371216e+03   1.9588258e+03   1.9697028e+03
   4.6500000e+00   2.2047191e+03   1.3718891e+03   1.3840184e+03   1.7917664e+03   5.1452482e+03   2.2442554e+03   1.9646253e+03   1.9740879e+03
   4.6600000e+00   2.2096561e+03   1.3741899e+03   1.3877559e+03   1.7951011e+03   5.1582626e+03   2.2507168e+03   1.9700238e+03   1.9796160e+03
   4.6700000e+00   2.2145327e+03   1.3764964e+03   1.3903647e+03   1.7978203e+03   5.1709664e+03   2.2582800e+03   1.9752843e+03   1.9841296e+03
   4.6800000e+00   2.2186283e+03   1.3795662e+03   1.3935926e+03   1.8013800e+03   5.1838938e+03   2.2659802e+03   1.9797806e+03   1.9888088e+03
   4.6900000e+00   2.2229037e+03   1.3826821e+03   1.3968548e+03   1.8043493e+03   5.1967162e+03   2.2720492e+03   1.9854963e+03   1.9938417e+03
   4.7000000e+00   2.2263493e+03   1.3863465e+03   1.4001277e+03   1.8074566e+03   5.2088113e+03   2.2771114e+03   1.9899922e+03   1.9987764e+03
   4.7100000e+00   2.2307810e+03   1.3888383e+03   1.4026331e+03   1.8113846e+03   5.2208615e+03   2.2820778e+03   1.9956738e+03   2.0033159e+03
   4.7200000e+00   2.2359132e+03   1.3911495e+03   1.4074757e+03   1.8151775e+03   5.2330320e+03   2.2866875e+03   2.0010487e+03   2.0080391e+03
   4.7300000e+00   2.2396576e+03   1.3934501e+03   1.4103405e+03   1.8184558e+03   5.2457572e+03   2.2912270e+03   2.0075116e+03   2.0122128e+03
   4.7400000e+00   2.2434956e+03   1.3959639e+03   1.4140777e+03   1.8220517e+03   5.2584021e+03   2.2958878e+03   2.0124878e+03   2.0169074e+03
   4.7500000e+00   2.2497245e+03   1.3996013e+03   1.4171651e+03   1.8266314e+03   5.2713770e+03   2.3019823e+03   2.0191011e+03   2.0231465e+03
   4.7600000e+00   2.2542627e+03   1.4034695e+03   1.4197530e+03   1.8381548e+03   5.2849564e+03   2.3071403e+03   2.0252446e+03   2.0282614e+03
   4.7700000e+00   2.2593724e+03   1.4060936e+03   1.4224225e+03   1.8546215e+03   5.2986147e+03   2.3131299e+03   2.0293564e+03   2.0343072e+03
   4.7800000e+00   2.2640799e+03   1.4096301e+03   1.4248652e+03   1.8755077e+03   5.3120189e+03   2.3192377e+03   2.0334733e+03   2.0398304e+03
   4.7900000e+00   2.2686845e+03   1.4120972e+03   1.4273230e+03   1.8934372e+03   5.3250780e+03   2.3238352e+03   2.0381332e+03   2.0440688e+03
   4.8000000e+00   2.2734723e+03   1.4156375e+03   1.4300962e+03   1.8983760e+03   5.3375603e+03   2.3280295e+03   2.0418861e+03   2.0479161e+03
   4.8100000e+00   2.2780143e+03   1.4186875e+03   1.4326712e+03   1.9018169e+03   5.3502708e+03   2.3337431e+03   2.0457897e+03   2.0520366e+03
   4.8200000e+00   2.2825428e+03   1.4209765e+03   1.4361127e+03   1.9051132e+03   5.3628120e+03   2.3395765e+03   2.0496885e+03   2.0560433e+03
   4.8300000e+00   2.2867677e+03   1.4238447e+03   1.4388096e+03   1.9152681e+03   5.3749508e+03   2.3443189e+03   2.0547136e+03   2.0598690e+03
   4.8400000e+00   2.2912592e+03   1.4260273e+03   1.4415108e+03   1.9204579e+03   5.3871278e+03   2.3497777e+03   2.0584072e+03   2.0636757e+03
   4.8500000e+00   2.2953610e+03   1.4289377e+03   1.4442195e+03   1.9265540e+03   5.3992482e+03   2.3539378e+03   2.0632289e+03   2.0679049e+03
   4.8600000e+00   2.2996027e+03   1.4319908e+03   1.4477274e+03   1.9329014e+03   5.4119532e+03   2.3578521e+03   2.0680138e+03   2.0719721e+03
   4.8700000e+00   2.3044082e+03   1.4350264e+03   1.4530727e+03   1.9378342e+03   5.4247472e+03   2.3617916e+03   2.0717590e+03   2.0774064e+03
   4.8800000e+00   2.3088666e+03   1.4381311e+03   1.4562073e+03   1.9602500e+03   5.4385001e+03   2.3662441e+03   2.0756980e+03   2.0814976e+03
   4.8900000e+00   2.3133037e+03   1.4410993e+03   1.4591177e+03   1.9650392e+03   5.4523221e+03   2.3707964e+03   2.0800670e+03   2.0856550e+03
   4.9000000e+00   2.3178257e+03   1.4442867e+03   1.4617103e+03   1.9692044e+03   5.4647724e+03   2.3749452e+03   2.0849191e+03   2.0907216e+03
   4.9100000e+00   2.3221550e+03   1.4474281e+03   1.4649389e+03   1.9725316e+03   5.4782433e+03   2.3798160e+03   2.0902712e+03   2.0948111e+03
   4.9200000e+00   2.3268645e+03   1.4500646e+03   1.4681009e+03   1.9764746e+03   5.4916228e+03   2.3839794e+03   2.0956083e+03   2.0989355e+03
   4.9300000e+00   2.3312349e+03   1.4539451e+03   1.4712970e+03   1.9794608e+03   5.5049955e+03   2.3883820e+03   2.1003842e+03   2.1029538e+03
   4.9400000e+00   2.3361882e+03   1.4565526e+03   1.4738489e+03   1.9822337e+03   5.5185245e+03   2.3938998e+03   2.1044653e+03   2.1068044e+03
   4.9500000e+00   2.3408958e+03   1.4598911e+03   1.4766176e+03   1.9849962e+03   5.5309651e+03   2.3985151e+03   2.1084461e+03   2.1105462e+03
   4.9600000e+00   2.3457424e+03   1.4630804e+03   1.4809685e+03   1.9876833e+03   5.5436152e+03   2.4048911e+03   2.1123636e+03   2.1142592e+03
   4.9700000e+00   2.3506048e+03   1.4656934e+03   1.4845128e+03   1.9946772e+03   5.5558500e+03   2.4098037e+03   2.1167438e+03   2.1182890e+03
   4.9800000e+00   2.3551331e+03   1.4681617e+03   1.4882551e+03   1.9983770e+03   5.5689004e+03   2.4152559e+03   2.1223794e+03   2.1240452e+03
   4.9900000e+00   2.3603229e+03   1.4714725e+03   1.4920375e+03   2.0021900e+03   5.5822244e+03   2.4207511e+03   2.1270214e+03   2.1301828e+03
   5.0000000e+00   2.3652389e+03   1.4748690e+03   1.4951534e+03   2.0063788e+03   5.5954388e+03   2.4266607e+03   2.1316298e+03   2.1361239e+03


==> dats/conv_tamen-cn_ttimes_new.dat <==
	t		T_cheb_6	T_cheb_8	T_cheb_12	T_cheb_16	T_cn_257	T_cn_513	T_cn_1025	T_cn_2049
   1.0000000e-02   4.1833290e+00   3.8242960e+00   4.8263180e+00   4.7979410e+00   3.5893530e+00   3.5483950e+00   3.8194870e+00   3.3731380e+00
   2.0000000e-02   4.1037500e+00   3.2621840e+00   2.5489350e+00   3.3979850e+00   4.7773100e+00   2.7291300e+00   2.3086110e+00   2.0245320e+00
   3.0000000e-02   5.0222960e+00   2.8197840e+00   2.6117590e+00   2.1973440e+00   5.4287460e+00   4.1307150e+00   3.1692070e+00   3.0098310e+00
   4.0000000e-02   4.8403500e+00   3.1578140e+00   3.0597790e+00   3.1227690e+00   5.3974130e+00   2.6580420e+00   2.2415260e+00   2.5397760e+00
   5.0000000e-02   4.6874120e+00   2.7282740e+00   4.1487600e+00   3.3591930e+00   4.5896510e+00   1.3127687e+01   3.1639390e+00   2.6401220e+00
   6.0000000e-02   4.6317380e+00   2.4246900e+00   3.0333440e+00   3.8391220e+00   4.3568120e+00   4.3849080e+00   3.0616830e+00   3.8255180e+00
   7.0000000e-02   4.0494190e+00   3.1609920e+00   2.9365890e+00   4.5614260e+00   4.5859710e+00   2.8242880e+00   2.6803630e+00   4.8139240e+00
   8.0000000e-02   4.3480550e+00   2.1241670e+00   2.6847250e+00   5.1625990e+00   5.3968890e+00   2.8744330e+00   2.8472070e+00   3.5988470e+00
   9.0000000e-02   5.7248830e+00   2.7781310e+00   2.3249880e+00   3.5937780e+00   4.3790320e+00   5.4546600e+00   2.6931790e+00   2.8553670e+00
   1.0000000e-01   4.1237440e+00   3.8951560e+00   2.2296290e+00   3.0545450e+00   4.8954140e+00   3.2105230e+00   2.6594530e+00   2.9991600e+00
   1.1000000e-01   5.4666270e+00   3.2252100e+00   3.2295590e+00   3.1983440e+00   4.8799150e+00   4.7595950e+00   3.0470720e+00   3.4554590e+00
   1.2000000e-01   4.0634720e+00   3.2291990e+00   4.0830290e+00   3.3541900e+00   5.0829820e+00   6.0223520e+00   5.9394770e+00   3.2961320e+00
   1.3000000e-01   4.2431330e+00   2.7864350e+00   3.6130580e+00   5.2818800e+00   5.0892120e+00   6.6374620e+00   3.4210860e+00   3.3640210e+00
   1.4000000e-01   4.7353020e+00   4.1830130e+00   2.3652350e+00   2.9654960e+00   5.3073350e+00   4.5675560e+00   3.2840900e+00   2.8148260e+00
   1.5000000e-01   4.2142900e+00   3.3757590e+00   3.2441750e+00   3.3594900e+00   5.8027510e+00   4.6002200e+00   4.1902470e+00   3.3792600e+00
   1.6000000e-01   3.9404070e+00   2.7732740e+00   2.7295910e+00   4.0886280e+00   5.6880200e+00   8.4635110e+00   3.0581110e+00   3.0589900e+00
   1.7000000e-01   4.1522680e+00   3.2376240e+00   2.7838400e+00   4.3031250e+00   6.1404900e+00   5.3193960e+00   3.1291920e+00   4.3632390e+00
   1.8000000e-01   4.2630110e+00   2.2556750e+00   2.6192710e+00   3.8971350e+00   5.8476550e+00   5.1694590e+00   4.5082930e+00   3.7912140e+00
   1.9000000e-01   4.5327340e+00   2.2594210e+00   2.8174000e+00   4.0489680e+00   5.2830180e+00   4.8498980e+00   5.2124950e+00   3.3163880e+00
   2.0000000e-01   3.8805120e+00   4.7672010e+00   2.3868250e+00   3.9241980e+00   4.7069890e+00   4.2865810e+00   5.0772480e+00   3.8489160e+00
   2.1000000e-01   4.7900620e+00   5.5070480e+00   2.5048780e+00   3.6396040e+00   4.9854760e+00   3.0848960e+00   5.1711910e+00   3.7594020e+00
   2.2000000e-01   4.4050860e+00   2.6120980e+00   3.0658830e+00   3.5750540e+00   5.0040730e+00   3.2112670e+00   4.2289240e+00   3.9028600e+00
   2.3000000e-01   4.8081890e+00   2.6012560e+00   3.0622960e+00   2.4918980e+00   5.0263110e+00   3.7375040e+00   3.4746740e+00   4.9993560e+00
   2.4000000e-01   4.4019760e+00   2.7963960e+00   2.8948900e+00   3.3407930e+00   5.0132250e+00   2.9809720e+00   4.7560920e+00   5.4504640e+00
   2.5000000e-01   4.8935650e+00   2.8279550e+00   3.4842270e+00   2.7356490e+00   5.1558250e+00   3.1847130e+00   5.5908600e+00   3.8134020e+00
   2.6000000e-01   4.9167090e+00   2.2381440e+00   2.6157220e+00   4.7495740e+00   4.9886880e+00   4.1552910e+00   4.3367000e+00   5.9894350e+00
   2.7000000e-01   4.7343270e+00   4.1955040e+00   3.0884160e+00   3.3315150e+00   4.7728500e+00   3.7925600e+00   3.5210010e+00   5.0453300e+00
   2.8000000e-01   4.1986820e+00   4.0009810e+00   3.2525570e+00   2.8942850e+00   5.0732050e+00   3.0217740e+00   4.4462880e+00   3.7519460e+00
   2.9000000e-01   4.2754540e+00   2.3485380e+00   2.8873990e+00   2.5987920e+00   5.4960990e+00   3.0198120e+00   2.7293580e+00   4.7562830e+00
   3.0000000e-01   4.1455970e+00   2.9827780e+00   3.1441790e+00   3.6493030e+00   6.1366540e+00   3.5689810e+00   3.5792970e+00   4.3752130e+00
   3.1000000e-01   4.5293940e+00   2.3202920e+00   2.9101550e+00   2.8193330e+00   6.5233690e+00   4.1182980e+00   4.0456890e+00   4.9292950e+00
   3.2000000e-01   4.3057980e+00   4.0162820e+00   2.4338170e+00   4.0127550e+00   6.5332570e+00   2.6920180e+00   4.8799210e+00   3.3371760e+00
   3.3000000e-01   4.0450670e+00   3.1551990e+00   2.8618720e+00   3.6793670e+00   7.2678100e+00   2.8117090e+00   3.4096740e+00   3.4906790e+00
   3.4000000e-01   4.2475270e+00   2.1379690e+00   3.0061880e+00   2.7777080e+00   5.3791590e+00   3.4144050e+00   4.6393510e+00   3.5972640e+00
   3.5000000e-01   4.3665700e+00   2.6519220e+00   3.2150000e+00   2.8455700e+00   5.2489220e+00   2.8608310e+00   3.5834880e+00   4.5808140e+00
   3.6000000e-01   4.7922760e+00   3.0007690e+00   3.5129970e+00   3.6214210e+00   5.0646320e+00   3.5957340e+00   3.1105120e+00   3.7952080e+00
   3.7000000e-01   4.9674570e+00   2.4335190e+00   3.0100000e+00   3.7704760e+00   5.0334070e+00   3.7409250e+00   3.4858150e+00   4.2373680e+00
   3.8000000e-01   4.3064920e+00   3.5559390e+00   4.6940550e+00   3.3561060e+00   4.6520390e+00   3.9810380e+00   3.7826520e+00   3.3316040e+00
   3.9000000e-01   4.3534710e+00   2.9358980e+00   3.8549150e+00   3.0828720e+00   4.7438380e+00   4.1054910e+00   4.8751930e+00   4.2705990e+00
   4.0000000e-01   3.9453280e+00   2.3664730e+00   2.8723100e+00   3.0617350e+00   4.6535770e+00   4.2366610e+00   4.1440000e+00   3.3908210e+00
   4.1000000e-01   4.7149270e+00   2.3207590e+00   2.9451710e+00   3.0246730e+00   4.6840000e+00   3.0288410e+00   3.1943530e+00   4.8741020e+00
   4.2000000e-01   4.4154290e+00   2.3441300e+00   3.4446120e+00   3.9020640e+00   4.7503700e+00   2.8254980e+00   3.3957320e+00   4.1818120e+00
   4.3000000e-01   4.8171700e+00   2.5143990e+00   5.5571480e+00   3.1310850e+00   4.8040970e+00   3.7205200e+00   5.5473370e+00   3.4960320e+00
   4.4000000e-01   4.8696830e+00   2.9542020e+00   3.8867230e+00   4.1934800e+00   4.5454380e+00   4.5876510e+00   7.0526630e+00   3.8278740e+00
   4.5000000e-01   5.0672230e+00   3.7575040e+00   4.0420630e+00   2.6158250e+00   4.9549120e+00   4.2542510e+00   3.5713900e+00   2.7761790e+00
   4.6000000e-01   4.9274260e+00   2.6827670e+00   2.9824590e+00   2.5629380e+00   5.0605710e+00   4.1639650e+00   3.3750960e+00   2.9164280e+00
   4.7000000e-01   5.4215270e+00   3.0761600e+00   3.7153030e+00   3.6794650e+00   5.2354870e+00   3.1477200e+00   3.1346690e+00   2.9170500e+00
   4.8000000e-01   4.7847640e+00   2.2355510e+00   2.9684120e+00   3.7217880e+00   5.1556480e+00   3.9114740e+00   5.0056160e+00   2.7352430e+00
   4.9000000e-01   4.7440050e+00   2.2380950e+00   3.1641900e+00   4.2787400e+00   5.4956620e+00   3.3891730e+00   3.8569870e+00   2.6905420e+00
   5.0000000e-01   5.1107230e+00   2.5450440e+00   4.1885390e+00   3.8580670e+00   5.3549140e+00   6.2953250e+00   3.9386740e+00   3.6070300e+00
   5.1000000e-01   4.7622280e+00   3.7460890e+00   3.7951080e+00   3.8660630e+00   5.4737350e+00   4.1622350e+00   3.0798730e+00   2.9381420e+00
   5.2000000e-01   4.5136140e+00   2.5130600e+00   3.3717340e+00   2.8436170e+00   5.3179370e+00   3.4050370e+00   3.0938430e+00   2.8641650e+00
   5.3000000e-01   4.8507020e+00   3.0529070e+00   3.2877290e+00   2.8570070e+00   5.4308160e+00   4.0766030e+00   3.7094130e+00   2.8264160e+00
   5.4000000e-01   4.7279150e+00   2.6655290e+00   3.0664980e+00   3.6813150e+00   5.5199660e+00   3.1215620e+00   2.9959380e+00   3.4351480e+00
   5.5000000e-01   4.5153450e+00   2.7137850e+00   2.6273530e+00   3.8550000e+00   5.4216340e+00   3.3743640e+00   2.9516530e+00   2.7397750e+00
   5.6000000e-01   4.8131020e+00   2.7363330e+00   3.0892170e+00   3.5256330e+00   5.8089130e+00   3.0899560e+00   3.5860340e+00   2.6525760e+00
   5.7000000e-01   4.4446640e+00   2.8668160e+00   2.5827900e+00   3.5914250e+00   6.0674310e+00   4.8115530e+00   2.9185170e+00   3.7669170e+00
   5.8000000e-01   4.8482470e+00   3.7218390e+00   3.3317400e+00   2.7921070e+00   5.5732710e+00   4.0227690e+00   3.0065700e+00   2.8213330e+00
   5.9000000e-01   4.3536870e+00   3.3594480e+00   4.9163070e+00   3.5752240e+00   5.3279930e+00   3.4518000e+00   3.2366390e+00   3.2454360e+00
   6.0000000e-01   4.3964330e+00   2.6288900e+00   3.0402180e+00   2.7675240e+00   5.3138650e+00   3.3883760e+00   3.0851000e+00   2.8916230e+00
   6.1000000e-01   4.4045270e+00   2.4037030e+00   2.4346300e+00   4.6521940e+00   4.4986210e+00   3.4979270e+00   3.1917700e+00   2.9134410e+00
   6.2000000e-01   4.4550470e+00   2.9362110e+00   2.3226230e+00   3.4161330e+00   4.9290170e+00   5.8439250e+00   3.5735380e+00   3.9033070e+00
   6.3000000e-01   4.8701560e+00   2.3023650e+00   3.8519390e+00   4.4891960e+00   5.4337430e+00   4.9059210e+00   3.6870170e+00   3.5034030e+00
   6.4000000e-01   4.0830200e+00   2.3131280e+00   2.7827890e+00   2.8289370e+00   5.5685520e+00   3.9313910e+00   3.6833060e+00   2.9477010e+00
   6.5000000e-01   4.4604430e+00   5.2745350e+00   2.5121380e+00   3.4220360e+00   5.4053660e+00   3.5884660e+00   4.2157450e+00   2.8258350e+00
   6.6000000e-01   4.5100890e+00   3.5988190e+00   2.8812260e+00   2.5825730e+00   4.2887290e+00   3.3491770e+00   4.1641660e+00   3.6395140e+00
   6.7000000e-01   4.6024830e+00   2.2875120e+00   2.2869200e+00   3.2589760e+00   5.8713540e+00   3.5323810e+00   3.5350540e+00   2.9760380e+00
   6.8000000e-01   4.3963840e+00   2.7464120e+00   2.3822250e+00   3.4554410e+00   5.7693150e+00   3.3177400e+00   3.1910640e+00   4.2547020e+00
   6.9000000e-01   4.7098740e+00   3.3641800e+00   3.2191190e+00   4.3484060e+00   6.0572030e+00   3.6350460e+00   3.2316110e+00   2.9818370e+00
   7.0000000e-01   4.9174450e+00   2.3241680e+00   3.4308820e+00   5.0889770e+00   5.8882370e+00   3.4642610e+00   3.4514300e+00   3.0303050e+00
   7.1000000e-01   4.9344130e+00   2.8375210e+00   2.9073100e+00   5.1359150e+00   5.9345980e+00   4.8438190e+00   3.1143090e+00   2.8953130e+00
   7.2000000e-01   4.5572340e+00   2.4694880e+00   3.9242130e+00   4.5758150e+00   6.1767220e+00   3.0457550e+00   3.7799400e+00   2.8961380e+00
   7.3000000e-01   3.6869910e+00   2.2598550e+00   3.3488290e+00   3.8388170e+00   6.1837070e+00   3.8127640e+00   3.1858490e+00   2.9128730e+00
   7.4000000e-01   2.2433440e+00   2.4960530e+00   3.4412760e+00   4.7118630e+00   6.6836250e+00   3.8623610e+00   3.0587730e+00   4.0195530e+00
   7.5000000e-01   2.9762800e+00   3.0632580e+00   3.9810470e+00   3.0647960e+00   6.6732570e+00   4.0566990e+00   3.0977860e+00   4.2220870e+00
   7.6000000e-01   4.6105810e+00   2.1466280e+00   3.7850680e+00   3.8986290e+00   6.9430820e+00   3.2217220e+00   3.9730920e+00   5.2013390e+00
   7.7000000e-01   3.7362970e+00   2.3570500e+00   3.6649370e+00   4.6170790e+00   7.0483970e+00   3.0713230e+00   2.9783520e+00   3.0736890e+00
   7.8000000e-01   4.1642520e+00   2.8631970e+00   2.8145530e+00   5.8993200e+00   6.8229690e+00   3.0095400e+00   2.8314590e+00   3.9343400e+00
   7.9000000e-01   3.5790640e+00   2.5840880e+00   2.5702260e+00   4.0469730e+00   6.1293040e+00   2.9600020e+00   2.8887840e+00   3.8816690e+00
   8.0000000e-01   2.7516500e+00   3.4056590e+00   3.0077740e+00   4.7302960e+00   6.5112900e+00   3.1601280e+00   2.9307860e+00   2.7877740e+00
   8.1000000e-01   5.1501090e+00   2.8190270e+00   2.6109030e+00   3.3829950e+00   6.0774530e+00   3.2654510e+00   2.9303270e+00   2.9594140e+00
   8.2000000e-01   4.5288110e+00   2.7603390e+00   2.6856330e+00   3.2544120e+00   6.4340920e+00   4.1119430e+00   2.9141220e+00   3.7199550e+00
   8.3000000e-01   4.6140530e+00   2.5853100e+00   2.3006300e+00   4.2970400e+00   5.7682990e+00   3.0528560e+00   2.9924880e+00   3.1122600e+00
   8.4000000e-01   4.9669680e+00   3.3831380e+00   2.2564340e+00   3.1257680e+00   6.3044090e+00   3.8771030e+00   3.0786630e+00   3.1422050e+00
   8.5000000e-01   4.1896910e+00   2.6777640e+00   2.7288230e+00   2.7193710e+00   6.1875000e+00   3.3504020e+00   2.9845970e+00   3.0351640e+00
   8.6000000e-01   4.1213180e+00   2.8488460e+00   4.7047510e+00   3.0689610e+00   6.6379020e+00   3.8435020e+00   3.1449560e+00   3.1466280e+00
   8.7000000e-01   4.4820800e+00   2.2622090e+00   3.2692090e+00   4.4779750e+00   7.0027780e+00   3.0243990e+00   2.9846090e+00   3.2200400e+00
   8.8000000e-01   4.0650700e+00   2.8907520e+00   3.7131770e+00   3.1396770e+00   6.2667270e+00   3.1498560e+00   3.2018690e+00   3.7230240e+00
   8.9000000e-01   4.6754910e+00   2.4100190e+00   3.0580420e+00   5.7314350e+00   6.9574750e+00   4.3200410e+00   3.9594780e+00   3.9520720e+00
   9.0000000e-01   4.3389130e+00   2.8056610e+00   2.8777460e+00   3.9566670e+00   7.3968530e+00   3.5459240e+00   3.1520040e+00   3.9928840e+00
   9.1000000e-01   4.3311670e+00   2.1041670e+00   2.9065620e+00   5.7074180e+00   7.6255270e+00   5.2222400e+00   2.9500280e+00   3.3757450e+00
   9.2000000e-01   4.4157360e+00   2.1727870e+00   2.8907190e+00   5.9486500e+00   6.8756560e+00   4.5499520e+00   3.0051600e+00   3.9184670e+00
   9.3000000e-01   4.7659260e+00   2.9132160e+00   2.2681340e+00   4.3844940e+00   7.1567060e+00   4.1093210e+00   3.0186790e+00   5.1561080e+00
   9.4000000e-01   5.1978920e+00   2.9746170e+00   2.4617780e+00   5.3132440e+00   7.3806290e+00   4.3951750e+00   3.2574560e+00   3.6379310e+00
   9.5000000e-01   4.7239890e+00   2.4389840e+00   2.3123760e+00   4.0019190e+00   7.8845600e+00   5.2202040e+00   4.0404620e+00   3.7098790e+00
   9.6000000e-01   4.2469320e+00   4.1626230e+00   3.1957450e+00   2.9979760e+00   7.6840390e+00   6.3216530e+00   4.3107170e+00   4.6556120e+00
   9.7000000e-01   4.9399860e+00   3.1226100e+00   3.1038040e+00   3.7369910e+00   8.2799550e+00   5.2000860e+00   5.2503360e+00   3.6120120e+00
   9.8000000e-01   5.1892900e+00   3.6874920e+00   2.3125640e+00   2.9370580e+00   9.0780580e+00   6.4602680e+00   3.4314890e+00   5.3400040e+00
   9.9000000e-01   4.8759950e+00   2.5886150e+00   3.2137640e+00   2.9655470e+00   8.6261680e+00   3.9340610e+00   3.2873880e+00   4.4844930e+00
   1.0000000e+00   4.8430650e+00   3.5365550e+00   3.8491910e+00   3.7323630e+00   8.9792940e+00   4.2801670e+00   3.6745480e+00   4.7522470e+00
   1.0100000e+00   5.2659860e+00   2.5588690e+00   2.5750120e+00   4.0086100e+00   8.5193440e+00   4.5415640e+00   3.7695980e+00   3.9233520e+00
   1.0200000e+00   5.3284350e+00   3.3494650e+00   3.3676250e+00   2.7833740e+00   8.0148480e+00   7.9850800e+00   3.7891260e+00   5.9535100e+00
   1.0300000e+00   5.4073700e+00   3.6812180e+00   2.6858190e+00   4.8765820e+00   8.5762370e+00   5.5569500e+00   3.7347730e+00   5.2281950e+00
   1.0400000e+00   5.7150030e+00   2.3411850e+00   3.0996130e+00   7.7078910e+00   8.9053490e+00   5.0189400e+00   3.6343190e+00   4.2480040e+00
   1.0500000e+00   5.2887670e+00   2.1214500e+00   2.4662770e+00   3.9288700e+00   8.7187440e+00   7.7205120e+00   3.5779090e+00   3.7334880e+00
   1.0600000e+00   4.8041860e+00   2.5066180e+00   3.1703460e+00   6.8497220e+00   9.2100540e+00   4.8572540e+00   3.2658380e+00   3.5394130e+00
   1.0700000e+00   4.8447060e+00   3.0026680e+00   3.3139810e+00   3.7066970e+00   8.8025750e+00   4.6536550e+00   3.1354350e+00   3.7979000e+00
   1.0800000e+00   4.6411280e+00   3.5320040e+00   3.3167380e+00   3.9801080e+00   8.2495590e+00   4.4778340e+00   2.9982960e+00   5.0623760e+00
   1.0900000e+00   4.0962530e+00   2.2061310e+00   3.2295280e+00   4.2086970e+00   9.5001640e+00   6.2547390e+00   2.9650310e+00   4.5949580e+00
   1.1000000e+00   4.2948850e+00   3.0493110e+00   2.4964140e+00   3.2106080e+00   1.0140662e+01   4.1202160e+00   3.2336180e+00   3.5911530e+00
   1.1100000e+00   4.5829290e+00   2.4475840e+00   2.5085810e+00   3.4000950e+00   9.2620400e+00   6.3345560e+00   3.0876250e+00   3.4988200e+00
   1.1200000e+00   4.6375220e+00   2.4660830e+00   3.1905010e+00   3.5127030e+00   1.0761623e+01   5.5370320e+00   3.0885110e+00   3.8855840e+00
   1.1300000e+00   5.5598820e+00   2.9327160e+00   3.1296610e+00   3.3927410e+00   1.2101138e+01   3.9866350e+00   3.9884880e+00   3.9963770e+00
   1.1400000e+00   5.0602890e+00   2.2812280e+00   3.1960300e+00   2.5843810e+00   1.1907040e+01   3.6376960e+00   3.4071010e+00   3.9268870e+00
   1.1500000e+00   4.2499570e+00   2.2161510e+00   3.0023100e+00   3.0307440e+00   9.7315180e+00   3.8437820e+00   3.5614440e+00   3.7873500e+00
   1.1600000e+00   4.6961780e+00   2.3080600e+00   3.2887160e+00   4.9952390e+00   9.0535550e+00   3.5851240e+00   5.3199370e+00   3.7857530e+00
   1.1700000e+00   4.6198860e+00   2.6056790e+00   2.8435450e+00   2.9781500e+00   1.0451291e+01   4.5568560e+00   4.3320920e+00   4.5916360e+00
   1.1800000e+00   4.4597200e+00   3.4263650e+00   2.4119560e+00   2.7295570e+00   8.9883340e+00   4.5525160e+00   3.3668040e+00   5.0917380e+00
   1.1900000e+00   4.4337450e+00   2.3799210e+00   2.4338010e+00   3.4150060e+00   1.0164109e+01   3.5294090e+00   3.5025030e+00   4.4402450e+00
   1.2000000e+00   4.4972550e+00   2.6957340e+00   3.0330090e+00   4.8121940e+00   9.2492640e+00   4.6040930e+00   3.3054670e+00   4.4291580e+00
   1.2100000e+00   4.6024570e+00   2.2027430e+00   3.0832890e+00   3.1379690e+00   9.2852180e+00   3.8023970e+00   3.1134390e+00   3.7591570e+00
   1.2200000e+00   4.9605550e+00   2.9818230e+00   3.0056390e+00   5.5805440e+00   8.8279410e+00   3.3239710e+00   4.1520180e+00   3.7133520e+00
   1.2300000e+00   5.0913370e+00   2.1505240e+00   2.6418710e+00   4.1868530e+00   1.0176790e+01   4.1769880e+00   3.8397730e+00   3.6505910e+00
   1.2400000e+00   4.9011870e+00   2.2008210e+00   4.2632660e+00   4.0877110e+00   1.0481520e+01   4.4772000e+00   3.8068210e+00   4.1191590e+00
   1.2500000e+00   4.8828340e+00   2.1361290e+00   3.2255440e+00   4.2428640e+00   1.0694448e+01   4.4197070e+00   3.4291730e+00   4.4407870e+00
   1.2600000e+00   5.5557700e+00   2.3277770e+00   3.9386260e+00   4.7265470e+00   1.0483378e+01   3.7762930e+00   3.6310030e+00   4.3320670e+00
   1.2700000e+00   5.4003600e+00   5.0969050e+00   3.2538090e+00   3.5619790e+00   1.0793685e+01   3.6659170e+00   3.6982230e+00   4.0154540e+00
   1.2800000e+00   4.9040210e+00   2.7280700e+00   3.0901390e+00   3.6400380e+00   1.0612250e+01   4.3687980e+00   3.3518000e+00   3.7126040e+00
   1.2900000e+00   5.0586480e+00   2.6667140e+00   2.8964210e+00   4.0058710e+00   1.0302703e+01   3.1993200e+00   3.4163860e+00   3.5617500e+00
   1.3000000e+00   4.8988240e+00   3.3098510e+00   3.2364780e+00   3.5110590e+00   1.0174378e+01   3.4112790e+00   3.4324470e+00   4.7510870e+00
   1.3100000e+00   4.6601190e+00   2.9982600e+00   3.3128470e+00   3.6355950e+00   9.4956210e+00   3.0127430e+00   3.8994530e+00   5.0655220e+00
   1.3200000e+00   4.3189030e+00   2.3058190e+00   2.4814640e+00   4.3201430e+00   1.0167263e+01   3.3549770e+00   3.0360390e+00   3.9061690e+00
   1.3300000e+00   4.2588310e+00   2.8891580e+00   4.0882780e+00   3.3718850e+00   1.0635783e+01   3.0318390e+00   3.0663540e+00   4.7697500e+00
   1.3400000e+00   4.8151570e+00   2.9113160e+00   4.2276540e+00   2.4749900e+00   1.1399259e+01   3.3122680e+00   3.2092860e+00   3.5342290e+00
   1.3500000e+00   4.3747890e+00   3.1244560e+00   4.8964630e+00   2.9054230e+00   1.2640948e+01   4.2720100e+00   4.3529670e+00   3.1908360e+00
   1.3600000e+00   4.6715890e+00   5.1267250e+00   3.8249170e+00   3.1430770e+00   1.3251656e+01   4.4105550e+00   3.5187990e+00   3.3012040e+00
   1.3700000e+00   4.1401000e+00   2.3773330e+00   3.9407470e+00   3.2366120e+00   1.3293329e+01   3.6908110e+00   3.5565680e+00   3.8684890e+00
   1.3800000e+00   2.7728510e+00   3.1311500e+00   4.0059310e+00   2.7991540e+00   1.2155381e+01   4.6160130e+00   4.4080570e+00   3.1359470e+00
   1.3900000e+00   2.8610300e+00   2.4662800e+00   4.5273030e+00   3.4443920e+00   1.0710452e+01   3.8502960e+00   4.2761260e+00   4.2026370e+00
   1.4000000e+00   5.7490740e+00   3.0545070e+00   5.0357670e+00   4.6830070e+00   1.1129051e+01   3.5881870e+00   3.1490640e+00   3.0971070e+00
   1.4100000e+00   4.6544220e+00   2.9061060e+00   3.4381530e+00   4.7600470e+00   1.0561968e+01   3.3133720e+00   4.0295080e+00   3.1215200e+00
   1.4200000e+00   4.7950490e+00   3.2684920e+00   3.5861310e+00   4.3601020e+00   1.0517636e+01   4.1031360e+00   3.9428330e+00   4.4166580e+00
   1.4300000e+00   4.9553710e+00   2.9094910e+00   3.5448490e+00   3.5836660e+00   1.0903315e+01   4.0911860e+00   4.2570130e+00   4.3230920e+00
   1.4400000e+00   4.5308670e+00   4.6811450e+00   3.2099770e+00   3.4526960e+00   1.1448694e+01   3.2356090e+00   3.4807740e+00   3.4284710e+00
   1.4500000e+00   4.6781790e+00   2.4286540e+00   2.5945970e+00   5.1098450e+00   1.0870640e+01   3.4839220e+00   4.1581200e+00   3.7061870e+00
   1.4600000e+00   5.1262690e+00   2.3974590e+00   2.7436760e+00   4.7473040e+00   1.0628393e+01   3.6640590e+00   4.1183050e+00   3.7065300e+00
   1.4700000e+00   4.8283590e+00   2.5122430e+00   2.9090340e+00   3.5712780e+00   1.0890050e+01   3.6065630e+00   4.0716800e+00   3.6822590e+00
   1.4800000e+00   4.7937870e+00   2.8265190e+00   2.6731060e+00   3.7947980e+00   1.0601642e+01   3.6416770e+00   4.1251650e+00   3.9929280e+00
   1.4900000e+00   4.9511770e+00   2.6115370e+00   2.7063460e+00   3.6399390e+00   1.1083224e+01   3.4276950e+00   3.3737720e+00   4.7959540e+00
   1.5000000e+00   5.0507190e+00   2.6151020e+00   3.5656750e+00   3.7969960e+00   1.1989969e+01   3.5237490e+00   3.8879460e+00   3.8674330e+00
   1.5100000e+00   5.6267310e+00   2.8609270e+00   2.8688740e+00   4.9030220e+00   1.2462654e+01   3.4678540e+00   4.6475860e+00   3.7784920e+00
   1.5200000e+00   4.8508600e+00   2.3062790e+00   2.5557250e+00   3.9274020e+00   1.2238926e+01   6.4404610e+00   4.7344480e+00   4.7335160e+00
   1.5300000e+00   5.4859510e+00   2.3399790e+00   3.4869690e+00   4.6543840e+00   1.2454826e+01   4.4456310e+00   3.6935940e+00   5.1026970e+00
   1.5400000e+00   5.0089560e+00   2.3778980e+00   2.5993120e+00   3.9352410e+00   1.1880195e+01   5.2286620e+00   4.3113770e+00   4.8670780e+00
   1.5500000e+00   4.9506770e+00   2.2744000e+00   3.2682680e+00   3.0065040e+00   1.1239187e+01   3.5426310e+00   4.3413990e+00   3.6817880e+00
   1.5600000e+00   5.0196220e+00   2.2272550e+00   3.6958810e+00   3.3423250e+00   1.0175766e+01   3.3403980e+00   3.3127070e+00   3.5182500e+00
   1.5700000e+00   4.8681670e+00   2.2584170e+00   3.0030500e+00   3.6258760e+00   1.0945235e+01   3.8144190e+00   3.5792080e+00   3.7605460e+00
   1.5800000e+00   4.6249830e+00   2.3506740e+00   4.1064780e+00   2.5721640e+00   1.0386744e+01   3.8365900e+00   4.5535190e+00   3.8230950e+00
   1.5900000e+00   4.4194240e+00   2.9367490e+00   2.3197050e+00   3.3066020e+00   1.1074614e+01   3.8046340e+00   3.5172470e+00   4.1005630e+00
   1.6000000e+00   4.5432250e+00   2.1405820e+00   2.2739410e+00   3.1634310e+00   1.1654671e+01   7.7983850e+00   3.7802350e+00   5.2950250e+00
   1.6100000e+00   4.7845180e+00   3.1549670e+00   2.4313570e+00   3.3015640e+00   1.1253582e+01   4.4006730e+00   4.0385920e+00   3.9251200e+00
   1.6200000e+00   4.9891340e+00   2.2553630e+00   2.4940160e+00   2.7872780e+00   1.1970054e+01   6.0497320e+00   3.7769960e+00   4.1985940e+00
   1.6300000e+00   4.4418820e+00   2.4866890e+00   2.7026990e+00   3.2414160e+00   1.4116416e+01   5.9172890e+00   3.4766410e+00   5.7394990e+00
   1.6400000e+00   4.6902160e+00   4.2096240e+00   4.2335460e+00   3.5559560e+00   1.5944847e+01   4.6810830e+00   3.4097920e+00   3.9715110e+00
   1.6500000e+00   4.6796340e+00   2.9431770e+00   3.1536810e+00   2.6462520e+00   1.2908046e+01   3.9408650e+00   3.6678330e+00   3.6041120e+00
   1.6600000e+00   4.5240270e+00   2.1813590e+00   2.3626390e+00   3.2149730e+00   1.1665961e+01   4.0627880e+00   3.9045030e+00   3.6812740e+00
   1.6700000e+00   4.1231930e+00   2.8864110e+00   2.3721890e+00   3.0588590e+00   1.1471605e+01   4.3991980e+00   3.7086520e+00   3.8294950e+00
   1.6800000e+00   2.7083830e+00   2.9451800e+00   3.0324320e+00   3.3469390e+00   1.1269491e+01   6.0536580e+00   3.7552770e+00   3.6049990e+00
   1.6900000e+00   2.8019820e+00   2.2108030e+00   2.4191590e+00   3.0943980e+00   1.1448430e+01   4.4762030e+00   5.1543610e+00   4.9500830e+00
   1.7000000e+00   3.3598970e+00   2.2286280e+00   4.6269280e+00   2.3541900e+00   1.1922339e+01   7.4144610e+00   4.1839440e+00   4.3335650e+00
   1.7100000e+00   2.6924410e+00   3.0496790e+00   2.8796220e+00   2.7418710e+00   1.1490590e+01   5.7841570e+00   4.6284520e+00   4.3225760e+00
   1.7200000e+00   5.4765020e+00   2.9185860e+00   2.2805350e+00   3.7800560e+00   1.1417763e+01   4.3321970e+00   3.8904890e+00   4.9040570e+00
   1.7300000e+00   4.8768470e+00   2.9118070e+00   2.2475140e+00   3.4613340e+00   1.2607909e+01   5.6549010e+00   3.6331520e+00   6.7833450e+00
   1.7400000e+00   4.7972350e+00   2.3848680e+00   3.6977340e+00   2.8913410e+00   1.2168802e+01   4.6626160e+00   4.0688020e+00   5.9987030e+00
   1.7500000e+00   4.9665970e+00   3.5635990e+00   2.4984710e+00   4.5790580e+00   1.4223047e+01   7.7184270e+00   5.0199680e+00   4.5973470e+00
   1.7600000e+00   4.7876170e+00   2.2994660e+00   3.4066640e+00   3.1556250e+00   1.6498839e+01   7.9147040e+00   5.2782400e+00   5.0140340e+00
   1.7700000e+00   5.0085590e+00   5.8534740e+00   3.6225450e+00   2.9174790e+00   1.6735043e+01   4.7184120e+00   4.2278420e+00   5.0672050e+00
   1.7800000e+00   4.8823050e+00   2.4041630e+00   2.5364550e+00   3.8594280e+00   1.4666565e+01   4.3318850e+00   3.9532290e+00   6.0581740e+00
   1.7900000e+00   5.0486310e+00   3.3283280e+00   2.4040770e+00   4.8108420e+00   1.2538278e+01   5.6118360e+00   3.7334390e+00   5.0381490e+00
   1.8000000e+00   5.0651060e+00   2.7325410e+00   2.4028650e+00   3.6699290e+00   1.1208319e+01   5.7243780e+00   3.3175640e+00   4.9732080e+00
   1.8100000e+00   4.8359300e+00   2.1663310e+00   2.3450330e+00   3.1243990e+00   1.1114242e+01   5.9294370e+00   3.3752220e+00   5.8525130e+00
   1.8200000e+00   4.8507110e+00   2.2931900e+00   2.4778930e+00   3.1493240e+00   1.2152000e+01   6.2402760e+00   3.5126910e+00   5.7306540e+00
   1.8300000e+00   4.8213220e+00   2.6310350e+00   2.3216750e+00   2.8089800e+00   1.2076360e+01   8.5616010e+00   4.3116320e+00   5.2403980e+00
   1.8400000e+00   5.4890600e+00   3.4986180e+00   2.9361120e+00   2.7778140e+00   1.1247777e+01   7.4431970e+00   3.2657950e+00   4.2954230e+00
   1.8500000e+00   4.9018020e+00   3.0599290e+00   2.7349140e+00   2.8349850e+00   1.1520749e+01   6.8156610e+00   5.1186440e+00   4.1458910e+00
   1.8600000e+00   5.1327820e+00   2.5662500e+00   2.4175140e+00   3.7518500e+00   1.2153799e+01   5.6654710e+00   3.3331510e+00   3.7259570e+00
   1.8700000e+00   5.4815860e+00   2.6310450e+00   2.4115710e+00   4.0353490e+00   1.2221949e+01   5.3454000e+00   3.4417450e+00   4.8609340e+00
   1.8800000e+00   5.7305540e+00   2.4803280e+00   2.3843140e+00   3.8179560e+00   1.2518848e+01   5.1925590e+00   4.9555120e+00   3.7436380e+00
   1.8900000e+00   5.6188660e+00   2.5268490e+00   2.9847030e+00   2.8986470e+00   1.2409386e+01   7.3035120e+00   3.9137020e+00   3.6298280e+00
   1.9000000e+00   5.1045220e+00   2.4267090e+00   2.8906480e+00   3.9694660e+00   1.2198091e+01   5.8589490e+00   4.8367220e+00   3.5689320e+00
   1.9100000e+00   4.8175330e+00   2.6944730e+00   2.6228350e+00   3.0460200e+00   1.1855675e+01   7.8707060e+00   3.5570590e+00   3.6349030e+00
   1.9200000e+00   4.9936600e+00   2.6443620e+00   2.4055320e+00   3.2444820e+00   1.0877645e+01   7.4902130e+00   3.6617560e+00   4.1226740e+00
   1.9300000e+00   4.6770860e+00   2.3098720e+00   3.0672240e+00   3.3908740e+00   1.0850140e+01   8.8836960e+00   3.9987830e+00   3.3106420e+00
   1.9400000e+00   4.7125360e+00   2.3907580e+00   3.2012160e+00   2.5658350e+00   1.1260571e+01   7.6562550e+00   3.8105440e+00   3.3244150e+00
   1.9500000e+00   4.8899250e+00   2.8258670e+00   2.5234930e+00   3.1966580e+00   1.1273396e+01   9.1093710e+00   3.8066130e+00   3.5838920e+00
   1.9600000e+00   5.2050110e+00   3.1300920e+00   3.1291770e+00   2.7645850e+00   1.1637495e+01   5.6878580e+00   4.1589160e+00   3.4755040e+00
   1.9700000e+00   5.0096690e+00   2.2674430e+00   2.5214240e+00   5.8579720e+00   1.1252332e+01   7.8145800e+00   5.2672820e+00   3.6748730e+00
   1.9800000e+00   5.0685850e+00   2.5863960e+00   3.8867050e+00   7.1780260e+00   1.1240810e+01   8.3388140e+00   4.7134790e+00   3.9186490e+00
   1.9900000e+00   5.5332050e+00   3.0826210e+00   2.7775410e+00   5.3703850e+00   1.1497381e+01   9.2637070e+00   4.7291270e+00   3.5476320e+00
   2.0000000e+00   4.9883350e+00   2.5172050e+00   2.5932460e+00   3.3285200e+00   1.2030034e+01   7.5889170e+00   4.9062420e+00   5.1107610e+00
   2.0100000e+00   5.4996760e+00   2.4699230e+00   3.4028290e+00   3.9115130e+00   1.2226207e+01   8.2673960e+00   7.5769740e+00   5.1648500e+00
   2.0200000e+00   5.0614040e+00   2.4970020e+00   2.7528780e+00   4.1655170e+00   1.2440906e+01   7.2463490e+00   4.9997940e+00   3.7393740e+00
   2.0300000e+00   4.9186670e+00   2.3241050e+00   3.0405180e+00   3.3289750e+00   1.2006241e+01   6.7878540e+00   3.6412740e+00   4.8134820e+00
   2.0400000e+00   4.9976920e+00   3.3296270e+00   2.4900010e+00   3.9805620e+00   1.1146769e+01   4.8896910e+00   4.5876050e+00   3.6475500e+00
   2.0500000e+00   4.8543460e+00   3.0106250e+00   2.5111710e+00   3.6654790e+00   1.1544970e+01   4.6571920e+00   4.2365000e+00   3.6222560e+00
   2.0600000e+00   4.6252250e+00   2.2931040e+00   2.8557270e+00   3.0968660e+00   1.1931025e+01   4.5617940e+00   5.0130440e+00   3.5418350e+00
   2.0700000e+00   4.3565060e+00   2.2053570e+00   2.5265160e+00   3.7112490e+00   1.1882506e+01   4.7358280e+00   3.3615720e+00   3.5913880e+00
   2.0800000e+00   4.5450130e+00   2.8808470e+00   3.3530520e+00   4.1776310e+00   1.2066694e+01   6.3620240e+00   3.3859700e+00   3.8580090e+00
   2.0900000e+00   4.6066780e+00   2.9577860e+00   2.5627100e+00   4.2397590e+00   1.1872351e+01   4.9211330e+00   4.2565440e+00   3.5117310e+00
   2.1000000e+00   5.0375770e+00   3.0107320e+00   2.5098470e+00   3.8791390e+00   1.1568827e+01   4.5974390e+00   4.4955060e+00   3.5272630e+00
   2.1100000e+00   4.8771720e+00   2.2807710e+00   2.6397040e+00   3.3395110e+00   1.1946597e+01   4.4848190e+00   3.5811110e+00   3.4627150e+00
   2.1200000e+00   4.7713510e+00   3.3702870e+00   3.4295130e+00   3.3423120e+00   1.2429051e+01   4.4869120e+00   4.7483460e+00   3.4389920e+00
   2.1300000e+00   4.3185260e+00   4.2037600e+00   2.6595180e+00   3.9365080e+00   1.3124566e+01   4.2166900e+00   3.9877940e+00   3.7240340e+00
   2.1400000e+00   4.6608660e+00   2.9085910e+00   3.3724830e+00   3.0825220e+00   1.3065371e+01   4.0482510e+00   3.9059490e+00   3.8928810e+00
   2.1500000e+00   4.6170650e+00   3.3577950e+00   3.4124100e+00   3.1522210e+00   1.2739905e+01   4.0311120e+00   3.7085240e+00   3.8045090e+00
   2.1600000e+00   4.6445990e+00   2.6013800e+00   2.6762970e+00   3.3961670e+00   1.1659438e+01   5.3705710e+00   3.4075220e+00   3.7818560e+00
   2.1700000e+00   4.7066480e+00   2.7401390e+00   3.2995310e+00   3.5148240e+00   1.1209562e+01   4.1680210e+00   3.4079320e+00   3.6417650e+00
   2.1800000e+00   5.1831710e+00   2.0881200e+00   3.3949670e+00   3.7552560e+00   1.1269502e+01   3.9472260e+00   3.3628420e+00   3.5571090e+00
   2.1900000e+00   5.3007290e+00   2.1858510e+00   3.4278640e+00   3.7827340e+00   1.1815539e+01   5.4643090e+00   3.5320240e+00   3.5786990e+00
   2.2000000e+00   4.7774070e+00   2.6055670e+00   3.1134290e+00   4.1356280e+00   1.1705528e+01   4.5841170e+00   4.5878540e+00   3.6417420e+00
   2.2100000e+00   3.4724790e+00   5.5061680e+00   2.6631630e+00   6.1426810e+00   1.1377866e+01   7.1736720e+00   3.3856780e+00   3.4804570e+00
   2.2200000e+00   6.7484710e+00   4.1041710e+00   3.1462870e+00   4.1852440e+00   1.1640711e+01   7.4718890e+00   4.4759270e+00   3.6547250e+00
   2.2300000e+00   5.7993500e+00   4.5737060e+00   2.6827580e+00   2.1713455e+01   1.1487762e+01   5.3444560e+00   4.2870860e+00   4.3953090e+00
   2.2400000e+00   5.7363450e+00   3.7202920e+00   2.7810840e+00   6.9111640e+00   1.1797636e+01   5.1117140e+00   4.7954190e+00   3.7375290e+00
   2.2500000e+00   5.6968040e+00   3.3282200e+00   3.2620450e+00   5.2102960e+00   1.1869150e+01   6.1199580e+00   4.7941210e+00   4.9207350e+00
   2.2600000e+00   6.1640000e+00   2.3189110e+00   2.7177870e+00   3.7878880e+00   1.2212362e+01   5.1522990e+00   4.1060570e+00   5.1611630e+00
   2.2700000e+00   5.5717150e+00   2.4001230e+00   2.6679570e+00   4.1125540e+00   1.2407282e+01   6.7269830e+00   4.1358310e+00   3.8817750e+00
   2.2800000e+00   5.6785140e+00   3.4584010e+00   2.5339640e+00   5.1187950e+00   1.2493724e+01   5.4689060e+00   4.3213900e+00   5.0528190e+00
   2.2900000e+00   5.6566450e+00   4.8197490e+00   3.3747780e+00   4.0567200e+00   1.1882239e+01   7.1041030e+00   4.0050190e+00   4.7889810e+00
   2.3000000e+00   5.1191040e+00   3.3613460e+00   2.8630540e+00   2.9614790e+00   1.1015143e+01   6.9193620e+00   3.4773370e+00   4.2517450e+00
   2.3100000e+00   4.6845140e+00   2.3688180e+00   3.3488760e+00   2.8274990e+00   1.2101430e+01   4.5157880e+00   4.6325110e+00   3.7462980e+00
   2.3200000e+00   4.5684620e+00   4.9785040e+00   3.1954010e+00   3.4620710e+00   1.2338101e+01   4.8303290e+00   4.6299990e+00   3.8284480e+00
   2.3300000e+00   5.0836610e+00   2.1587860e+00   2.6690150e+00   4.1056350e+00   1.2771871e+01   6.2747170e+00   3.4058510e+00   3.6726780e+00
   2.3400000e+00   4.6577450e+00   2.1973690e+00   3.3364930e+00   4.0398920e+00   1.2558336e+01   4.6712570e+00   4.3004510e+00   3.5036900e+00
   2.3500000e+00   4.5320230e+00   2.9122850e+00   5.1000150e+00   3.9173640e+00   1.3104625e+01   4.4732450e+00   3.5320820e+00   3.6838790e+00
   2.3600000e+00   4.7129170e+00   5.0077950e+00   3.0416680e+00   4.9353310e+00   1.2539503e+01   4.9526210e+00   3.4990640e+00   3.5490010e+00
   2.3700000e+00   5.1445350e+00   2.7208890e+00   2.8093590e+00   3.5676290e+00   1.2495287e+01   6.5936740e+00   3.7622150e+00   3.6808840e+00
   2.3800000e+00   5.0203060e+00   5.4081280e+00   2.6185420e+00   4.3949850e+00   1.2751110e+01   6.1252280e+00   4.8841720e+00   5.1003040e+00
   2.3900000e+00   4.9796470e+00   2.8745240e+00   2.4243700e+00   4.3492310e+00   1.2904531e+01   5.5760150e+00   4.1427690e+00   3.7980430e+00
   2.4000000e+00   4.4379060e+00   2.7120300e+00   3.0120640e+00   4.3396780e+00   1.2822942e+01   6.7332700e+00   3.7967780e+00   3.6295910e+00
   2.4100000e+00   5.4059550e+00   2.2150610e+00   2.4557190e+00   4.0600360e+00   1.2399274e+01   5.1111910e+00   3.5546670e+00   3.6739430e+00
   2.4200000e+00   5.0525480e+00   2.3853080e+00   2.4374130e+00   4.2792020e+00   1.1852191e+01   5.0897630e+00   3.5876820e+00   3.5090320e+00
   2.4300000e+00   5.0723340e+00   3.1725970e+00   2.4608800e+00   3.3245750e+00   1.2343449e+01   6.5090520e+00   4.2629750e+00   3.6511790e+00
   2.4400000e+00   5.1789960e+00   3.7067590e+00   2.3027750e+00   4.9066290e+00   1.2458157e+01   5.4332950e+00   3.5723520e+00   3.7375500e+00
   2.4500000e+00   4.8588270e+00   4.8886890e+00   2.3351460e+00   3.6505850e+00   1.2405882e+01   5.4694820e+00   3.5039790e+00   3.7715120e+00
   2.4600000e+00   5.1629720e+00   2.3279030e+00   2.4549340e+00   3.5709200e+00   1.2450536e+01   4.4367940e+00   3.4675790e+00   3.5739050e+00
   2.4700000e+00   4.8166700e+00   2.9726400e+00   2.5966850e+00   3.1024150e+00   1.2139840e+01   4.5937490e+00   3.4135820e+00   3.8790860e+00
   2.4800000e+00   5.1219950e+00   2.3685080e+00   2.5969600e+00   4.2859760e+00   1.1760552e+01   4.1483730e+00   3.3921080e+00   3.5348740e+00
   2.4900000e+00   5.6796790e+00   3.1121320e+00   2.8100120e+00   3.2236660e+00   1.1963443e+01   5.7102110e+00   3.5987710e+00   4.5756330e+00
   2.5000000e+00   5.1291110e+00   4.2068650e+00   2.6053170e+00   3.7153970e+00   1.3258032e+01   5.7501960e+00   3.8989750e+00   3.9206600e+00
   2.5100000e+00   5.2911570e+00   3.8470750e+00   3.2716560e+00   3.5206640e+00   1.3101959e+01   5.8400570e+00   4.0339440e+00   4.9257140e+00
   2.5200000e+00   5.6194870e+00   2.4117810e+00   2.6857550e+00   3.7083470e+00   1.4886806e+01   6.8209270e+00   3.9426080e+00   5.2890740e+00
   2.5300000e+00   5.5329770e+00   2.3235120e+00   2.5359820e+00   3.0314130e+00   1.5540985e+01   4.5022640e+00   4.0296950e+00   4.2415690e+00
   2.5400000e+00   5.1755570e+00   2.3011300e+00   2.4067220e+00   3.3659360e+00   1.4172045e+01   5.6318300e+00   4.4576480e+00   4.4500860e+00
   2.5500000e+00   5.6851190e+00   2.1847040e+00   3.2371190e+00   1.3815659e+01   1.2620974e+01   4.1890780e+00   4.2885000e+00   3.3949160e+00
   2.5600000e+00   5.1233980e+00   2.8737000e+00   2.4976180e+00   3.9882590e+00   1.1602402e+01   4.4576490e+00   4.5735540e+00   3.5614150e+00
   2.5700000e+00   4.5260770e+00   2.4425380e+00   2.5171810e+00   4.2026600e+00   1.1803456e+01   4.4349010e+00   4.6557010e+00   3.3790420e+00
   2.5800000e+00   5.2477700e+00   2.4462390e+00   2.4883130e+00   3.3275410e+00   1.1599603e+01   3.9944430e+00   5.5829680e+00   3.6121450e+00
   2.5900000e+00   4.3429300e+00   2.4796890e+00   2.3841470e+00   5.1743090e+00   1.1886764e+01   5.1282270e+00   4.2497480e+00   3.7710880e+00
   2.6000000e+00   4.9185850e+00   3.7437880e+00   2.3420970e+00   3.4925350e+00   1.1982433e+01   4.1166860e+00   5.2070230e+00   4.9225320e+00
   2.6100000e+00   4.6659050e+00   5.0409200e+00   2.4875930e+00   2.8243580e+00   1.1565228e+01   4.3574960e+00   4.1031440e+00   3.7859640e+00
   2.6200000e+00   4.8551290e+00   4.9498630e+00   3.1380580e+00   4.2030820e+00   1.2102789e+01   6.3831540e+00   4.0911360e+00   3.8012360e+00
   2.6300000e+00   4.6580660e+00   6.2318870e+00   3.1857320e+00   2.7318490e+00   1.2712782e+01   6.3347500e+00   4.2875970e+00   3.8378920e+00
   2.6400000e+00   4.6962720e+00   4.8281720e+00   2.7741150e+00   2.6833020e+00   1.2935211e+01   4.5996650e+00   4.0176230e+00   3.8139720e+00
   2.6500000e+00   5.0346590e+00   3.4221110e+00   2.7996780e+00   3.6526590e+00   1.2549532e+01   4.2518620e+00   3.8591840e+00   3.8170650e+00
   2.6600000e+00   4.9301120e+00   2.6000290e+00   2.3337220e+00   2.9499960e+00   1.2201872e+01   4.2659050e+00   3.7330090e+00   3.7191160e+00
   2.6700000e+00   4.6049750e+00   2.7449870e+00   2.5831530e+00   3.1870010e+00   1.2120762e+01   4.1632380e+00   4.5575400e+00   3.5262150e+00
   2.6800000e+00   4.2283440e+00   2.7159560e+00   3.0437430e+00   2.5523620e+00   1.1447181e+01   4.4554460e+00   4.4309830e+00   3.4893760e+00
   2.6900000e+00   4.3157120e+00   2.6866820e+00   2.5392190e+00   2.5693510e+00   1.1325684e+01   4.1410170e+00   4.2826470e+00   3.3946020e+00
   2.7000000e+00   4.2629610e+00   2.3217190e+00   2.4438830e+00   2.4475330e+00   1.1785018e+01   4.6975570e+00   3.7029960e+00   3.4794870e+00
   2.7100000e+00   4.3044160e+00   2.3237460e+00   2.4501980e+00   3.6256270e+00   1.1930226e+01   4.0943190e+00   4.4820620e+00   3.6703480e+00
   2.7200000e+00   4.5069980e+00   2.3228090e+00   2.4131630e+00   2.7585180e+00   1.1958637e+01   5.0685010e+00   3.7471990e+00   3.4644860e+00
   2.7300000e+00   5.1220860e+00   2.7821170e+00   3.0477600e+00   2.3906380e+00   1.1512773e+01   4.8027240e+00   3.8921110e+00   4.3676930e+00
   2.7400000e+00   5.1754040e+00   3.2409980e+00   2.5986800e+00   3.4780900e+00   1.1662402e+01   4.7723720e+00   3.8674040e+00   4.4798900e+00
   2.7500000e+00   4.9470650e+00   2.7820690e+00   2.3953710e+00   2.7555290e+00   1.2544235e+01   4.5485120e+00   3.6183780e+00   3.8403440e+00
   2.7600000e+00   5.7148020e+00   2.2934600e+00   2.6443850e+00   3.3446350e+00   1.1966785e+01   3.9540550e+00   4.6431750e+00   3.9355160e+00
   2.7700000e+00   4.9175220e+00   2.1627230e+00   2.4905570e+00   2.7289700e+00   1.2134012e+01   4.0697540e+00   3.8487960e+00   3.6939850e+00
   2.7800000e+00   4.5285290e+00   3.8375860e+00   2.8187100e+00   3.7028970e+00   1.1775195e+01   3.9705950e+00   3.6299390e+00   3.6195710e+00
   2.7900000e+00   4.8404240e+00   2.2674010e+00   2.3427170e+00   3.2208300e+00   1.1688664e+01   3.8961800e+00   3.6617210e+00   3.6627670e+00
   2.8000000e+00   4.4740270e+00   2.6706700e+00   3.1626450e+00   3.0923240e+00   1.0584321e+01   4.8209110e+00   3.6023960e+00   3.8316210e+00
   2.8100000e+00   4.3779160e+00   2.3831170e+00   2.6577930e+00   4.1456400e+00   1.1274041e+01   3.8238260e+00   3.4650310e+00   3.8219550e+00
   2.8200000e+00   3.9621100e+00   2.3649710e+00   2.5492040e+00   4.5309220e+00   1.1386025e+01   3.4735330e+00   3.4450410e+00   3.8245920e+00
   2.8300000e+00   4.6295400e+00   2.7545830e+00   3.3419970e+00   5.4614790e+00   1.1782174e+01   4.4669680e+00   8.5978350e+00   3.6947820e+00
   2.8400000e+00   4.5470630e+00   2.2008780e+00   3.1333690e+00   4.9418270e+00   1.0541942e+01   3.6436770e+00   3.6111290e+00   3.5087570e+00
   2.8500000e+00   4.4754140e+00   2.1830800e+00   3.1012390e+00   3.4478910e+00   1.1522028e+01   3.9020530e+00   3.9662870e+00   4.4068380e+00
   2.8600000e+00   4.4783210e+00   3.8286310e+00   3.2306650e+00   3.5902510e+00   1.0868633e+01   5.2523780e+00   4.7291020e+00   3.4254930e+00
   2.8700000e+00   4.5507440e+00   2.5208830e+00   2.8338050e+00   3.0289150e+00   1.1946368e+01   4.3275600e+00   3.7941190e+00   3.8187110e+00
   2.8800000e+00   4.6646730e+00   2.7269510e+00   2.6323590e+00   3.2452920e+00   1.2388496e+01   5.7264580e+00   3.9232650e+00   3.6904030e+00
   2.8900000e+00   4.6018790e+00   2.5234900e+00   3.2140400e+00   3.2853880e+00   1.3020957e+01   4.6138610e+00   3.9013870e+00   4.0815530e+00
   2.9000000e+00   5.1736520e+00   2.3442180e+00   2.4749520e+00   4.5262770e+00   1.3047787e+01   5.6225620e+00   4.8975630e+00   4.0856290e+00
   2.9100000e+00   4.6223560e+00   3.0015700e+00   2.5557520e+00   3.7310520e+00   1.2496414e+01   5.2706110e+00   4.2139760e+00   3.9805280e+00
   2.9200000e+00   4.8697540e+00   4.6514100e+00   2.5380230e+00   3.9690820e+00   1.2166444e+01   4.0523370e+00   3.8626520e+00   4.0953810e+00
   2.9300000e+00   4.6433360e+00   2.2151450e+00   3.2076460e+00   4.3501360e+00   1.2463648e+01   4.1826150e+00   4.0947550e+00   3.9868090e+00
   2.9400000e+00   4.5938890e+00   2.9372980e+00   2.9280750e+00   4.7709020e+00   1.2835857e+01   4.0450540e+00   4.4084880e+00   3.9813210e+00
   2.9500000e+00   4.6765270e+00   3.0197770e+00   2.4679090e+00   5.2941580e+00   1.3118300e+01   4.0131800e+00   5.6947450e+00   3.8922610e+00
   2.9600000e+00   5.5210970e+00   3.1498610e+00   2.5862050e+00   3.6271800e+00   1.3151876e+01   5.2650070e+00   4.5957220e+00   3.8403430e+00
   2.9700000e+00   4.5856670e+00   3.1876320e+00   3.1766370e+00   4.8294910e+00   1.2729683e+01   4.4029910e+00   4.8128460e+00   3.8618960e+00
   2.9800000e+00   5.1372310e+00   2.6456270e+00   3.5401180e+00   4.3834280e+00   1.2242514e+01   5.4146280e+00   5.6931700e+00   4.4290670e+00
   2.9900000e+00   5.3108800e+00   3.4461330e+00   3.2204560e+00   3.1641750e+00   1.2214819e+01   4.9658930e+00   4.6591190e+00   5.2755450e+00
   3.0000000e+00   5.2388840e+00   4.1508550e+00   2.6019670e+00   3.8138380e+00   1.2718089e+01   4.3088620e+00   6.4621030e+00   4.1239840e+00
   3.0100000e+00   5.1265690e+00   2.9810140e+00   3.6032040e+00   4.6893950e+00   1.2661230e+01   9.9311580e+00   6.6614060e+00   6.0607220e+00
   3.0200000e+00   4.9622010e+00   2.7587850e+00   2.8010010e+00   3.8082620e+00   1.2533876e+01   7.9760000e+00   6.4890190e+00   5.0662820e+00
   3.0300000e+00   4.9348640e+00   2.6571820e+00   2.8845020e+00   4.0440570e+00   1.2706158e+01   6.8743280e+00   7.4634270e+00   4.6894770e+00
   3.0400000e+00   4.7971110e+00   3.8081580e+00   3.8502370e+00   3.1950450e+00   1.2952088e+01   6.8620560e+00   8.4535040e+00   5.4300320e+00
   3.0500000e+00   4.9315170e+00   3.0731290e+00   4.7683260e+00   3.0122870e+00   1.3237257e+01   4.5488760e+00   5.5234140e+00   5.3432320e+00
   3.0600000e+00   4.8800400e+00   2.8480190e+00   3.4061330e+00   4.1422780e+00   1.3946729e+01   3.9912560e+00   6.2685460e+00   5.5885140e+00
   3.0700000e+00   4.5859700e+00   2.2934780e+00   2.9123290e+00   3.1973710e+00   1.6045563e+01   5.9490520e+00   4.3286410e+00   6.2257120e+00
   3.0800000e+00   4.7160390e+00   2.8445080e+00   2.9387430e+00   2.8716830e+00   1.5002410e+01   4.8719520e+00   5.4297410e+00   4.2654340e+00
   3.0900000e+00   4.9944560e+00   3.0969060e+00   3.2630860e+00   3.0361680e+00   1.3021775e+01   4.8769350e+00   4.1669770e+00   5.1406760e+00
   3.1000000e+00   5.0871270e+00   2.6991820e+00   2.6581150e+00   3.8597020e+00   1.2508859e+01   4.7317970e+00   5.4232440e+00   5.4153970e+00
   3.1100000e+00   5.0163320e+00   3.7777420e+00   2.3586000e+00   5.0101040e+00   1.1932660e+01   6.0733250e+00   5.7050280e+00   4.7624250e+00
   3.1200000e+00   5.0318570e+00   5.4782210e+00   2.5103480e+00   3.2181230e+00   1.1884446e+01   5.0274660e+00   4.2538990e+00   4.6292800e+00
   3.1300000e+00   4.9924090e+00   2.3725710e+00   2.5351460e+00   5.2126800e+00   1.2971027e+01   4.5848060e+00   5.0192020e+00   4.6988100e+00
   3.1400000e+00   4.6256310e+00   3.3326300e+00   3.0854060e+00   4.5293270e+00   1.2938889e+01   4.5765000e+00   4.1661430e+00   4.6929860e+00
   3.1500000e+00   4.9927630e+00   5.7309250e+00   2.6001810e+00   4.1524620e+00   1.3102916e+01   4.3136870e+00   4.0342730e+00   6.5683010e+00
   3.1600000e+00   4.7035590e+00   3.8654570e+00   3.7651060e+00   3.1228170e+00   1.3248654e+01   4.4524160e+00   3.9599900e+00   4.9103900e+00
   3.1700000e+00   4.9552520e+00   3.2227110e+00   3.9024370e+00   3.8311680e+00   1.2637563e+01   4.3431200e+00   3.8658860e+00   6.1378060e+00
   3.1800000e+00   4.8004250e+00   2.7013540e+00   3.4263760e+00   3.3418250e+00   1.2695244e+01   6.1682480e+00   4.7420380e+00   4.9134470e+00
   3.1900000e+00   4.5288220e+00   2.4360120e+00   2.7622030e+00   3.1794940e+00   1.2589105e+01   4.7758790e+00   3.6741470e+00   5.2447700e+00
   3.2000000e+00   4.4925280e+00   2.3064320e+00   2.5932120e+00   3.3608420e+00   1.3233113e+01   4.8574090e+00   3.6790890e+00   5.3786410e+00
   3.2100000e+00   5.1166170e+00   2.8086160e+00   2.3524000e+00   4.0894860e+00   1.2118928e+01   5.9510490e+00   3.6357180e+00   5.4389220e+00
   3.2200000e+00   4.8447900e+00   3.0948110e+00   2.4696780e+00   4.2468200e+00   1.2216106e+01   5.7659190e+00   3.5170280e+00   5.6434880e+00
   3.2300000e+00   4.6902680e+00   3.9713330e+00   2.9679570e+00   3.6190250e+00   1.1883146e+01   4.8306110e+00   3.8103970e+00   6.6771970e+00
   3.2400000e+00   4.6496480e+00   2.3032620e+00   3.3425740e+00   5.4798370e+00   1.2354688e+01   5.9688650e+00   5.6117440e+00   8.2822080e+00
   3.2500000e+00   4.2080350e+00   4.5673320e+00   2.7264320e+00   4.7022180e+00   1.2279751e+01   5.5959530e+00   4.4353010e+00   6.3437070e+00
   3.2600000e+00   5.3361020e+00   2.9000600e+00   2.4731900e+00   4.0192850e+00   1.3305542e+01   4.4358550e+00   5.8698160e+00   5.9759050e+00
   3.2700000e+00   4.6128130e+00   3.2324010e+00   2.5134320e+00   2.9223670e+00   1.2602785e+01   4.6231730e+00   5.8872390e+00   6.1430630e+00
   3.2800000e+00   4.7233820e+00   2.3647560e+00   3.2363230e+00   3.4527010e+00   1.2820493e+01   4.7747730e+00   4.9619710e+00   6.4028590e+00
   3.2900000e+00   4.4551450e+00   4.2133370e+00   2.9686000e+00   5.4259480e+00   1.2386114e+01   5.6888290e+00   4.9866650e+00   5.7796170e+00
   3.3000000e+00   4.7894690e+00   2.4818960e+00   3.0659610e+00   7.9887630e+00   1.2219243e+01   4.6920210e+00   4.7444660e+00   5.5111940e+00
   3.3100000e+00   4.8168360e+00   4.0308180e+00   2.5202830e+00   3.7817330e+00   1.2390154e+01   5.8540250e+00   6.5040950e+00   5.7650620e+00
   3.3200000e+00   4.3532960e+00   2.8486970e+00   2.3567590e+00   3.8405270e+00   1.2969578e+01   4.4729920e+00   4.2207190e+00   5.7419920e+00
   3.3300000e+00   4.5611370e+00   2.2628460e+00   2.4625870e+00   2.7946660e+00   1.3677899e+01   4.3855410e+00   4.5591770e+00   5.1619130e+00
   3.3400000e+00   4.4018000e+00   2.9560460e+00   2.6124210e+00   3.4434710e+00   1.3117531e+01   5.6073980e+00   4.5628040e+00   5.0821950e+00
   3.3500000e+00   4.4785710e+00   5.4067500e+00   3.1403750e+00   2.9119030e+00   1.3504042e+01   4.9181490e+00   4.7054530e+00   4.7352380e+00
   3.3600000e+00   4.2885550e+00   2.9501850e+00   3.1157520e+00   4.4749030e+00   1.4228082e+01   6.8150490e+00   6.3732270e+00   4.7331770e+00
   3.3700000e+00   4.8643690e+00   2.4645700e+00   3.3563150e+00   3.6492350e+00   1.5158909e+01   6.3776220e+00   6.2596450e+00   6.6916700e+00
   3.3800000e+00   4.9219340e+00   3.8877570e+00   3.2278520e+00   4.6351150e+00   1.5858307e+01   5.0657760e+00   4.5293620e+00   5.6908310e+00
   3.3900000e+00   4.2540950e+00   3.8672310e+00   2.7848910e+00   3.8998440e+00   1.4799758e+01   5.0035680e+00   4.4265300e+00   7.1338260e+00
   3.4000000e+00   5.2154830e+00   3.7574030e+00   2.6683130e+00   7.4499520e+00   1.6260053e+01   5.2383410e+00   4.4773300e+00   7.2748610e+00
   3.4100000e+00   4.6353870e+00   2.8916020e+00   2.4798780e+00   6.7371930e+00   1.5531643e+01   5.0608100e+00   5.6134570e+00   6.9786350e+00
   3.4200000e+00   5.0013520e+00   2.8696100e+00   2.9159200e+00   5.4743650e+00   1.4844932e+01   4.8821710e+00   4.9406510e+00   4.5702220e+00
   3.4300000e+00   4.9444270e+00   2.7271930e+00   3.3063200e+00   3.5925560e+00   1.4053169e+01   4.6308660e+00   4.6464900e+00   4.6719870e+00
   3.4400000e+00   4.6297670e+00   2.7994620e+00   2.5113490e+00   3.6211120e+00   1.5831815e+01   5.8711660e+00   5.6849030e+00   4.3305200e+00
   3.4500000e+00   4.7958950e+00   4.1039110e+00   2.7592470e+00   3.5425710e+00   1.5788805e+01   4.6672420e+00   4.5791320e+00   3.7990470e+00
   3.4600000e+00   5.0236790e+00   3.5084370e+00   4.3892040e+00   5.0204310e+00   1.4437709e+01   4.2370970e+00   5.0084720e+00   3.8390060e+00
   3.4700000e+00   4.7166300e+00   2.4687040e+00   2.9987120e+00   3.0987590e+00   1.2853047e+01   6.0891770e+00   6.3079810e+00   3.9300980e+00
   3.4800000e+00   5.0440790e+00   2.4177560e+00   3.5830970e+00   3.4352630e+00   1.3608119e+01   5.0918450e+00   6.4781990e+00   4.0392430e+00
   3.4900000e+00   4.9690830e+00   3.3044430e+00   3.6739600e+00   2.5161970e+00   1.3595554e+01   5.8476370e+00   6.5953920e+00   5.0862790e+00
   3.5000000e+00   5.4866830e+00   2.5536820e+00   3.6790060e+00   3.4727980e+00   1.3086366e+01   5.7273650e+00   5.2923760e+00   5.1146320e+00
   3.5100000e+00   5.1199280e+00   2.4403880e+00   3.4798240e+00   3.3076630e+00   1.3496551e+01   5.8947300e+00   6.1819970e+00   4.3308810e+00
   3.5200000e+00   5.4836020e+00   3.1063420e+00   3.4343730e+00   5.4035200e+00   1.3978193e+01   4.8507380e+00   6.1578100e+00   4.1433090e+00
   3.5300000e+00   4.6518110e+00   4.3212450e+00   2.7322410e+00   4.7762680e+00   1.3112697e+01   5.3867380e+00   4.8358410e+00   4.3118050e+00
   3.5400000e+00   4.8776650e+00   3.0506620e+00   2.5975380e+00   1.0425085e+01   1.2727719e+01   5.4066290e+00   5.7010540e+00   4.2933490e+00
   3.5500000e+00   5.2023190e+00   4.8785920e+00   2.4349960e+00   5.2210540e+00   1.2667612e+01   7.3983960e+00   4.3110160e+00   3.7908030e+00
   3.5600000e+00   4.8537930e+00   3.2843430e+00   2.5032260e+00   4.5878540e+00   1.3158460e+01   7.1757120e+00   4.4271190e+00   4.0542820e+00
   3.5700000e+00   4.7954780e+00   2.4344870e+00   2.5542070e+00   3.7191190e+00   1.3562755e+01   5.0500290e+00   4.3289700e+00   5.1906100e+00
   3.5800000e+00   5.0212300e+00   5.5073760e+00   2.7053920e+00   5.6722290e+00   1.3720146e+01   7.1447240e+00   4.6615660e+00   5.3586320e+00
   3.5900000e+00   4.5961410e+00   3.1873130e+00   2.2574470e+00   4.1676480e+00   1.2881950e+01   5.5929700e+00   4.6968140e+00   5.0734710e+00
   3.6000000e+00   4.3813200e+00   3.3619160e+00   2.4108600e+00   4.1643700e+00   1.2832182e+01   4.3940720e+00   4.9328440e+00   5.3494980e+00
   3.6100000e+00   4.7244350e+00   2.5188640e+00   2.4445600e+00   4.1082120e+00   1.2718590e+01   4.2424840e+00   4.8774380e+00   4.6142100e+00
   3.6200000e+00   4.5060840e+00   2.6320320e+00   3.1733740e+00   3.9043030e+00   1.2075776e+01   5.3500090e+00   4.7895860e+00   4.8457490e+00
   3.6300000e+00   4.5145970e+00   2.4153290e+00   2.4267150e+00   3.8591940e+00   1.3981415e+01   4.5456860e+00   4.6564540e+00   4.8258110e+00
   3.6400000e+00   4.9524050e+00   2.9753300e+00   4.0149250e+00   3.5330860e+00   1.3355342e+01   4.6854890e+00   5.1153360e+00   4.5154230e+00
   3.6500000e+00   4.1760290e+00   3.3581310e+00   2.8630740e+00   4.8463060e+00   1.3901519e+01   4.3178020e+00   5.1386700e+00   4.4112420e+00
   3.6600000e+00   4.5449420e+00   2.5789830e+00   2.6746130e+00   3.5548290e+00   1.3412130e+01   4.0466440e+00   7.3650540e+00   5.8073360e+00
   3.6700000e+00   4.4174100e+00   2.3770350e+00   3.1953070e+00   2.8382790e+00   1.2502760e+01   4.9907880e+00   5.9277210e+00   4.4845220e+00
   3.6800000e+00   4.7712710e+00   2.8989700e+00   2.8992750e+00   3.6679140e+00   1.2292481e+01   4.8060360e+00   4.6733220e+00   4.2909110e+00
   3.6900000e+00   4.5387330e+00   3.4949920e+00   4.1767460e+00   3.9182110e+00   1.2296493e+01   5.3768360e+00   4.5175250e+00   4.3921090e+00
   3.7000000e+00   4.6427250e+00   2.8750970e+00   3.8784310e+00   4.8483140e+00   1.2849993e+01   4.0353510e+00   4.7338930e+00   4.0943820e+00
   3.7100000e+00   4.7437420e+00   3.7404220e+00   2.8621300e+00   3.3708970e+00   1.3040773e+01   5.2392330e+00   5.0541410e+00   5.1204450e+00
   3.7200000e+00   5.1016780e+00   2.1968180e+00   4.0840320e+00   4.7270590e+00   1.2821833e+01   5.0044140e+00   4.7198610e+00   4.3937550e+00
   3.7300000e+00   4.9007630e+00   2.1239500e+00   3.5673900e+00   4.8089940e+00   1.2568335e+01   5.4874160e+00   4.7823900e+00   4.9937180e+00
   3.7400000e+00   5.3991120e+00   2.1940160e+00   2.5099500e+00   4.8306650e+00   1.2306726e+01   4.7747740e+00   4.7306870e+00   4.0405610e+00
   3.7500000e+00   5.0803900e+00   2.3735960e+00   2.8065460e+00   3.5135080e+00   1.3200391e+01   4.6124520e+00   4.8583820e+00   4.0344000e+00
   3.7600000e+00   4.8477920e+00   4.0331110e+00   2.8644510e+00   4.5333690e+00   1.4327284e+01   5.8173510e+00   5.0543370e+00   4.2233860e+00
   3.7700000e+00   4.8381750e+00   2.9591780e+00   3.4800460e+00   4.1405680e+00   1.3461845e+01   4.2161230e+00   5.5522830e+00   4.8325520e+00
   3.7800000e+00   5.0426380e+00   4.8168340e+00   3.7024310e+00   3.9992900e+00   1.4016780e+01   4.9862830e+00   6.6479230e+00   3.9778120e+00
   3.7900000e+00   4.5527820e+00   2.6095930e+00   2.4487480e+00   4.2980070e+00   1.3620452e+01   3.9629110e+00   4.7390940e+00   3.8108910e+00
   3.8000000e+00   4.3035160e+00   3.0133140e+00   3.5789450e+00   5.3987690e+00   1.3334035e+01   5.3353070e+00   5.3578270e+00   3.5910910e+00
   3.8100000e+00   3.7111540e+00   2.1879890e+00   2.9711940e+00   4.5604800e+00   1.3221617e+01   4.2265390e+00   5.2155010e+00   4.7355160e+00
   3.8200000e+00   4.9870090e+00   2.3256300e+00   2.2590430e+00   4.7970080e+00   1.4768287e+01   4.2780100e+00   5.2322640e+00   3.5767250e+00
   3.8300000e+00   4.2132040e+00   2.7511390e+00   2.3310450e+00   4.7850720e+00   1.4430515e+01   4.6095130e+00   6.2723230e+00   3.7113080e+00
   3.8400000e+00   4.8559850e+00   2.2995590e+00   2.9021510e+00   4.4706510e+00   1.4026081e+01   4.1102280e+00   4.6449470e+00   3.8875180e+00
   3.8500000e+00   4.6649820e+00   2.2655220e+00   2.7784010e+00   7.7969190e+00   1.4507358e+01   4.0631530e+00   5.1180860e+00   4.0355000e+00
   3.8600000e+00   4.2953560e+00   2.1977330e+00   2.3271240e+00   3.8803010e+00   1.3376347e+01   3.9665570e+00   4.9147740e+00   3.9346750e+00
   3.8700000e+00   4.6100620e+00   2.4681260e+00   2.3637300e+00   3.3855470e+00   1.2681439e+01   4.1682360e+00   4.6513380e+00   4.4910960e+00
   3.8800000e+00   4.5351560e+00   2.9702060e+00   3.4899290e+00   5.4267550e+00   1.3669352e+01   4.3566670e+00   4.6042820e+00   6.0683990e+00
   3.8900000e+00   4.8762020e+00   3.1597380e+00   2.4091720e+00   4.5233210e+00   1.4034568e+01   4.0445130e+00   4.5664560e+00   4.6792780e+00
   3.9000000e+00   4.7693990e+00   3.0764730e+00   2.4202370e+00   4.4424390e+00   1.3240506e+01   5.0936300e+00   4.8083380e+00   4.3923910e+00
   3.9100000e+00   5.0705220e+00   3.0294710e+00   3.1487090e+00   4.0241960e+00   1.3068328e+01   4.6426150e+00   4.8506980e+00   5.3654150e+00
   3.9200000e+00   4.3572770e+00   3.5079710e+00   3.0181170e+00   4.0907530e+00   1.3315165e+01   4.6818320e+00   6.0278860e+00   4.3853610e+00
   3.9300000e+00   4.9732900e+00   2.4727640e+00   3.3130120e+00   3.1823650e+00   1.2650956e+01   3.7231340e+00   4.8705050e+00   4.2966810e+00
   3.9400000e+00   4.6527370e+00   2.4540620e+00   2.5313470e+00   2.9378900e+00   1.3109956e+01   4.0424290e+00   5.8070910e+00   4.2311450e+00
   3.9500000e+00   4.8670620e+00   2.7206570e+00   2.8098420e+00   3.9916400e+00   1.3446966e+01   3.6834190e+00   4.5168830e+00   4.5806770e+00
   3.9600000e+00   4.7397840e+00   2.2610720e+00   2.5997630e+00   4.7607580e+00   1.2796506e+01   4.1334270e+00   5.8273530e+00   4.6224760e+00
   3.9700000e+00   5.1608700e+00   2.4697670e+00   2.5851760e+00   3.4896390e+00   1.3116302e+01   4.0778260e+00   4.6536230e+00   4.3053030e+00
   3.9800000e+00   4.8988760e+00   2.4297670e+00   2.4031790e+00   3.0411180e+00   1.3444383e+01   5.0068820e+00   4.4617430e+00   4.1414180e+00
   3.9900000e+00   4.9549270e+00   2.3676480e+00   2.5707920e+00   3.2677690e+00   1.2873698e+01   5.4532010e+00   4.7195310e+00   4.0320720e+00
   4.0000000e+00   5.1125540e+00   2.5258440e+00   2.8624700e+00   4.0178570e+00   1.3450089e+01   4.3640300e+00   6.0197840e+00   4.2210360e+00
   4.0100000e+00   4.7304870e+00   3.7034870e+00   2.9471440e+00   3.1541490e+00   1.3849041e+01   5.8752100e+00   4.5111620e+00   5.9153780e+00
   4.0200000e+00   5.3122100e+00   3.3245260e+00   2.7052600e+00   2.9855760e+00   1.4019126e+01   4.8055530e+00   5.2982630e+00   5.3869320e+00
   4.0300000e+00   4.9993560e+00   2.6874860e+00   2.5083490e+00   2.9604890e+00   1.3813005e+01   6.1671650e+00   5.9061280e+00   4.4842290e+00
   4.0400000e+00   4.6883490e+00   2.4295390e+00   2.5054250e+00   3.8213820e+00   1.3331435e+01   5.3039050e+00   4.5759770e+00   5.5769840e+00
   4.0500000e+00   4.7255890e+00   5.1771760e+00   3.1009340e+00   4.0144190e+00   1.2895307e+01   6.5289100e+00   4.7232780e+00   4.3470690e+00
   4.0600000e+00   4.7157140e+00   3.1070160e+00   2.4967650e+00   3.0570390e+00   1.2951591e+01   6.6887520e+00   4.9035680e+00   4.3196910e+00
   4.0700000e+00   4.5402750e+00   2.2790170e+00   2.6084610e+00   3.6003270e+00   1.3443491e+01   5.2613730e+00   5.0015050e+00   4.6365300e+00
   4.0800000e+00   4.8333840e+00   2.9336150e+00   3.1219280e+00   6.1599840e+00   1.2675788e+01   5.0442620e+00   4.8888220e+00   6.2148660e+00
   4.0900000e+00   4.9456410e+00   3.2896680e+00   2.4909260e+00   3.0241200e+00   1.2237521e+01   3.8658450e+00   5.0015000e+00   5.9052980e+00
   4.1000000e+00   4.4581740e+00   3.5762970e+00   3.0013210e+00   2.7646910e+00   1.2834755e+01   5.0547050e+00   6.4338400e+00   4.8312590e+00
   4.1100000e+00   4.9286400e+00   3.2054660e+00   3.1284100e+00   2.7416300e+00   1.2650789e+01   4.3182550e+00   4.7245170e+00   4.7468600e+00
   4.1200000e+00   4.8614280e+00   2.5012350e+00   2.5922460e+00   2.8747120e+00   1.2895080e+01   5.2398810e+00   4.1004550e+00   5.7887320e+00
   4.1300000e+00   4.4639960e+00   2.9788490e+00   2.9925450e+00   2.8654450e+00   1.3123290e+01   4.0723020e+00   3.9940400e+00   6.8236790e+00
   4.1400000e+00   4.4937330e+00   2.4987650e+00   2.7423430e+00   3.7141080e+00   1.2362925e+01   4.1021340e+00   3.6868930e+00   5.7625800e+00
   4.1500000e+00   4.8938280e+00   2.2726330e+00   3.3362540e+00   3.5282320e+00   1.3689226e+01   4.9273890e+00   4.8136990e+00   6.4908170e+00
   4.1600000e+00   5.0692210e+00   2.1825410e+00   2.8233070e+00   3.4029100e+00   1.3466207e+01   3.8691360e+00   3.7165370e+00   4.7351960e+00
   4.1700000e+00   4.5621160e+00   2.8478090e+00   2.9423190e+00   3.4421380e+00   1.3460518e+01   5.1693060e+00   3.7777790e+00   4.7625990e+00
   4.1800000e+00   4.7017400e+00   2.5261760e+00   3.0705750e+00   5.4799370e+00   1.2671704e+01   5.2845100e+00   4.8409200e+00   4.1088300e+00
   4.1900000e+00   4.7138380e+00   2.3050650e+00   2.2931890e+00   3.0008100e+00   1.2769112e+01   4.1681100e+00   4.0821560e+00   4.1729680e+00
   4.2000000e+00   4.9154550e+00   2.7190860e+00   2.5599530e+00   9.1437810e+00   1.3169116e+01   4.0516250e+00   3.8840710e+00   4.3020110e+00
   4.2100000e+00   4.8344910e+00   3.9627180e+00   3.6470780e+00   3.1508350e+00   1.3034271e+01   6.1001610e+00   3.7710650e+00   3.8920450e+00
   4.2200000e+00   4.9651170e+00   3.2956290e+00   2.7029620e+00   3.0765540e+00   1.2905844e+01   5.5469140e+00   4.5955140e+00   3.6967130e+00
   4.2300000e+00   4.9216320e+00   2.3417180e+00   2.4110330e+00   2.3429050e+00   1.3694018e+01   5.7774860e+00   4.6887490e+00   3.6321850e+00
   4.2400000e+00   4.6856610e+00   2.3376780e+00   3.0228420e+00   2.7349070e+00   1.4361438e+01   5.4916470e+00   4.0786810e+00   5.2162980e+00
   4.2500000e+00   4.3798260e+00   2.4025860e+00   2.2511640e+00   2.8085940e+00   1.4137280e+01   4.7421530e+00   4.0500190e+00   5.0523110e+00
   4.2600000e+00   4.9757170e+00   2.3897660e+00   2.5960860e+00   3.5698310e+00   1.5000742e+01   4.5176240e+00   5.7493290e+00   4.2542980e+00
   4.2700000e+00   4.7198020e+00   2.9082550e+00   3.7079130e+00   3.4985450e+00   1.5043260e+01   6.2566300e+00   4.1538490e+00   4.2629220e+00
   4.2800000e+00   4.4805170e+00   2.1218560e+00   2.4382080e+00   3.2310850e+00   1.3483426e+01   4.8506260e+00   4.0014320e+00   5.4764350e+00
   4.2900000e+00   4.3837360e+00   2.2154180e+00   2.1609350e+00   3.1970430e+00   1.2955430e+01   5.3848750e+00   3.8642130e+00   4.5391260e+00
   4.3000000e+00   4.6270340e+00   2.7779340e+00   2.2580120e+00   2.7896290e+00   1.4080572e+01   3.7383540e+00   4.8202380e+00   4.3191800e+00
   4.3100000e+00   4.5958210e+00   3.4663030e+00   2.3700470e+00   2.7691660e+00   1.3282058e+01   4.6711210e+00   3.8159850e+00   4.3920810e+00
   4.3200000e+00   4.4699650e+00   2.4655700e+00   2.5197210e+00   3.4004920e+00   1.5714013e+01   5.5277590e+00   4.1180310e+00   4.7464670e+00
   4.3300000e+00   4.4659160e+00   3.4687600e+00   2.8172920e+00   2.7013990e+00   1.5994271e+01   4.6563940e+00   4.0684180e+00   4.9698980e+00
   4.3400000e+00   4.3267980e+00   2.4336400e+00   3.1203390e+00   2.6160980e+00   1.5022304e+01   4.5775840e+00   4.0257430e+00   4.9606600e+00
   4.3500000e+00   4.3682140e+00   2.4157330e+00   2.1649300e+00   2.4469910e+00   1.5054224e+01   5.1233360e+00   3.9953540e+00   5.4912630e+00
   4.3600000e+00   4.4320320e+00   2.4150570e+00   2.8711440e+00   3.1941870e+00   1.5601823e+01   4.0591400e+00   4.0503700e+00   5.4335520e+00
   4.3700000e+00   4.8981960e+00   2.9897890e+00   2.9256590e+00   3.1880910e+00   1.4982453e+01   5.0038620e+00   5.1376200e+00   4.8016590e+00
   4.3800000e+00   4.6012520e+00   2.3660480e+00   3.2571390e+00   2.3046400e+00   1.4480421e+01   4.2053120e+00   4.0843170e+00   5.9418490e+00
   4.3900000e+00   3.4713540e+00   4.6006000e+00   2.4781120e+00   2.5240690e+00   1.4205240e+01   4.3559260e+00   4.1915210e+00   4.2635120e+00
   4.4000000e+00   5.4299770e+00   3.0600360e+00   2.5984430e+00   2.8428710e+00   1.4486151e+01   3.9359080e+00   4.1114620e+00   5.1077940e+00
   4.4100000e+00   4.4395970e+00   2.3237370e+00   2.5730870e+00   2.4260500e+00   1.4111343e+01   4.9930730e+00   3.8126950e+00   4.9627160e+00
   4.4200000e+00   4.8824620e+00   4.2220870e+00   3.6286280e+00   3.9794510e+00   1.4132294e+01   4.9464550e+00   4.0864110e+00   3.8746530e+00
   4.4300000e+00   4.7472210e+00   2.2945160e+00   2.3510150e+00   3.5649410e+00   1.4570618e+01   5.2068150e+00   3.8699530e+00   5.3143500e+00
   4.4400000e+00   4.5740660e+00   2.3062400e+00   2.6244610e+00   3.9909230e+00   1.4572380e+01   3.9820200e+00   4.5490600e+00   4.1709720e+00
   4.4500000e+00   4.3270240e+00   3.0119590e+00   3.0959680e+00   3.0509180e+00   1.4620660e+01   3.7851960e+00   3.8638080e+00   4.1551070e+00
   4.4600000e+00   4.6161880e+00   3.2291870e+00   3.0155250e+00   3.5352460e+00   1.4222432e+01   4.1185740e+00   4.0959110e+00   4.2569520e+00
   4.4700000e+00   4.6367500e+00   2.3421720e+00   2.9318630e+00   3.4867180e+00   1.3681678e+01   4.0994830e+00   4.3251480e+00   5.5374740e+00
   4.4800000e+00   4.8548060e+00   2.2177450e+00   6.1949070e+00   2.8248640e+00   1.4804237e+01   4.6047750e+00   4.2458550e+00   5.2501230e+00
   4.4900000e+00   4.7157230e+00   2.8490500e+00   3.4620590e+00   2.7385380e+00   1.4207642e+01   3.7480440e+00   3.9549630e+00   4.0676560e+00
   4.5000000e+00   5.0805450e+00   3.4385320e+00   2.5364150e+00   2.7604630e+00   1.4026488e+01   5.1062190e+00   4.8471820e+00   4.1251920e+00
   4.5100000e+00   4.8068360e+00   2.9974410e+00   2.9785010e+00   2.8601430e+00   1.3787007e+01   4.1963300e+00   5.7126780e+00   4.2150340e+00
   4.5200000e+00   5.1075340e+00   3.0045690e+00   3.3132480e+00   2.8110590e+00   1.3753484e+01   5.4803970e+00   4.0763030e+00   4.2829130e+00
   4.5300000e+00   4.4565240e+00   2.6248580e+00   3.5350960e+00   4.4214490e+00   1.3149785e+01   4.6185670e+00   4.0627590e+00   3.9127370e+00
   4.5400000e+00   4.6766030e+00   3.7967660e+00   2.1975400e+00   4.3842510e+00   1.2859252e+01   4.4230870e+00   3.7928810e+00   4.0052300e+00
   4.5500000e+00   4.6860080e+00   2.3516090e+00   3.0713360e+00   6.2808030e+00   1.2931311e+01   4.9747430e+00   3.9054400e+00   4.2059190e+00
   4.5600000e+00   4.6369260e+00   3.3372460e+00   3.0097490e+00   6.8496720e+00   1.3189112e+01   4.7939510e+00   4.8714370e+00   4.0101080e+00
   4.5700000e+00   4.6272490e+00   3.0332330e+00   3.8080800e+00   3.2656210e+00   1.2864140e+01   4.7691400e+00   5.2724930e+00   3.7899220e+00
   4.5800000e+00   5.9625910e+00   3.0974180e+00   2.4816790e+00   2.9216730e+00   1.2889211e+01   4.3886490e+00   4.7143210e+00   4.8315610e+00
   4.5900000e+00   4.7293890e+00   2.4290640e+00   3.5453470e+00   3.5298270e+00   1.3120552e+01   6.2710240e+00   3.7421530e+00   3.5946310e+00
   4.6000000e+00   4.7939080e+00   2.9508970e+00   2.5445930e+00   3.7003000e+00   1.2395890e+01   5.6523170e+00   3.5539560e+00   3.6812360e+00
   4.6100000e+00   4.5002960e+00   2.4522970e+00   2.9652480e+00   2.9200200e+00   1.3218335e+01   5.1030950e+00   3.7959940e+00   4.6600680e+00
   4.6200000e+00   5.3891140e+00   2.3655300e+00   2.3419070e+00   2.8149940e+00   1.4063610e+01   4.5477810e+00   3.9558180e+00   3.8493980e+00
   4.6300000e+00   4.2173620e+00   3.1342870e+00   2.4651400e+00   2.5040020e+00   1.4417561e+01   4.7443610e+00   3.9364990e+00   4.1859890e+00
   4.6400000e+00   5.1271460e+00   3.8093100e+00   3.1904000e+00   2.6205750e+00   1.3532231e+01   5.1331860e+00   4.1869760e+00   4.0331800e+00
   4.6500000e+00   5.7160360e+00   4.1579770e+00   2.6976440e+00   3.2617750e+00   1.3707166e+01   7.1337580e+00   5.7995530e+00   4.3850300e+00
   4.6600000e+00   4.9370240e+00   2.3007880e+00   3.7375710e+00   3.3346650e+00   1.3014393e+01   6.4614170e+00   5.3984540e+00   5.5281560e+00
   4.6700000e+00   4.8765520e+00   2.3065010e+00   2.6087760e+00   2.7192650e+00   1.2703877e+01   7.5631850e+00   5.2604630e+00   4.5136250e+00
   4.6800000e+00   4.0955670e+00   3.0697930e+00   3.2278410e+00   3.5596800e+00   1.2927324e+01   7.7002190e+00   4.4963560e+00   4.6791260e+00
   4.6900000e+00   4.2754400e+00   3.1158780e+00   3.2622140e+00   2.9693300e+00   1.2822452e+01   6.0689800e+00   5.7156550e+00   5.0329100e+00
   4.7000000e+00   3.4456020e+00   3.6644280e+00   3.2729180e+00   3.1072620e+00   1.2095129e+01   5.0622650e+00   4.4959800e+00   4.9347570e+00
   4.7100000e+00   4.4316540e+00   2.4918250e+00   2.5053720e+00   3.9279810e+00   1.2050160e+01   4.9664130e+00   5.6815780e+00   4.5394310e+00
   4.7200000e+00   5.1322070e+00   2.3112020e+00   4.8426170e+00   3.7928740e+00   1.2170542e+01   4.6096880e+00   5.3749170e+00   4.7232150e+00
   4.7300000e+00   3.7444070e+00   2.3005460e+00   2.8648030e+00   3.2783320e+00   1.2725123e+01   4.5394460e+00   6.4628240e+00   4.1737610e+00
   4.7400000e+00   3.8379940e+00   2.5138480e+00   3.7372510e+00   3.5959180e+00   1.2644894e+01   4.6608350e+00   4.9762190e+00   4.6946090e+00
   4.7500000e+00   6.2289450e+00   3.6373300e+00   3.0873380e+00   4.5796940e+00   1.2974978e+01   6.0945350e+00   6.6133050e+00   6.2390920e+00
   4.7600000e+00   4.5382000e+00   3.8682240e+00   2.5879310e+00   1.1523386e+01   1.3579383e+01   5.1579330e+00   6.1434740e+00   5.1148710e+00
   4.7700000e+00   5.1096610e+00   2.6241050e+00   2.6694570e+00   1.6466712e+01   1.3658316e+01   5.9896740e+00   4.1118080e+00   6.0458150e+00
   4.7800000e+00   4.7075650e+00   3.5365260e+00   2.4427170e+00   2.0886201e+01   1.3404200e+01   6.1077300e+00   4.1169420e+00   5.5231290e+00
   4.7900000e+00   4.6045290e+00   2.4671010e+00   2.4577900e+00   1.7929468e+01   1.3059107e+01   4.5975690e+00   4.6599330e+00   4.2384150e+00
   4.8000000e+00   4.7878480e+00   3.5402250e+00   2.7732270e+00   4.9388650e+00   1.2482269e+01   4.1942550e+00   3.7528710e+00   3.8473400e+00
   4.8100000e+00   4.5419960e+00   3.0500790e+00   2.5750280e+00   3.4408730e+00   1.2710451e+01   5.7136310e+00   3.9035520e+00   4.1204510e+00
   4.8200000e+00   4.5284500e+00   2.2889840e+00   3.4414980e+00   3.2963150e+00   1.2541253e+01   5.8333930e+00   3.8988120e+00   4.0066960e+00
   4.8300000e+00   4.2248950e+00   2.8682250e+00   2.6969190e+00   1.0154904e+01   1.2138770e+01   4.7423810e+00   5.0250990e+00   3.8257900e+00
   4.8400000e+00   4.4915910e+00   2.1825330e+00   2.7011420e+00   5.1897740e+00   1.2177015e+01   5.4588300e+00   3.6936530e+00   3.8066110e+00
   4.8500000e+00   4.1017720e+00   2.9104060e+00   2.7087210e+00   6.0961220e+00   1.2120410e+01   4.1600890e+00   4.8216670e+00   4.2292830e+00
   4.8600000e+00   4.2416400e+00   3.0531410e+00   3.5078840e+00   6.3473980e+00   1.2704975e+01   3.9142420e+00   4.7849520e+00   4.0671100e+00
   4.8700000e+00   4.8055410e+00   3.0356230e+00   5.3452640e+00   4.9327440e+00   1.2793981e+01   3.9395040e+00   3.7451660e+00   5.4343840e+00
   4.8800000e+00   4.4583920e+00   3.1046490e+00   3.1346910e+00   2.2415798e+01   1.3752897e+01   4.4525390e+00   3.9389380e+00   4.0911710e+00
   4.8900000e+00   4.4371510e+00   2.9682580e+00   2.9103460e+00   4.7892470e+00   1.3822079e+01   4.5523040e+00   4.3690270e+00   4.1574300e+00
   4.9000000e+00   4.5219510e+00   3.1873760e+00   2.5926440e+00   4.1651640e+00   1.2450221e+01   4.1487820e+00   4.8521450e+00   5.0665400e+00
   4.9100000e+00   4.3293220e+00   3.1413940e+00   3.2286140e+00   3.3272340e+00   1.3470981e+01   4.8708060e+00   5.3521220e+00   4.0894820e+00
   4.9200000e+00   4.7094600e+00   2.6365280e+00   3.1619610e+00   3.9430290e+00   1.3379453e+01   4.1633600e+00   5.3370280e+00   4.1244100e+00
   4.9300000e+00   4.3704570e+00   3.8804820e+00   3.1960990e+00   2.9861420e+00   1.3372716e+01   4.4026160e+00   4.7759000e+00   4.0183300e+00
   4.9400000e+00   4.9532390e+00   2.6074660e+00   2.5519190e+00   2.7729660e+00   1.3528979e+01   5.5177930e+00   4.0811700e+00   3.8505570e+00
   4.9500000e+00   4.7076330e+00   3.3385540e+00   2.7686390e+00   2.7624740e+00   1.2440594e+01   4.6153710e+00   3.9807630e+00   3.7418160e+00
   4.9600000e+00   4.8465950e+00   3.1892110e+00   4.3509450e+00   2.6871120e+00   1.2650131e+01   6.3759680e+00   3.9174650e+00   3.7129920e+00
   4.9700000e+00   4.8624020e+00   2.6129950e+00   3.5443120e+00   6.9939160e+00   1.2234777e+01   4.9125500e+00   4.3802030e+00   4.0298720e+00
   4.9800000e+00   4.5282560e+00   2.4683090e+00   3.7422460e+00   3.6997390e+00   1.3050455e+01   5.4522570e+00   5.6356390e+00   5.7561170e+00
   4.9900000e+00   5.1898690e+00   3.3108710e+00   3.7824390e+00   3.8130300e+00   1.3323928e+01   5.4951850e+00   4.6419390e+00   6.1376480e+00
   5.0000000e+00   4.9159900e+00   3.3964800e+00   3.1159220e+00   4.1887670e+00   1.3214402e+01   5.9096430e+00   4.6084080e+00   5.9411280e+00


==> dats/conv_tamen_adapt_dt.dat <==
   2.0487370e-03   4.0974741e-02
   6.1462111e-03   8.1949481e-02
   1.4341159e-02   1.6389896e-01
   2.6223860e-02   2.3765401e-01
   3.6527185e-02   2.0606651e-01
   4.4704735e-02   1.6355100e-01
   5.0446198e-02   1.1482925e-01
   5.5935458e-02   1.0978520e-01
   6.1021041e-02   1.0171167e-01
   6.8650788e-02   1.5259494e-01
   8.0392166e-02   2.3482755e-01
   9.2345890e-02   2.3907448e-01
   1.0178384e-01   1.8875890e-01
   1.1067520e-01   1.7782724e-01
   1.2284968e-01   2.4348958e-01
   1.3482791e-01   2.3956468e-01
   1.4060373e-01   1.1551634e-01
   1.4623651e-01   1.1265561e-01
   1.5750207e-01   2.2531123e-01
   1.6953495e-01   2.4065757e-01
   1.7473785e-01   1.0405812e-01
   1.8514367e-01   2.0811624e-01
   1.9671450e-01   2.3141659e-01
   2.0754073e-01   2.1652460e-01
   2.1951947e-01   2.3957493e-01
   2.3100744e-01   2.2975928e-01
   2.4164022e-01   2.1265561e-01
   2.5149922e-01   1.9717997e-01
   2.6245532e-01   2.1912205e-01
   2.7434532e-01   2.3779997e-01
   2.8597535e-01   2.3260062e-01
   2.9770492e-01   2.3459143e-01
   3.0860673e-01   2.1803632e-01
   3.2073991e-01   2.4266351e-01
   3.3187066e-01   2.2261501e-01
   3.4305022e-01   2.2359119e-01
   3.5491045e-01   2.3720461e-01
   3.6600123e-01   2.2181551e-01
   3.7483028e-01   1.7658111e-01
   3.8696213e-01   2.4263704e-01
   3.9744153e-01   2.0958795e-01
   4.0893888e-01   2.2994696e-01
   4.2091520e-01   2.3952650e-01
   4.2667093e-01   1.1511442e-01
   4.3818237e-01   2.3022885e-01
   4.4984526e-01   2.3325783e-01
   4.6029537e-01   2.0900229e-01
   4.7185392e-01   2.3117085e-01
   4.8358493e-01   2.3462024e-01
   4.9515986e-01   2.3149865e-01
   5.0526611e-01   2.0212488e-01
   5.1702952e-01   2.3526819e-01
   5.2841698e-01   2.2774927e-01
   5.3995158e-01   2.3069201e-01
   5.5185201e-01   2.3800869e-01
   5.5769800e-01   1.1691982e-01
   5.6919457e-01   2.2993139e-01
   5.8096013e-01   2.3531109e-01
   5.9280080e-01   2.3681342e-01
   6.0469303e-01   2.3784466e-01
   6.1649443e-01   2.3602803e-01
   6.2759356e-01   2.2198256e-01
   6.3934182e-01   2.3496517e-01
   6.5077430e-01   2.2864952e-01
   6.6180257e-01   2.2056553e-01
   6.7383714e-01   2.4069133e-01
   6.8334807e-01   1.9021870e-01
   6.9419997e-01   2.1703786e-01
   7.0608706e-01   2.3774190e-01
   7.1784556e-01   2.3516994e-01
   7.2959568e-01   2.3500250e-01
   7.4123784e-01   2.3284313e-01
   7.5307594e-01   2.3676194e-01
   7.6503977e-01   2.3927657e-01
   7.7659792e-01   2.3116309e-01
   7.8826374e-01   2.3331634e-01
   8.0007185e-01   2.3616233e-01
   8.1142111e-01   2.2698503e-01
   8.2298188e-01   2.3121553e-01
   8.3442648e-01   2.2889190e-01
   8.4010979e-01   1.1366634e-01
   8.4427490e-01   8.3302151e-02
   8.4816239e-01   7.7749834e-02
   8.5144280e-01   6.5608216e-02
   8.5520917e-01   7.5327329e-02
   8.5925072e-01   8.0830927e-02
   8.6317276e-01   7.8440880e-02
   8.6719456e-01   8.0436079e-02
   8.7179011e-01   9.1910808e-02
   8.7747522e-01   1.1370236e-01
   8.8690030e-01   1.8850163e-01
   8.9908415e-01   2.4367690e-01
   9.1088608e-01   2.3603869e-01
   9.2247467e-01   2.3177167e-01
   9.3424181e-01   2.3534292e-01
   9.4609921e-01   2.3714801e-01
   9.5613411e-01   2.0069787e-01
   9.6497740e-01   1.7686582e-01
   9.7683151e-01   2.3708221e-01
   9.8840521e-01   2.3147398e-01
   9.9996235e-01   2.3114283e-01
   1.0104977e+00   2.1070632e-01
   1.0214978e+00   2.2000315e-01
   1.0309106e+00   1.8825496e-01
   1.0412448e+00   2.0668393e-01
   1.0529257e+00   2.3361777e-01
   1.0646702e+00   2.3489038e-01
   1.0764692e+00   2.3598086e-01
   1.0869670e+00   2.0995505e-01
   1.0989343e+00   2.3934713e-01
   1.1108216e+00   2.3774501e-01
   1.1201601e+00   1.8677007e-01
   1.1322362e+00   2.4152179e-01
   1.1433276e+00   2.2182943e-01
   1.1488294e+00   1.1003493e-01
   1.1598329e+00   2.2006986e-01
   1.1718495e+00   2.4033251e-01
   1.1775452e+00   1.1391468e-01
   1.1827946e+00   1.0498702e-01
   1.1914148e+00   1.7240333e-01
   1.2035955e+00   2.4361471e-01
   1.2153245e+00   2.3458065e-01
   1.2273453e+00   2.4041496e-01
   1.2316880e+00   8.6855246e-02
   1.2403736e+00   1.7371049e-01
   1.2525171e+00   2.4287168e-01
   1.2639341e+00   2.2833934e-01
   1.2745260e+00   2.1183768e-01
   1.2859615e+00   2.2871102e-01
   1.2979864e+00   2.4049664e-01
   1.3063686e+00   1.6764368e-01
   1.3184975e+00   2.4257830e-01
   1.3302724e+00   2.3549750e-01
   1.3421638e+00   2.3782842e-01
   1.3539376e+00   2.3547732e-01
   1.3651549e+00   2.2434477e-01
   1.3767059e+00   2.3101961e-01
   1.3865007e+00   1.9589772e-01
   1.3976080e+00   2.2214600e-01
   1.4094093e+00   2.3602543e-01
   1.4212350e+00   2.3651353e-01
   1.4314624e+00   2.0454736e-01
   1.4421753e+00   2.1425901e-01
   1.4524577e+00   2.0564845e-01
   1.4638309e+00   2.2746322e-01
   1.4756350e+00   2.3608108e-01
   1.4873249e+00   2.3379945e-01
   1.4989572e+00   2.3264644e-01
   1.5039670e+00   1.0019452e-01
   1.5139864e+00   2.0038904e-01
   1.5257099e+00   2.3446885e-01
   1.5374867e+00   2.3553671e-01
   1.5492230e+00   2.3472499e-01
   1.5605993e+00   2.2752632e-01
   1.5725241e+00   2.3849577e-01
   1.5771810e+00   9.3139080e-02
   1.5864949e+00   1.8627816e-01
   1.5967348e+00   2.0479771e-01
   1.6084736e+00   2.3477630e-01
   1.6203302e+00   2.3713237e-01
   1.6322455e+00   2.3830506e-01
   1.6429556e+00   2.1420248e-01
   1.6516089e+00   1.7306546e-01
   1.6634541e+00   2.3690516e-01
   1.6755899e+00   2.4271459e-01
   1.6875033e+00   2.3826885e-01
   1.6987527e+00   2.2498758e-01
   1.7104208e+00   2.3336243e-01
   1.7224668e+00   2.4091969e-01
   1.7340541e+00   2.3174570e-01
   1.7457539e+00   2.3399644e-01
   1.7567876e+00   2.2067378e-01
   1.7677909e+00   2.2006546e-01
   1.7791559e+00   2.2730005e-01
   1.7910152e+00   2.3718656e-01
   1.8028604e+00   2.3690419e-01
   1.8148016e+00   2.3882375e-01
   1.8264168e+00   2.3230451e-01
   1.8382526e+00   2.3671558e-01
   1.8495880e+00   2.2670695e-01
   1.8613538e+00   2.3531615e-01
   1.8732686e+00   2.3829784e-01
   1.8852750e+00   2.4012723e-01
   1.8967832e+00   2.3016418e-01
   1.9086815e+00   2.3796529e-01
   1.9205030e+00   2.3643041e-01
   1.9321494e+00   2.3292847e-01
   1.9436019e+00   2.2904950e-01
   1.9553721e+00   2.3540299e-01
   1.9668279e+00   2.2911749e-01
   1.9780482e+00   2.2440579e-01
   1.9897969e+00   2.3497319e-01
   1.9955978e+00   1.1601939e-01
   2.0071359e+00   2.3076064e-01
   2.0189384e+00   2.3605082e-01
   2.0305972e+00   2.3317469e-01
   2.0423191e+00   2.3443811e-01
   2.0513405e+00   1.8042979e-01
   2.0631545e+00   2.3627982e-01
   2.0711235e+00   1.5938005e-01
   2.0829742e+00   2.3701345e-01
   2.0948210e+00   2.3693513e-01
   2.0990185e+00   8.3950677e-02
   2.1074136e+00   1.6790135e-01
   2.1152842e+00   1.5741213e-01
   2.1269054e+00   2.3242514e-01
   2.1384768e+00   2.3142645e-01
   2.1486708e+00   2.0388163e-01
   2.1592260e+00   2.1110346e-01
   2.1711068e+00   2.3761507e-01
   2.1829852e+00   2.3756930e-01
   2.1947224e+00   2.3474300e-01
   2.2065866e+00   2.3728391e-01
   2.2183939e+00   2.3614616e-01
   2.2303159e+00   2.3844015e-01
   2.2421158e+00   2.3599753e-01
   2.2534554e+00   2.2679165e-01
   2.2652884e+00   2.3666080e-01
   2.2735848e+00   1.6592794e-01
   2.2855666e+00   2.3963550e-01
   2.2973638e+00   2.3594395e-01
   2.3091027e+00   2.3477785e-01
   2.3207267e+00   2.3248192e-01
   2.3327172e+00   2.3980861e-01
   2.3446517e+00   2.3869037e-01
   2.3566568e+00   2.4010257e-01
   2.3684010e+00   2.3488272e-01
   2.3799344e+00   2.3066845e-01
   2.3916476e+00   2.3426446e-01
   2.4018350e+00   2.0374860e-01
   2.4118338e+00   1.9997457e-01
   2.4238701e+00   2.4072760e-01
   2.4322048e+00   1.6669375e-01
   2.4390082e+00   1.3606653e-01
   2.4496674e+00   2.1318484e-01
   2.4613042e+00   2.3273689e-01
   2.4729975e+00   2.3386466e-01
   2.4841505e+00   2.2306083e-01
   2.4958487e+00   2.3396259e-01
   2.5073835e+00   2.3069596e-01
   2.5190940e+00   2.3421157e-01
   2.5304842e+00   2.2780342e-01
   2.5417172e+00   2.2466008e-01
   2.5533678e+00   2.3301098e-01
   2.5652405e+00   2.3745594e-01
   2.5768345e+00   2.3187839e-01
   2.5885775e+00   2.3486015e-01
   2.5992342e+00   2.1313531e-01
   2.6106595e+00   2.2850590e-01
   2.6202269e+00   1.9134791e-01
   2.6305964e+00   2.0738851e-01
   2.6425256e+00   2.3858517e-01
   2.6545002e+00   2.3949124e-01
   2.6593836e+00   9.7668444e-02
   2.6691504e+00   1.9533689e-01
   2.6812700e+00   2.4239205e-01
   2.6931554e+00   2.3770727e-01
   2.7049312e+00   2.3551656e-01
   2.7157303e+00   2.1598215e-01
   2.7272514e+00   2.3042187e-01
   2.7391376e+00   2.3772237e-01
   2.7502131e+00   2.2150987e-01
   2.7612621e+00   2.2098003e-01
   2.7719866e+00   2.1449127e-01
   2.7833899e+00   2.2806644e-01
   2.7949304e+00   2.3080992e-01
   2.8064825e+00   2.3104105e-01
   2.8183564e+00   2.3747781e-01
   2.8303214e+00   2.3929986e-01
   2.8417015e+00   2.2760350e-01
   2.8536512e+00   2.3899321e-01
   2.8622763e+00   1.7250193e-01
   2.8708431e+00   1.7133658e-01
   2.8827550e+00   2.3823773e-01
   2.8938957e+00   2.2281330e-01
   2.9041978e+00   2.0604279e-01
   2.9159982e+00   2.3600659e-01
   2.9277916e+00   2.3586869e-01
   2.9392856e+00   2.2988070e-01
   2.9505057e+00   2.2440112e-01
   2.9615607e+00   2.2109986e-01
   2.9716726e+00   2.0223783e-01
   2.9835538e+00   2.3762454e-01
   2.9952809e+00   2.3454139e-01
   3.0034336e+00   1.6305463e-01
   3.0152904e+00   2.3713621e-01
   3.0270194e+00   2.3458054e-01
   3.0386470e+00   2.3255071e-01
   3.0504420e+00   2.3589978e-01
   3.0563465e+00   1.1809023e-01
   3.0681240e+00   2.3555077e-01
   3.0799468e+00   2.3645602e-01
   3.0912000e+00   2.2506296e-01
   3.1023905e+00   2.2381022e-01
   3.1140641e+00   2.3347191e-01
   3.1252145e+00   2.2300891e-01
   3.1358713e+00   2.1313606e-01
   3.1478833e+00   2.4024017e-01
   3.1595761e+00   2.3385603e-01
   3.1655737e+00   1.1995246e-01
   3.1774331e+00   2.3718690e-01
   3.1891687e+00   2.3471192e-01
   3.2009779e+00   2.3618532e-01
   3.2128472e+00   2.3738576e-01
   3.2247384e+00   2.3782411e-01
   3.2367509e+00   2.4024960e-01
   3.2485845e+00   2.3667177e-01
   3.2605210e+00   2.3872955e-01
   3.2723947e+00   2.3747489e-01
   3.2837234e+00   2.2657275e-01
   3.2956898e+00   2.3932883e-01
   3.3075068e+00   2.3633983e-01
   3.3194856e+00   2.3957543e-01
   3.3295938e+00   2.0216532e-01
   3.3414852e+00   2.3782813e-01
   3.3532411e+00   2.3511726e-01
   3.3642593e+00   2.2036428e-01
   3.3762097e+00   2.3900831e-01
   3.3873104e+00   2.2201225e-01
   3.3989306e+00   2.3240477e-01
   3.4107851e+00   2.3709021e-01
   3.4227605e+00   2.3950790e-01
   3.4345029e+00   2.3484825e-01
   3.4453026e+00   2.1599315e-01
   3.4538137e+00   1.7022275e-01
   3.4656188e+00   2.3610252e-01
   3.4771588e+00   2.3080028e-01
   3.4884772e+00   2.2636692e-01
   3.5002027e+00   2.3450996e-01
   3.5099625e+00   1.9519577e-01
   3.5218135e+00   2.3702056e-01
   3.5323507e+00   2.1074445e-01
   3.5440054e+00   2.3309312e-01
   3.5558521e+00   2.3693505e-01
   3.5674695e+00   2.3234700e-01
   3.5793361e+00   2.3733182e-01
   3.5911091e+00   2.3545968e-01
   3.6028467e+00   2.3475359e-01
   3.6138145e+00   2.1935494e-01
   3.6243802e+00   2.1131506e-01
   3.6336172e+00   1.8473825e-01
   3.6457098e+00   2.4185235e-01
   3.6573542e+00   2.3288773e-01
   3.6692358e+00   2.3763367e-01
   3.6800456e+00   2.1619430e-01
   3.6908140e+00   2.1536989e-01
   3.7014348e+00   2.1241461e-01
   3.7131319e+00   2.3394304e-01
   3.7250136e+00   2.3763402e-01
   3.7369101e+00   2.3792883e-01
   3.7474648e+00   2.1109507e-01
   3.7591396e+00   2.3349544e-01
   3.7689357e+00   1.9592196e-01
   3.7796178e+00   2.1364147e-01
   3.7913694e+00   2.3503273e-01
   3.8030557e+00   2.3372636e-01
   3.8149169e+00   2.3722361e-01
   3.8267886e+00   2.3743362e-01
   3.8387639e+00   2.3950685e-01
   3.8503532e+00   2.3178606e-01
   3.8607126e+00   2.0718690e-01
   3.8705565e+00   1.9687920e-01
   3.8822610e+00   2.3408912e-01
   3.8942136e+00   2.3905306e-01
   3.9057136e+00   2.2999881e-01
   3.9172638e+00   2.3100432e-01
   3.9263850e+00   1.8242299e-01
   3.9363062e+00   1.9842506e-01
   3.9453834e+00   1.8154305e-01
   3.9571536e+00   2.3540429e-01
   3.9681351e+00   2.1963087e-01
   3.9793887e+00   2.2507111e-01
   3.9908531e+00   2.2928894e-01
   3.9993396e+00   1.6972867e-01
   4.0111019e+00   2.3524790e-01
   4.0228440e+00   2.3484025e-01
   4.0345184e+00   2.3348812e-01
   4.0390492e+00   9.0615914e-02
   4.0481108e+00   1.8123183e-01
   4.0596229e+00   2.3024390e-01
   4.0714809e+00   2.3715888e-01
   4.0831148e+00   2.3267803e-01
   4.0948422e+00   2.3454859e-01
   4.1063198e+00   2.2955240e-01
   4.1181080e+00   2.3576302e-01
   4.1300311e+00   2.3846209e-01
   4.1396630e+00   1.9263750e-01
   4.1509056e+00   2.2485330e-01
   4.1626172e+00   2.3423119e-01
   4.1746341e+00   2.4033718e-01
   4.1863815e+00   2.3494878e-01
   4.1983898e+00   2.4016537e-01
   4.2098430e+00   2.2906385e-01
   4.2210549e+00   2.2423959e-01
   4.2325275e+00   2.2945039e-01
   4.2442840e+00   2.3513060e-01
   4.2546151e+00   2.0662200e-01
   4.2639552e+00   1.8680211e-01
   4.2758182e+00   2.3725949e-01
   4.2875841e+00   2.3531917e-01
   4.2986798e+00   2.2191388e-01
   4.3104053e+00   2.3450928e-01
   4.3214918e+00   2.2173062e-01
   4.3312559e+00   1.9528079e-01
   4.3420303e+00   2.1548959e-01
   4.3529145e+00   2.1768373e-01
   4.3583358e+00   1.0842564e-01
   4.3691784e+00   2.1685128e-01
   4.3775351e+00   1.6713494e-01
   4.3896459e+00   2.4221533e-01
   4.4013475e+00   2.3403316e-01
   4.4131563e+00   2.3617570e-01
   4.4249996e+00   2.3686576e-01
   4.4356829e+00   2.1366543e-01
   4.4469005e+00   2.2435181e-01
   4.4578879e+00   2.1974892e-01
   4.4657816e+00   1.5787305e-01
   4.4767287e+00   2.1894359e-01
   4.4883890e+00   2.3320572e-01
   4.5001267e+00   2.3475297e-01
   4.5114531e+00   2.2652794e-01
   4.5231568e+00   2.3407365e-01
   4.5338041e+00   2.1294677e-01
   4.5456237e+00   2.3639107e-01
   4.5554679e+00   1.9688505e-01
   4.5627941e+00   1.4652304e-01
   4.5735957e+00   2.1603214e-01
   4.5848828e+00   2.2574238e-01
   4.5967158e+00   2.3666057e-01
   4.6084961e+00   2.3560532e-01
   4.6195885e+00   2.2184918e-01
   4.6315538e+00   2.3930593e-01
   4.6435709e+00   2.4034047e-01
   4.6543158e+00   2.1489860e-01
   4.6640187e+00   1.9405822e-01
   4.6758626e+00   2.3687740e-01
   4.6877468e+00   2.3768417e-01
   4.6996119e+00   2.3730184e-01
   4.7115277e+00   2.3831565e-01
   4.7231967e+00   2.3338181e-01
   4.7345342e+00   2.2674819e-01
   4.7459965e+00   2.2924607e-01
   4.7577845e+00   2.3576080e-01
   4.7697244e+00   2.3879738e-01
   4.7802444e+00   2.1040095e-01
   4.7918912e+00   2.3293673e-01
   4.8037310e+00   2.3679531e-01
   4.8155400e+00   2.3617970e-01
   4.8271711e+00   2.3262243e-01
   4.8390159e+00   2.3689638e-01
   4.8506881e+00   2.3344264e-01
   4.8615462e+00   2.1716265e-01
   4.8728176e+00   2.2542794e-01
   4.8847216e+00   2.3807987e-01
   4.8900569e+00   1.0670633e-01
   4.9007275e+00   2.1341266e-01
   4.9126761e+00   2.3897135e-01
   4.9245137e+00   2.3675088e-01
   4.9363063e+00   2.3585273e-01
   4.9481514e+00   2.3690125e-01
   4.9539498e+00   1.1596911e-01
   4.9647004e+00   2.1501098e-01
   4.9764855e+00   2.3570296e-01
   4.9881666e+00   2.3362233e-01
   4.9998352e+00   2.3337215e-01
   5.0000000e+00   3.2953645e-03


==> dats/conv_tamen_dobs.dat <==
       t               e14             e15             e24             e25
   2.5000000e-02   3.5339496e-02   3.6664728e-02   1.1515788e-02   6.8651810e-03
   5.0000000e-02   6.9353762e-02   7.0899865e-02   2.0817001e-02   1.5723479e-02
   7.5000000e-02   1.0336803e-01   1.0623936e-01   2.7682182e-02   3.1225501e-02
   1.0000000e-01   1.3760316e-01   1.4157886e-01   4.7834810e-02   4.6727522e-02
   1.2500000e-01   1.7205917e-01   1.7691835e-01   5.5585821e-02   6.0457885e-02
   1.5000000e-01   2.0585257e-01   2.1137436e-01   8.1274885e-02   6.9980555e-02
   1.7500000e-01   2.3898334e-01   2.4936432e-01   9.2347758e-02   9.1019013e-02
   2.0000000e-01   2.7233499e-01   2.8315772e-01   1.2335180e-01   1.0120606e-01
   2.2500000e-01   3.0568664e-01   3.1739285e-01   1.4128985e-01   9.1019013e-02
   2.5000000e-01   3.4080527e-01   3.5140712e-01   1.5723479e-01   1.0253480e-01
   2.7500000e-01   3.7570302e-01   3.8608400e-01   1.7229390e-01   1.3221010e-01
   3.0000000e-01   4.1303036e-01   4.2385309e-01   1.7428702e-01   1.5147690e-01
   3.2500000e-01   4.4881161e-01   4.6029694e-01   1.7539430e-01   1.5014815e-01
   3.5000000e-01   4.8702244e-01   4.9983300e-01   2.0130482e-01   1.6919349e-01
   3.7500000e-01   5.2589588e-01   5.3671860e-01   2.0529106e-01   1.8779592e-01
   4.0000000e-01   5.6366497e-01   5.7404595e-01   2.1592102e-01   2.0196920e-01
   4.2500000e-01   6.0099231e-01   6.0850195e-01   2.3208741e-01   2.0661980e-01
   4.5000000e-01   6.3743617e-01   6.4384145e-01   2.4138862e-01   2.3430198e-01
   4.7500000e-01   6.7675136e-01   6.7984356e-01   2.5711210e-01   2.3695947e-01
   5.0000000e-01   7.1319521e-01   7.1695003e-01   2.5821939e-01   2.5091129e-01
   5.2500000e-01   7.4809297e-01   7.5206866e-01   2.8235825e-01   2.6242708e-01
   5.5000000e-01   7.8232810e-01   7.8674554e-01   2.9498133e-01   2.7128538e-01
   5.7500000e-01   8.1788847e-01   8.2230591e-01   3.0494691e-01   3.0406108e-01
   6.0000000e-01   8.5256535e-01   8.5720366e-01   3.0406108e-01   3.1048335e-01
   6.2500000e-01   8.8834659e-01   8.9364752e-01   3.1203355e-01   3.3351492e-01
   6.5000000e-01   9.2258173e-01   9.2964963e-01   3.2310642e-01   3.3440075e-01
   6.7500000e-01   9.5637512e-01   9.6322215e-01   3.2908577e-01   3.7802787e-01
   7.0000000e-01   9.8906416e-01   9.9767816e-01   3.3683679e-01   4.0128090e-01
   7.2500000e-01   1.0228576e+00   1.0319133e+00   3.4768820e-01   4.3007037e-01
   7.5000000e-01   1.0579762e+00   1.0685780e+00   3.4436634e-01   4.4380074e-01
   7.7500000e-01   1.0957453e+00   1.1056845e+00   3.7138415e-01   4.4424365e-01
   8.0000000e-01   1.1339561e+00   1.1445579e+00   3.8821491e-01   4.7281166e-01
   8.2500000e-01   1.1737130e+00   1.1827688e+00   3.9685176e-01   4.8609911e-01
   8.5000000e-01   1.2125865e+00   1.2212005e+00   4.0571005e-01   5.1311692e-01
   8.7500000e-01   1.2519017e+00   1.2594113e+00   4.0105945e-01   5.4899302e-01
   9.0000000e-01   1.2909960e+00   1.2980639e+00   3.9264406e-01   5.6316630e-01
   9.2500000e-01   1.3285442e+00   1.3360538e+00   3.9441572e-01   5.6073027e-01
   9.5000000e-01   1.3647672e+00   1.3744855e+00   4.1257523e-01   5.7667521e-01
   9.7500000e-01   1.4031989e+00   1.4124755e+00   4.2165499e-01   5.6892420e-01
   1.0000000e+00   1.4398636e+00   1.4489194e+00   4.0881046e-01   5.6383067e-01
   1.0250000e+00   1.4752031e+00   1.4835962e+00   4.1921896e-01   5.6095173e-01
   1.0500000e+00   1.5101009e+00   1.5187149e+00   4.3715701e-01   5.7025294e-01
   1.0750000e+00   1.5430108e+00   1.5529500e+00   4.4822988e-01   5.7601083e-01
   1.1000000e+00   1.5754789e+00   1.5880686e+00   4.6351045e-01   6.0147844e-01
   1.1250000e+00   1.6101558e+00   1.6234081e+00   4.8831368e-01   6.0723634e-01
   1.1500000e+00   1.6441701e+00   1.6574224e+00   5.1267400e-01   6.2318127e-01
   1.1750000e+00   1.6750921e+00   1.6923201e+00   5.2042501e-01   6.1255131e-01
   1.2000000e+00   1.7080020e+00   1.7265553e+00   5.2751165e-01   6.3536143e-01
   1.2250000e+00   1.7415746e+00   1.7621156e+00   5.4589262e-01   6.2539585e-01
   1.2500000e+00   1.7753680e+00   1.7972343e+00   5.2662582e-01   6.2650313e-01
   1.2750000e+00   1.8104866e+00   1.8334573e+00   5.3924890e-01   6.2650313e-01
   1.3000000e+00   1.8475930e+00   1.8703429e+00   5.5054323e-01   6.3602580e-01
   1.3250000e+00   1.8849204e+00   1.9063450e+00   5.7844687e-01   6.6547965e-01
   1.3500000e+00   1.9240147e+00   1.9454393e+00   5.7601083e-01   6.8452499e-01
   1.3750000e+00   1.9624464e+00   1.9836501e+00   6.1299423e-01   6.8939705e-01
   1.4000000e+00   1.9997738e+00   2.0218609e+00   6.2783188e-01   6.9139017e-01
   1.4250000e+00   2.0364385e+00   2.0631640e+00   6.3181811e-01   6.8341770e-01
   1.4500000e+00   2.0713362e+00   2.0985035e+00   6.5152783e-01   7.0312741e-01
   1.4750000e+00   2.1080010e+00   2.1353891e+00   6.5374240e-01   6.8474644e-01
   1.5000000e+00   2.1446657e+00   2.1720538e+00   6.7367357e-01   7.2305858e-01
   1.5250000e+00   2.1806678e+00   2.2078350e+00   6.8231041e-01   7.5583429e-01
   1.5500000e+00   2.2157864e+00   2.2442789e+00   6.9914118e-01   7.4276830e-01
   1.5750000e+00   2.2502424e+00   2.2800601e+00   6.8053875e-01   7.7310797e-01
   1.6000000e+00   2.2853611e+00   2.3158414e+00   6.8806831e-01   7.8418084e-01
   1.6250000e+00   2.3187127e+00   2.3498556e+00   6.9869826e-01   7.7355088e-01
   1.6500000e+00   2.3540522e+00   2.3856369e+00   7.0822093e-01   7.6978611e-01
   1.6750000e+00   2.3880665e+00   2.4176633e+00   7.2084401e-01   8.0167598e-01
   1.7000000e+00   2.4205346e+00   2.4558741e+00   7.1198571e-01   8.0588367e-01
   1.7250000e+00   2.4556533e+00   2.4894467e+00   7.3413146e-01   7.9171039e-01
   1.7500000e+00   2.4918762e+00   2.5254488e+00   7.6225655e-01   8.1363468e-01
   1.7750000e+00   2.5298662e+00   2.5621135e+00   7.5384117e-01   8.1429905e-01
   1.8000000e+00   2.5671935e+00   2.6005452e+00   7.6469258e-01   7.9060311e-01
   1.8250000e+00   2.6060670e+00   2.6391978e+00   7.7709420e-01   7.8949582e-01
   1.8500000e+00   2.6442778e+00   2.6756416e+00   7.9392497e-01   7.8240918e-01
   1.8750000e+00   2.6824887e+00   2.7158403e+00   8.0366910e-01   7.8661687e-01
   1.9000000e+00   2.7218038e+00   2.7536094e+00   8.1075573e-01   7.7067194e-01
   1.9250000e+00   2.7593521e+00   2.7915993e+00   8.1230594e-01   7.6070635e-01
   1.9500000e+00   2.7957959e+00   2.8313563e+00   8.0676950e-01   7.6225655e-01
   1.9750000e+00   2.8329024e+00   2.8686836e+00   7.9857557e-01   7.5184805e-01
   2.0000000e+00   2.8695671e+00   2.9057901e+00   8.3024399e-01   7.8683833e-01
   2.0250000e+00   2.9040231e+00   2.9400252e+00   8.4198123e-01   8.0854116e-01
   2.0500000e+00   2.9384791e+00   2.9744812e+00   8.4441727e-01   8.0721241e-01
   2.0750000e+00   2.9713890e+00   3.0098207e+00   8.4508164e-01   8.0743387e-01
   2.1000000e+00   3.0069494e+00   3.0449394e+00   8.6811321e-01   8.0699096e-01
   2.1250000e+00   3.0414054e+00   3.0802789e+00   8.6014075e-01   8.2094278e-01
   2.1500000e+00   3.0787328e+00   3.1127470e+00   8.6169095e-01   8.3290148e-01
   2.1750000e+00   3.1116427e+00   3.1449943e+00   8.6567718e-01   8.4641038e-01
   2.2000000e+00   3.1463195e+00   3.1794503e+00   8.7099216e-01   8.4796059e-01
   2.2250000e+00   3.1816590e+00   3.2101515e+00   8.8317232e-01   8.3290148e-01
   2.2500000e+00   3.2172194e+00   3.2450493e+00   8.9645977e-01   8.3268002e-01
   2.2750000e+00   3.2538841e+00   3.2812722e+00   8.8073629e-01   8.4796059e-01
   2.3000000e+00   3.2903280e+00   3.3183787e+00   8.8893021e-01   8.6789176e-01
   2.3250000e+00   3.3285388e+00   3.3568104e+00   9.1816260e-01   8.5039662e-01
   2.3500000e+00   3.3678540e+00   3.3948004e+00   9.2082009e-01   8.7830026e-01
   2.3750000e+00   3.4071692e+00   3.4347782e+00   9.6311846e-01   8.7453548e-01
   2.4000000e+00   3.4442757e+00   3.4714429e+00   9.7574154e-01   8.9778851e-01
   2.4250000e+00   3.4827074e+00   3.5092120e+00   1.0051954e+00   9.1019013e-01
   2.4500000e+00   3.5189304e+00   3.5447724e+00   1.0253480e+00   9.3300025e-01
   2.4750000e+00   3.5553742e+00   3.5807745e+00   1.0497083e+00   9.5470308e-01
   2.5000000e+00   3.5931433e+00   3.6169975e+00   1.0747330e+00   9.7662737e-01
   2.5250000e+00   3.6282619e+00   3.6525578e+00   1.0846986e+00   9.8747878e-01
   2.5500000e+00   3.6631597e+00   3.6878973e+00   1.1033010e+00   1.0082958e+00
   2.5750000e+00   3.6978366e+00   3.7227951e+00   1.1413917e+00   1.0275626e+00
   2.6000000e+00   3.7353848e+00   3.7590181e+00   1.1411703e+00   1.0355350e+00
   2.6250000e+00   3.7707243e+00   3.7945784e+00   1.1444921e+00   1.0213618e+00
   2.6500000e+00   3.8045177e+00   3.8290344e+00   1.1821399e+00   1.0122820e+00
   2.6750000e+00   3.8372067e+00   3.8615026e+00   1.1843545e+00   1.0237978e+00
   2.7000000e+00   3.8723253e+00   3.8952960e+00   1.1878978e+00   1.0339848e+00
   2.7250000e+00   3.9083274e+00   3.9319607e+00   1.2091577e+00   1.0180399e+00
   2.7500000e+00   3.9441087e+00   3.9679628e+00   1.2310820e+00   1.0308844e+00
   2.7750000e+00   3.9814360e+00   4.0052902e+00   1.2370613e+00   1.0377496e+00
   2.8000000e+00   4.0200886e+00   4.0439428e+00   1.2503488e+00   1.0404071e+00
   2.8250000e+00   4.0600664e+00   4.0823745e+00   1.2640791e+00   1.0229120e+00
   2.8500000e+00   4.0998233e+00   4.1203644e+00   1.2762593e+00   1.0273411e+00
   2.8750000e+00   4.1395803e+00   4.1590170e+00   1.2826816e+00   1.0306630e+00
   2.9000000e+00   4.1784537e+00   4.1970069e+00   1.2514561e+00   1.0304415e+00
   2.9250000e+00   4.2164437e+00   4.2354387e+00   1.2798026e+00   1.0665391e+00
   2.9500000e+00   4.2526667e+00   4.2736495e+00   1.2534492e+00   1.0765047e+00
   2.9750000e+00   4.2895523e+00   4.3114186e+00   1.2879965e+00   1.0858059e+00
   3.0000000e+00   4.3259961e+00   4.3502920e+00   1.2784739e+00   1.0860273e+00
   3.0250000e+00   4.3613356e+00   4.3856315e+00   1.2884395e+00   1.1008650e+00
   3.0500000e+00   4.3949081e+00   4.4200875e+00   1.2824601e+00   1.1199103e+00
   3.0750000e+00   4.4289224e+00   4.4554270e+00   1.2851176e+00   1.1134881e+00
   3.1000000e+00   4.4640410e+00   4.4889995e+00   1.2786953e+00   1.1524646e+00
   3.1250000e+00   4.4976135e+00   4.5236764e+00   1.3026127e+00   1.1619873e+00
   3.1500000e+00   4.5307443e+00   4.5576907e+00   1.3121354e+00   1.2029569e+00
   3.1750000e+00   4.5638751e+00   4.5921467e+00   1.3201079e+00   1.2018496e+00
   3.2000000e+00   4.5970059e+00   4.6248357e+00   1.3495617e+00   1.1925484e+00
   3.2250000e+00   4.6312410e+00   4.6606170e+00   1.3422536e+00   1.2127010e+00
   3.2500000e+00   4.6670223e+00   4.6966191e+00   1.3276374e+00   1.2313034e+00
   3.2750000e+00   4.7039079e+00   4.7312960e+00   1.3318451e+00   1.2804670e+00
   3.3000000e+00   4.7403517e+00   4.7679607e+00   1.3345026e+00   1.2970763e+00
   3.3250000e+00   4.7765747e+00   4.8068341e+00   1.3449111e+00   1.3382674e+00
   3.3500000e+00   4.8152273e+00   4.8452658e+00   1.3508905e+00   1.3502261e+00
   3.3750000e+00   4.8527755e+00   4.8834767e+00   1.3460184e+00   1.3655067e+00
   3.4000000e+00   4.8892193e+00   4.9210249e+00   1.3615204e+00   1.3874309e+00
   3.4250000e+00   4.9243380e+00   4.9572479e+00   1.3971751e+00   1.4547540e+00
   3.4500000e+00   4.9610027e+00   4.9923665e+00   1.4082479e+00   1.4620621e+00
   3.4750000e+00   4.9972257e+00   5.0290312e+00   1.4146702e+00   1.5048034e+00
   3.5000000e+00   5.0334487e+00   5.0661377e+00   1.4334941e+00   1.5258418e+00
   3.5250000e+00   5.0681255e+00   5.1008146e+00   1.4671556e+00   1.5110042e+00
   3.5500000e+00   5.1034650e+00   5.1361541e+00   1.4795572e+00   1.5457730e+00
   3.5750000e+00   5.1392463e+00   5.1721562e+00   1.4813289e+00   1.5530811e+00
   3.6000000e+00   5.1754693e+00   5.2066122e+00   1.4972738e+00   1.5583961e+00
   3.6250000e+00   5.2103670e+00   5.2428352e+00   1.5152119e+00   1.5431155e+00
   3.6500000e+00   5.2423934e+00   5.2768494e+00   1.5123329e+00   1.5688046e+00
   3.6750000e+00   5.2750825e+00   5.3106428e+00   1.5382435e+00   1.5679188e+00
   3.7000000e+00   5.3088759e+00   5.3437736e+00   1.5371362e+00   1.5719050e+00
   3.7250000e+00   5.3428901e+00   5.3788922e+00   1.5504236e+00   1.6117673e+00
   3.7500000e+00   5.3784505e+00   5.4151152e+00   1.5528597e+00   1.6312556e+00
   3.7750000e+00   5.4157778e+00   5.4517799e+00   1.5639325e+00   1.6350204e+00
   3.8000000e+00   5.4531052e+00   5.4899908e+00   1.5858568e+00   1.6514082e+00
   3.8250000e+00   5.4924204e+00   5.5317356e+00   1.6102171e+00   1.6596021e+00
   3.8500000e+00   5.5308521e+00   5.5710507e+00   1.6002516e+00   1.6753256e+00
   3.8750000e+00   5.5703881e+00   5.6099242e+00   1.6144248e+00   1.6846268e+00
   3.9000000e+00   5.6074946e+00   5.6472515e+00   1.6170823e+00   1.6742183e+00
   3.9250000e+00   5.6446011e+00   5.6845789e+00   1.6204042e+00   1.6708965e+00
   3.9500000e+00   5.6810449e+00   5.7216853e+00   1.6212900e+00   1.6901633e+00
   3.9750000e+00   5.7177097e+00   5.7592336e+00   1.6195184e+00   1.6801977e+00
   4.0000000e+00   5.7541535e+00   5.7978861e+00   1.6230617e+00   1.6720038e+00
   4.0250000e+00   5.7886095e+00   5.8338883e+00   1.6370135e+00   1.6782046e+00
   4.0500000e+00   5.8235073e+00   5.8701112e+00   1.6580519e+00   1.6892774e+00
   4.0750000e+00   5.8577424e+00   5.9052299e+00   1.6850698e+00   1.7158523e+00
   4.1000000e+00   5.8913149e+00   5.9399067e+00   1.6859556e+00   1.7092086e+00
   4.1250000e+00   5.9253292e+00   5.9756880e+00   1.7005718e+00   1.7019005e+00
   4.1500000e+00   5.9593435e+00   6.0083770e+00   1.7240463e+00   1.6992430e+00
   4.1750000e+00   5.9915908e+00   6.0397408e+00   1.7388839e+00   1.7056653e+00
   4.2000000e+00   6.0260468e+00   6.0753012e+00   1.7590365e+00   1.7010147e+00
   4.2250000e+00   6.0593984e+00   6.1086528e+00   1.7605867e+00   1.7094301e+00
   4.2500000e+00   6.0947379e+00   6.1437715e+00   1.7428702e+00   1.6930422e+00
   4.2750000e+00   6.1314026e+00   6.1799944e+00   1.7446418e+00   1.7043366e+00
   4.3000000e+00   6.1671839e+00   6.2155548e+00   1.7625799e+00   1.7224961e+00
   4.3250000e+00   6.2045112e+00   6.2546491e+00   1.7590365e+00   1.7300256e+00
   4.3500000e+00   6.2433847e+00   6.2928600e+00   1.7690021e+00   1.7335689e+00
   4.3750000e+00   6.2818164e+00   6.3304082e+00   1.7756459e+00   1.7295827e+00
   4.4000000e+00   6.3204689e+00   6.3675146e+00   1.7871616e+00   1.7610297e+00
   4.4250000e+00   6.3569128e+00   6.4035168e+00   1.8084216e+00   1.7876046e+00
   4.4500000e+00   6.3942401e+00   6.4346597e+00   1.8237021e+00   1.7960199e+00
   4.4750000e+00   6.4300214e+00   6.4713244e+00   1.8330033e+00   1.7745386e+00
   4.5000000e+00   6.4671279e+00   6.5075474e+00   1.8423045e+00   1.7907050e+00
   4.5250000e+00   6.5029091e+00   6.5424452e+00   1.8471766e+00   1.7740957e+00
   4.5500000e+00   6.5389112e+00   6.5764594e+00   1.8553705e+00   1.8095288e+00
   4.5750000e+00   6.5753551e+00   6.6135659e+00   1.8916896e+00   1.8188301e+00
   4.6000000e+00   6.6115780e+00   6.6500097e+00   1.8870390e+00   1.8609070e+00
   4.6250000e+00   6.6453714e+00   6.6849075e+00   1.9034268e+00   1.8885892e+00
   4.6500000e+00   6.6798274e+00   6.7195844e+00   1.9029839e+00   1.8921325e+00
   4.6750000e+00   6.7134000e+00   6.7535986e+00   1.8989977e+00   1.9060843e+00
   4.7000000e+00   6.7443220e+00   6.7891590e+00   1.9235794e+00   1.9430677e+00
   4.7250000e+00   6.7801033e+00   6.8240568e+00   1.9594555e+00   1.9235794e+00
   4.7500000e+00   6.8163263e+00   6.8585128e+00   1.9508187e+00   1.9532547e+00
   4.7750000e+00   6.8540953e+00   6.8945149e+00   1.9689782e+00   1.9933385e+00
   4.8000000e+00   6.8927479e+00   6.9336092e+00   1.9796082e+00   2.0245640e+00
   4.8250000e+00   6.9320631e+00   6.9715992e+00   1.9911240e+00   2.0360798e+00
   4.8500000e+00   6.9720409e+00   7.0137857e+00   1.9988750e+00   2.0586685e+00
   4.8750000e+00   7.0109144e+00   7.0515548e+00   2.0068474e+00   2.0803713e+00
   4.9000000e+00   7.0493461e+00   7.0879986e+00   2.0325365e+00   2.0954304e+00
   4.9250000e+00   7.0864525e+00   7.1253260e+00   2.0402875e+00   2.1078320e+00
   4.9500000e+00   7.1253260e+00   7.1624324e+00   2.0661980e+00   2.1193478e+00
   4.9750000e+00   7.1628742e+00   7.2010850e+00   2.0799284e+00   2.1419365e+00
   5.0000000e+00   7.2008641e+00   7.2370871e+00   2.0907798e+00   2.1399434e+00


==> dats/conv_tamen_dobs_new.dat <==
       t               e14             e24             e15             e25		e15_16		e25_16
   1.0000000e-02   1.3766766e-14   3.3528735e-14   2.3314684e-14   2.3980817e-14   2.8865799e-15   2.2204460e-15
   2.0000000e-02   6.6613381e-15   1.7941204e-13   7.7715612e-15   1.4699353e-13   1.6986412e-14   2.1205260e-14
   3.0000000e-02   3.9523940e-14   3.4594549e-13   5.9952043e-15   3.0309089e-13   3.7303494e-14   3.2418512e-14
   4.0000000e-02   4.1744386e-14   4.9138471e-13   2.4646951e-14   4.9227289e-13   4.1300297e-14   3.8413717e-14
   5.0000000e-02   5.4733995e-14   6.3926642e-13   4.1744386e-14   6.4881434e-13   3.8635761e-14   4.3076653e-14
   6.0000000e-02   5.2513549e-14   8.6441965e-13   7.4384943e-14   8.2867047e-13   6.3948846e-14   7.1498363e-14
   7.0000000e-02   4.0856207e-14   7.5939255e-13   4.9515947e-14   9.5434771e-13   6.7723605e-14   7.7715612e-14
   8.0000000e-02   5.9618976e-14   9.4479979e-13   2.3092639e-14   1.0795809e-12   2.9753977e-14   3.8191672e-14
   9.0000000e-02   9.9142916e-14   1.1743939e-12   2.1538327e-14   1.2247980e-12   2.0872193e-14   2.9976022e-14
   1.0000000e-01   6.1617378e-14   1.3573587e-12   4.3520743e-14   1.3939960e-12   6.4392935e-15   1.5543122e-14
   1.1000000e-01   6.5392136e-14   1.4932500e-12   6.6613381e-15   1.5043522e-12   8.2156504e-15   2.6645353e-15
   1.2000000e-01   8.6597396e-14   1.6462387e-12   1.0880186e-14   1.6644464e-12   4.7295501e-14   3.5638159e-14
   1.3000000e-01   5.8730798e-14   1.8531843e-12   1.0436096e-14   1.7919000e-12   3.3306691e-15   1.5099033e-14
   1.4000000e-01   6.9833028e-14   2.0070612e-12   1.7097435e-14   1.9686475e-12   3.8857806e-14   4.1966430e-14
   1.5000000e-01   6.4726002e-14   2.1598279e-12   1.7319479e-14   2.1149749e-12   2.9753977e-14   3.3972825e-14
   1.6000000e-01   8.7263530e-14   2.3034907e-12   3.9301895e-14   2.2792879e-12   3.6637360e-14   3.7969627e-14
   1.7000000e-01   3.9745984e-14   2.5091040e-12   6.1284311e-14   2.4580338e-12   2.3758773e-14   2.5535130e-14
   1.8000000e-01   3.6193271e-14   2.3543389e-12   4.6629367e-14   2.5952573e-12   3.9301895e-14   3.2862602e-14
   1.9000000e-01   3.6415315e-14   2.4937830e-12   7.5717210e-14   2.7733371e-12   2.0872193e-14   8.8817842e-15
   2.0000000e-01   4.0412118e-14   2.7482461e-12   9.4146912e-14   2.9434233e-12   2.5202063e-14   3.7414516e-14
   2.1000000e-01   1.8540725e-14   2.9940495e-12   1.0125234e-13   2.9494185e-12   1.3322676e-15   1.1546319e-14
   2.2000000e-01   2.1871394e-14   3.1445957e-12   1.0436096e-13   3.1046277e-12   5.0404125e-14   3.5305092e-14
   2.3000000e-01   5.9952043e-15   3.3548719e-12   1.2567725e-13   3.2784886e-12   6.0840222e-14   4.3076653e-14
   2.4000000e-01   5.9952043e-15   3.5011993e-12   1.3433699e-13   3.4279246e-12   8.5265128e-14   6.4837025e-14
   2.5000000e-01   1.5654145e-14   3.6814995e-12   1.2345680e-13   3.5706993e-12   5.9507954e-14   4.1966430e-14
   2.6000000e-01   2.0095037e-14   3.8973269e-12   1.0613732e-13   3.7312375e-12   7.1054274e-14   5.1958438e-14
   2.7000000e-01   3.0087044e-14   4.0372150e-12   1.3433699e-13   3.9097614e-12   1.1146639e-13   9.7255537e-14
   2.8000000e-01   3.1086245e-15   4.3702819e-12   1.2279067e-13   4.0569770e-12   1.0169643e-13   8.7929664e-14
   2.9000000e-01   1.2878587e-14   4.5405901e-12   1.0191847e-13   4.1835424e-12   1.4832580e-13   1.3034018e-13
   3.0000000e-01   1.3544721e-14   4.7066795e-12   1.0924595e-13   4.3491877e-12   1.1479706e-13   1.0014212e-13
   3.1000000e-01   4.0856207e-14   5.1065818e-12   9.9253938e-14   4.4937387e-12   1.2034818e-13   1.0125234e-13
   3.2000000e-01   6.7279515e-14   5.4569682e-12   1.1479706e-13   4.6593840e-12   1.3233858e-13   1.0680345e-13
   3.3000000e-01   5.1514348e-14   5.9705574e-12   9.2814645e-14   4.7826187e-12   1.3411494e-13   1.1057821e-13
   3.4000000e-01   6.8167694e-14   6.1728400e-12   7.1498363e-14   4.9169557e-12   1.7807977e-13   1.5187851e-13
   3.5000000e-01   7.6827433e-14   6.3762329e-12   4.7961635e-14   5.0439652e-12   1.6542323e-13   1.4210855e-13
   3.6000000e-01   7.5051076e-14   6.3928862e-12   3.1752379e-14   5.1803006e-12   1.7275070e-13   1.5187851e-13
   3.7000000e-01   1.2856383e-13   6.6191497e-12   2.9531932e-14   5.3388405e-12   1.8474111e-13   1.6120438e-13
   3.8000000e-01   1.0236256e-13   6.8383077e-12   3.9745984e-14   5.5064842e-12   2.0339286e-13   1.8673951e-13
   3.9000000e-01   1.1657342e-13   6.9875217e-12   6.8389738e-14   5.6801230e-12   1.6098234e-13   1.4233059e-13
   4.0000000e-01   1.0857981e-13   7.3450135e-12   4.1966430e-14   5.8069105e-12   1.7097435e-13   1.5942803e-13
   4.1000000e-01   8.9039887e-14   7.6116891e-12   2.2204460e-14   5.9350302e-12   1.6320278e-13   1.4543922e-13
   4.2000000e-01   9.6145314e-14   7.7775564e-12   2.2204460e-15   6.0671468e-12   2.0272672e-13   1.8007817e-13
   4.3000000e-01   7.0610184e-14   7.7049478e-12   1.4876989e-14   6.2394534e-12   1.3411494e-13   1.1479706e-13
   4.4000000e-01   7.6605389e-14   7.7085005e-12   2.2981617e-14   6.3566929e-12   1.4610535e-13   1.2723156e-13
   4.5000000e-01   6.7279515e-14   8.0047080e-12   5.9952043e-15   6.5263350e-12   1.3589130e-13   1.1324275e-13
   4.6000000e-01   7.4829032e-14   6.8562933e-12   5.5178084e-14   6.6266992e-12   1.5543122e-13   1.2856383e-13
   4.7000000e-01   1.0103030e-13   6.5525363e-12   8.1268325e-14   6.7488237e-12   1.1590728e-13   9.2592600e-14
   4.8000000e-01   1.2123635e-13   6.2397865e-12   1.0935697e-13   6.8896000e-12   8.8373753e-14   6.0840222e-14
   4.9000000e-01   1.4166446e-13   6.0736971e-12   7.5717210e-14   7.0805584e-12   1.0280665e-13   7.3496764e-14
   5.0000000e-01   1.3145041e-13   5.9118266e-12   8.0158102e-14   7.2306605e-12   9.9698028e-14   7.2608586e-14
   5.1000000e-01   1.3011814e-13   5.7598371e-12   8.1268325e-14   7.3978601e-12   4.9960036e-14   2.5979219e-14
   5.2000000e-01   1.1568524e-13   5.6166183e-12   8.5709218e-14   7.5455198e-12   5.0626170e-14   2.9309888e-14
   5.3000000e-01   6.9055872e-14   5.4966032e-12   1.3056223e-13   7.6467721e-12   2.9976022e-14   1.0880186e-14
   5.4000000e-01   5.7509553e-14   5.3439475e-12   1.3411494e-13   7.8135276e-12   3.7747583e-15   2.7422509e-14
   5.5000000e-01   4.7739590e-14   5.2005067e-12   1.0647039e-13   7.9902751e-12   2.3203661e-14   4.0745185e-14
   5.6000000e-01   5.0848215e-14   5.0009996e-12   1.0003109e-13   8.1452622e-12   7.5495166e-15   1.3988810e-14
   5.7000000e-01   6.0618177e-14   4.8142601e-12   9.5590202e-14   8.3106855e-12   2.8865799e-14   4.6629367e-15
   5.8000000e-01   7.6161299e-14   4.3396398e-12   1.0869083e-13   8.4543483e-12   1.7763568e-14   7.9936058e-15
   5.9000000e-01   9.4146912e-14   3.9503956e-12   1.1723955e-13   8.6097796e-12   1.9872992e-14   5.0515148e-14
   6.0000000e-01   9.3258734e-14   3.7972958e-12   1.3600232e-13   8.7336804e-12   6.6613381e-16   2.9198866e-14
   6.1000000e-01   7.0166095e-14   3.6801673e-12   1.2811974e-13   8.8866692e-12   4.1522341e-14   6.2172489e-15
   6.2000000e-01   5.4845017e-14   3.5202952e-12   8.8817842e-14   9.0727426e-12   6.8833828e-15   2.1871394e-14
   6.3000000e-01   3.6415315e-14   3.2629455e-12   8.4598994e-14   9.2226227e-12   4.4408921e-15   3.1863401e-14
   6.4000000e-01   2.3092639e-14   3.0897507e-12   9.2814645e-14   9.3640651e-12   1.6875390e-14   1.1102230e-14
   6.5000000e-01   3.9301895e-14   2.8038682e-12   9.5812247e-14   9.3565156e-12   1.9761970e-14   1.1990409e-14
   6.6000000e-01   2.5313085e-14   2.8198555e-12   1.1179946e-13   9.4930730e-12   2.8310687e-14   4.8294702e-14
   6.7000000e-01   8.4376950e-15   2.6827429e-12   1.1723955e-13   9.6433972e-12   8.6597396e-15   2.8310687e-14
   6.8000000e-01   3.4861003e-14   2.4320546e-12   1.5532020e-13   9.7553077e-12   7.2497564e-14   9.5035091e-14
   6.9000000e-01   4.0412118e-14   2.1089797e-12   1.9872992e-13   9.8687725e-12   6.1395333e-14   8.9261931e-14
   7.0000000e-01   9.7033492e-14   1.6419088e-12   1.6764368e-13   1.0055068e-11   6.0285110e-14   9.7699626e-14
   7.1000000e-01   7.5273121e-14   1.4908075e-12   1.7952306e-13   1.0192069e-11   4.2188475e-14   8.1490370e-14
   7.2000000e-01   6.7723605e-14   1.1960433e-12   1.2256862e-13   1.0391910e-11   1.0547119e-14   5.6066263e-14
   7.3000000e-01   7.2830630e-14   2.5596192e-12   1.0735857e-13   1.0556445e-11   2.0872193e-14   2.3203661e-14
   7.4000000e-01   8.7041485e-14   2.3510083e-12   1.4488410e-13   1.0673240e-11   3.0864200e-14   1.3988810e-14
   7.5000000e-01   1.2856383e-13   2.1653790e-12   1.3145041e-13   1.0841328e-11   8.0602192e-14   3.5527137e-14
   7.6000000e-01   1.6653345e-13   1.9803048e-12   1.6009416e-13   1.0967893e-11   6.7945649e-14   2.4646951e-14
   7.7000000e-01   1.7608137e-13   1.7060797e-12   1.3278267e-13   1.1163959e-11   7.9269924e-14   3.4861003e-14
   7.8000000e-01   1.8030022e-13   1.5604185e-12   1.1290968e-13   1.1332713e-11   7.5495166e-14   3.7081449e-14
   7.9000000e-01   1.9584334e-13   1.3710144e-12   1.5332180e-13   1.1457280e-11   3.2418512e-14   5.7731597e-15
   8.0000000e-01   1.9650948e-13   1.2300161e-12   1.7796875e-13   1.1584733e-11   1.3322676e-15   3.8302694e-14
   8.1000000e-01   1.8141044e-13   1.0957901e-12   1.8440804e-13   1.1735946e-11   1.7097435e-14   2.7200464e-14
   8.2000000e-01   2.1560531e-13   9.1349150e-13   2.1316282e-13   1.1862733e-11   2.2204460e-15   4.1855408e-14
   8.3000000e-01   2.2915003e-13   7.1020967e-13   2.1604940e-13   1.2012835e-11   4.4408921e-15   3.7192471e-14
   8.4000000e-01   2.2737368e-13   4.0767389e-13   1.8907098e-13   1.2181811e-11   8.6597396e-15   5.9174887e-14
   8.5000000e-01   2.3958613e-13   3.9024339e-13   1.7497115e-13   1.2345902e-11   3.7303494e-14   8.9706020e-14
   8.6000000e-01   1.9917401e-13   4.3187676e-13   1.0114132e-13   1.2565060e-11   4.2854609e-14   9.5257136e-14
   8.7000000e-01   2.3736568e-13   1.0280665e-13   8.3044682e-14   1.2744916e-11   5.9841021e-14   1.1735057e-13
   8.8000000e-01   2.5468516e-13   7.4829032e-14   1.0513812e-13   1.2872148e-11   1.2767565e-14   8.4376950e-14
   8.9000000e-01   2.6423308e-13   1.2190249e-13   7.8159701e-14   1.3046231e-11   1.4543922e-14   9.0594199e-14
   9.0000000e-01   2.4336089e-13   2.3381297e-13   6.7168493e-14   1.3203438e-11   3.1086245e-15   7.9714013e-14
   9.1000000e-01   1.9562130e-13   3.4816594e-13   7.3274720e-14   1.3353318e-11   8.8817842e-15   6.5281114e-14
   9.2000000e-01   1.9384494e-13   9.7299946e-13   8.2822638e-14   1.3495649e-11   2.6645353e-15   7.4606987e-14
   9.3000000e-01   2.1627145e-13   1.1421974e-12   1.1046719e-13   1.3634427e-11   5.5622174e-14   1.3311574e-13
   9.4000000e-01   2.0783375e-13   1.3846702e-12   1.2589929e-13   1.3778312e-11   1.0424994e-13   1.7497115e-13
   9.5000000e-01   2.5246472e-13   1.5738522e-12   1.3600232e-13   1.3949952e-11   8.2600593e-14   1.4654944e-13
   9.6000000e-01   2.4269475e-13   1.8074431e-12   1.3733459e-13   1.4101165e-11   8.8595797e-14   1.5543122e-13
   9.7000000e-01   2.3225866e-13   2.0836666e-12   1.0980106e-13   1.4272361e-11   1.0735857e-13   1.7585933e-13
   9.8000000e-01   2.4935609e-13   2.2570834e-12   8.4154905e-14   1.4442669e-11   1.4066526e-13   2.0639046e-13
   9.9000000e-01   2.5623947e-13   2.2664093e-12   7.5273121e-14   1.4598989e-11   1.1335377e-13   1.8274271e-13
   1.0000000e+00   2.6978419e-13   2.2719604e-12   5.8730798e-14   1.4757751e-11   1.1046719e-13   1.7830182e-13
   1.0100000e+00   2.6290081e-13   2.4253932e-12   8.0824236e-14   1.4878099e-11   1.5532020e-13   2.2504221e-13
   1.0200000e+00   2.5890401e-13   2.6934011e-12   8.0602192e-14   1.5031754e-11   1.7186252e-13   2.4202862e-13
   1.0300000e+00   2.3780977e-13   2.8355096e-12   7.3940853e-14   1.5190738e-11   1.7008617e-13   2.3780977e-13
   1.0400000e+00   2.3558933e-13   3.0155878e-12   1.1113332e-13   1.5301760e-11   1.8929303e-13   2.5646152e-13
   1.0500000e+00   2.4580338e-13   3.1790126e-12   8.9928065e-14   1.5468515e-11   2.2104540e-13   2.8255176e-13
   1.0600000e+00   2.3070434e-13   3.4143799e-12   7.1165296e-14   1.5655033e-11   2.0272672e-13   2.7966518e-13
   1.0700000e+00   2.2315483e-13   3.5653702e-12   4.5519144e-14   1.5851320e-11   1.8374191e-13   2.5979219e-13
   1.0800000e+00   2.3514524e-13   3.7156944e-12   2.4091840e-14   1.6021851e-11   2.0650148e-13   2.8699265e-13
   1.0900000e+00   2.5934810e-13   3.8782311e-12   8.6597396e-15   1.6205925e-11   1.4843682e-13   2.3203661e-13
   1.1000000e+00   2.8488323e-13   4.1715520e-12   7.9936058e-15   1.6355806e-11   1.1968204e-13   2.0572433e-13
   1.1100000e+00   3.0864200e-13   4.3389736e-12   1.2656542e-14   1.6513901e-11   1.1524115e-13   2.0017321e-13
   1.1200000e+00   2.6423308e-13   4.4610982e-12   1.0880186e-14   1.6666668e-11   9.2592600e-14   1.7674751e-13
   1.1300000e+00   2.6645353e-13   4.8461235e-12   4.1078252e-14   1.6764812e-11   1.1179946e-13   1.9528823e-13
   1.1400000e+00   2.7111646e-13   5.1152416e-12   4.8849813e-14   1.6915580e-11   1.3367085e-13   2.1460611e-13
   1.1500000e+00   2.7422509e-13   5.3033133e-12   4.9515947e-14   1.7068125e-11   1.5765167e-13   2.3847591e-13
   1.1600000e+00   2.5446312e-13   5.4767302e-12   2.7200464e-14   1.7241319e-11   1.3911094e-13   2.2193358e-13
   1.1700000e+00   2.0228264e-13   5.7407412e-12   2.2204460e-15   1.7407631e-11   1.4510615e-13   2.2526425e-13
   1.1800000e+00   2.0961011e-13   6.0356165e-12   2.4424907e-15   1.7564172e-11   1.6409096e-13   2.5179858e-13
   1.1900000e+00   2.2759572e-13   6.2203576e-12   5.6621374e-14   1.7767787e-11   1.3011814e-13   2.1815882e-13
   1.2000000e+00   2.2137847e-13   6.6446848e-12   1.8762769e-14   1.7856605e-11   1.1612933e-13   2.1060931e-13
   1.2100000e+00   2.3669955e-13   6.8896000e-12   2.7422509e-14   1.7996271e-11   1.2967405e-13   2.2548630e-13
   1.2200000e+00   2.5379698e-13   7.0765616e-12   1.2101431e-14   1.8161028e-11   1.2612134e-13   2.1749269e-13
   1.2300000e+00   3.0797587e-13   7.2881701e-12   9.9920072e-15   1.8309576e-11   1.0158541e-13   1.9306778e-13
   1.2400000e+00   3.1175063e-13   7.4631412e-12   3.9968029e-15   1.8471225e-11   6.6280315e-14   1.6009416e-13
   1.2500000e+00   3.2085445e-13   7.6205708e-12   5.7731597e-15   1.8620439e-11   7.5717210e-14   1.7408297e-13
   1.2600000e+00   2.9620750e-13   7.7531315e-12   1.9984014e-15   1.8768098e-11   8.5931262e-14   1.8651747e-13
   1.2700000e+00   2.5934810e-13   7.9638518e-12   3.4638958e-14   1.8888890e-11   8.6597396e-14   1.9018120e-13
   1.2800000e+00   3.0131453e-13   8.1885609e-12   5.4956040e-14   1.9022561e-11   6.7612582e-14   1.7541524e-13
   1.2900000e+00   2.8999025e-13   8.4003915e-12   3.9745984e-14   1.9181545e-11   6.2061467e-14   1.7541524e-13
   1.3000000e+00   3.2995828e-13   8.5786933e-12   1.9206858e-14   1.9360735e-11   5.9841021e-14   1.7097435e-13
   1.3100000e+00   3.0064840e-13   8.7143626e-12   3.4638958e-14   1.9497515e-11   5.6510352e-14   1.7252866e-13
   1.3200000e+00   2.9531932e-13   8.8575813e-12   4.5963233e-14   1.9643176e-11   5.2735594e-14   1.7741364e-13
   1.3300000e+00   2.8066438e-13   9.0258911e-12   2.8865799e-15   1.9838575e-11   7.5273121e-14   2.0194957e-13
   1.3400000e+00   3.2263081e-13   9.2474917e-12   2.8532732e-14   1.9964030e-11   6.8500761e-14   1.9284574e-13
   1.3500000e+00   3.2351899e-13   9.4058095e-12   4.8849813e-14   2.0077273e-11   8.2600593e-14   2.0328184e-13
   1.3600000e+00   2.7555735e-13   9.5432551e-12   6.4948047e-14   2.0056179e-11   7.2275519e-14   1.9040325e-13
   1.3700000e+00   2.7111646e-13   9.7051256e-12   4.4186876e-14   2.0226487e-11   8.2156504e-15   1.3378187e-13
   1.3800000e+00   2.8377301e-13   9.9038555e-12   6.8056671e-14   2.0361046e-11   2.0761171e-14   1.5276669e-13
   1.3900000e+00   2.9864999e-13   1.0077494e-11   6.2283512e-14   2.0514035e-11   3.4194869e-14   1.7230661e-13
   1.4000000e+00   2.9576341e-13   1.0214496e-11   8.5043084e-14   2.0644375e-11   3.9745984e-14   1.7297275e-13
   1.4100000e+00   3.0797587e-13   1.0378365e-11   1.1590728e-13   2.0767832e-11   4.3298698e-14   1.7363888e-13
   1.4200000e+00   3.1818992e-13   1.0610179e-11   1.2301271e-13   2.0909718e-11   3.5083048e-14   1.6897594e-13
   1.4300000e+00   3.7081449e-13   1.0809131e-11   1.3478108e-13   2.1047608e-11   3.0753178e-14   1.6497914e-13
   1.4400000e+00   3.3240077e-13   1.0917045e-11   1.1113332e-13   2.1229907e-11   6.7612582e-14   1.9950708e-13
   1.4500000e+00   2.9931613e-13   1.1024293e-11   1.3977708e-13   2.1350921e-11   3.7969627e-14   1.6653345e-13
   1.4600000e+00   3.3617553e-13   1.1229462e-11   1.2745360e-13   2.1517454e-11   4.4408921e-14   1.8052226e-13
   1.4700000e+00   3.3040237e-13   1.1381118e-11   1.2101431e-13   2.1668889e-11   2.8310687e-14   1.7386093e-13
   1.4800000e+00   3.6548542e-13   1.1564971e-11   1.2612134e-13   2.1818103e-11   5.9396932e-14   2.0194957e-13
   1.4900000e+00   3.9523940e-13   1.1800783e-11   1.2012613e-13   2.1996849e-11   4.0412118e-14   1.8451907e-13
   1.5000000e+00   3.9013237e-13   1.2013057e-11   1.2345680e-13   2.2138291e-11   5.8952843e-14   2.0750068e-13
   1.5100000e+00   3.9235282e-13   1.2250201e-11   1.2345680e-13   2.2296609e-11   1.0891288e-13   2.5401903e-13
   1.5200000e+00   4.1033843e-13   1.2420065e-11   1.1401990e-13   2.2456481e-11   9.3036689e-14   2.4003022e-13
   1.5300000e+00   4.0345505e-13   1.2574830e-11   9.5590202e-14   2.2623237e-11   9.2148511e-14   2.3803182e-13
   1.5400000e+00   4.3010040e-13   1.3260060e-11   5.9174887e-14   2.2816637e-11   8.2600593e-14   2.3026026e-13
   1.5500000e+00   4.2210679e-13   1.3569368e-11   3.4638958e-14   2.2992497e-11   9.4146912e-14   2.4535929e-13
   1.5600000e+00   4.3876014e-13   1.3739676e-11   2.9864999e-14   2.3141045e-11   9.8698827e-14   2.5024427e-13
   1.5700000e+00   4.0190073e-13   1.3845369e-11   3.0531133e-14   2.3290925e-11   1.3211654e-13   2.8677061e-13
   1.5800000e+00   3.7125858e-13   1.3953283e-11   4.2632564e-14   2.3431923e-11   1.5643042e-13   3.1441516e-13
   1.5900000e+00   3.9368508e-13   1.4154455e-11   8.2378548e-14   2.3542057e-11   1.5110135e-13   3.0675462e-13
   1.6000000e+00   4.0123460e-13   1.4306778e-11   9.0816243e-14   2.3692381e-11   1.3600232e-13   2.9498626e-13
   1.6100000e+00   3.8702375e-13   1.4432455e-11   8.0824236e-14   2.3852254e-11   1.3800072e-13   2.9698466e-13
   1.6200000e+00   3.6659564e-13   1.4586554e-11   7.6605389e-14   2.4008795e-11   1.4777068e-13   3.1230574e-13
   1.6300000e+00   3.9035442e-13   1.4791723e-11   8.9261931e-14   2.4152236e-11   1.1768364e-13   2.8188563e-13
   1.6400000e+00   4.4653170e-13   1.5205615e-11   7.5051076e-14   2.4314106e-11   1.5198953e-13   3.1119551e-13
   1.6500000e+00   4.4830806e-13   9.1546770e-12   7.6827433e-14   2.4462432e-11   9.6922470e-14   2.6223468e-13
   1.6600000e+00   4.4098059e-13   9.4990682e-12   7.5273121e-14   2.4604097e-11   7.6827433e-14   2.4513724e-13
   1.6700000e+00   4.3476334e-13   9.6525010e-12   9.3924868e-14   2.4739988e-11   7.2497564e-14   2.4136249e-13
   1.6800000e+00   4.1477932e-13   9.9888986e-12   8.5043084e-14   2.4901858e-11   8.5931262e-14   2.5224267e-13
   1.6900000e+00   3.8458126e-13   1.0152101e-11   1.0980106e-13   2.5033309e-11   1.1723955e-13   2.7788882e-13
   1.7000000e+00   4.0478731e-13   1.0326850e-11   1.1335377e-13   2.5185409e-11   1.4421797e-13   3.0853098e-13
   1.7100000e+00   3.8546943e-13   1.0455414e-11   1.3122836e-13   2.5322189e-11   1.7774671e-13   3.4439118e-13
   1.7200000e+00   4.5807802e-13   1.0706103e-11   1.1524115e-13   2.5484503e-11   1.6164847e-13   3.3062442e-13
   1.7300000e+00   4.4497739e-13   1.0885293e-11   1.4910295e-13   2.5600411e-11   1.3522516e-13   3.0875302e-13
   1.7400000e+00   4.3920423e-13   1.0975665e-11   1.2323476e-13   2.5778712e-11   1.5221158e-13   3.2529535e-13
   1.7500000e+00   3.9901416e-13   1.1091572e-11   1.2745360e-13   2.5928815e-11   1.6875390e-13   3.4594549e-13
   1.7600000e+00   4.3343107e-13   1.1265433e-11   1.5065726e-13   2.6069591e-11   1.8152146e-13   3.6115555e-13
   1.7700000e+00   4.0523140e-13   1.1385559e-11   1.3733459e-13   2.6249669e-11   1.8351987e-13   3.6204373e-13
   1.7800000e+00   3.7814196e-13   1.1585177e-11   1.4399593e-13   2.6399771e-11   1.9895197e-13   3.7692072e-13
   1.7900000e+00   3.7636561e-13   1.1724843e-11   1.2589929e-13   2.6571412e-11   2.1271873e-13   3.8957726e-13
   1.8000000e+00   3.8014036e-13   1.2188917e-11   1.3278267e-13   2.6707525e-11   2.2193358e-13   3.9968029e-13
   1.8100000e+00   3.6859404e-13   1.2335466e-11   1.4577228e-13   2.6840752e-11   1.9506619e-13   3.8002934e-13
   1.8200000e+00   3.9657166e-13   1.2541967e-11   1.5620838e-13   2.6981528e-11   2.0294877e-13   3.8535841e-13
   1.8300000e+00   4.3076653e-13   1.2768897e-11   1.9417801e-13   2.7101210e-11   2.0006219e-13   3.8380410e-13
   1.8400000e+00   4.4364512e-13   1.2934320e-11   1.6164847e-13   2.7277292e-11   2.0738966e-13   3.9379611e-13
   1.8500000e+00   4.7806203e-13   1.3110846e-11   1.5576429e-13   2.7432501e-11   2.2393198e-13   4.1611159e-13
   1.8600000e+00   5.0004445e-13   1.3345103e-11   9.3924868e-14   2.7647440e-11   2.3503421e-13   4.2899018e-13
   1.8700000e+00   5.4134475e-13   1.3662627e-11   7.9491969e-14   2.7813307e-11   2.4535929e-13   4.4619863e-13
   1.8800000e+00   4.8094861e-13   1.3769652e-11   3.4194869e-14   2.8012259e-11   2.3614444e-13   4.4331205e-13
   1.8900000e+00   4.9094062e-13   1.3960610e-11   7.8381746e-14   2.8123948e-11   2.5224267e-13   4.5441428e-13
   1.9000000e+00   4.7828408e-13   1.4481527e-11   9.3924868e-14   2.8255398e-11   2.4713565e-13   4.4930726e-13
   1.9100000e+00   4.7140070e-13   1.4624080e-11   8.1712415e-14   2.8416158e-11   2.3880897e-13   4.4864112e-13
   1.9200000e+00   4.7539750e-13   1.4783064e-11   7.1387340e-14   2.8571145e-11   2.5313085e-13   4.6818105e-13
   1.9300000e+00   4.8649973e-13   1.4943380e-11   4.9515947e-14   2.8746339e-11   2.5979219e-13   4.7795101e-13
   1.9400000e+00   4.7672977e-13   1.5128565e-11   7.4162898e-14   2.8871572e-11   2.4358293e-13   4.6218585e-13
   1.9500000e+00   5.0603965e-13   1.5434765e-11   7.3496764e-14   2.9016789e-11   2.5690561e-13   4.8061555e-13
   1.9600000e+00   5.3623772e-13   1.5618173e-11   8.0824236e-14   2.9164005e-11   2.5845992e-13   4.7950532e-13
   1.9700000e+00   5.5422333e-13   1.5854207e-11   6.0951244e-14   2.9362512e-11   2.1405100e-13   4.3653969e-13
   1.9800000e+00   5.7887029e-13   1.6026069e-11   9.1260333e-14   2.9493297e-11   2.2282176e-13   4.4775295e-13
   1.9900000e+00   5.2402527e-13   1.6147528e-11   7.5051076e-14   2.9665159e-11   2.2637447e-13   4.4908521e-13
   2.0000000e+00   4.9982241e-13   1.6274315e-11   5.8952843e-14   2.9834135e-11   2.0805579e-13   4.3054449e-13
   2.0100000e+00   5.2491345e-13   1.6458390e-11   5.7176486e-14   2.9983127e-11   2.0117241e-13   4.2255088e-13
   2.0200000e+00   5.3890226e-13   1.6620927e-11   6.0285110e-14   3.0139891e-11   1.9040325e-13   4.1211479e-13
   2.0300000e+00   5.0870419e-13   1.6761037e-11   7.1609385e-14   3.0281111e-11   1.6142643e-13   3.8513637e-13
   2.0400000e+00   5.2158278e-13   1.6942447e-11   8.8595797e-14   3.0418779e-11   1.6808777e-13   3.9201975e-13
   2.0500000e+00   5.5266902e-13   1.7169377e-11   5.3845817e-14   3.0591973e-11   1.9062529e-13   4.1766590e-13
   2.0600000e+00   5.6776805e-13   1.7496893e-11   7.1831430e-14   3.0729197e-11   1.9173552e-13   4.2099657e-13
   2.0700000e+00   5.7243099e-13   1.8302471e-11   5.1736393e-14   3.0894842e-11   1.4888091e-13   3.7958525e-13
   2.0800000e+00   5.7664984e-13   1.8431923e-11   2.4757973e-14   3.1070257e-11   1.3011814e-13   3.6382009e-13
   2.0900000e+00   5.5955240e-13   1.8784752e-11   3.7969627e-14   3.1209257e-11   1.7430501e-13   4.1122661e-13
   2.1000000e+00   5.2113869e-13   1.9219959e-11   2.2204460e-16   3.1398661e-11   1.6520119e-13   4.0545345e-13
   2.1100000e+00   5.2313709e-13   1.9397817e-11   4.0856207e-14   3.1590508e-11   2.1049829e-13   4.5352611e-13
   2.1200000e+00   5.3890226e-13   1.9576563e-11   4.4853010e-14   3.1748160e-11   2.4336089e-13   4.8039350e-13
   2.1300000e+00   5.4112270e-13   1.9775293e-11   6.2394534e-14   3.1925573e-11   2.2726265e-13   4.6329607e-13
   2.1400000e+00   5.7287508e-13   1.9948487e-11   7.9491969e-14   3.2092995e-11   1.7841284e-13   4.0945025e-13
   2.1500000e+00   5.6865623e-13   2.0081492e-11   7.8381746e-14   3.2234215e-11   1.5987212e-13   3.9357406e-13
   2.1600000e+00   5.6088467e-13   2.0221824e-11   4.4630966e-14   3.2353453e-11   1.2256862e-13   3.5527137e-13
   2.1700000e+00   5.7709393e-13   2.0696778e-11   6.1284311e-14   3.2528202e-11   9.0816243e-14   3.1707970e-13
   2.1800000e+00   6.0174088e-13   2.0901947e-11   9.7921671e-14   3.2712943e-11   7.3940853e-14   3.0608849e-13
   2.1900000e+00   5.5688787e-13   2.1002533e-11   1.1124435e-13   3.2871039e-11   5.3623772e-14   2.8610447e-13
   2.2000000e+00   5.7887029e-13   2.1191049e-11   1.4299673e-13   3.3048897e-11   4.5075055e-14   2.7877700e-13
   2.2100000e+00   6.2794214e-13   2.1411095e-11   1.2412293e-13   3.3030467e-11   4.2854609e-14   2.7877700e-13
   2.2200000e+00   6.6258110e-13   2.1595836e-11   1.2057022e-13   3.3187231e-11   5.3179683e-14   2.8832492e-13
   2.2300000e+00   6.5658590e-13   2.1771029e-11   1.2723156e-13   3.3348879e-11   8.5487173e-14   4.3898218e-13
   2.2400000e+00   6.6502359e-13   2.1982416e-11   1.6031620e-13   3.3534064e-11   8.7041485e-14   4.3720583e-13
   2.2500000e+00   6.9033668e-13   2.2149615e-11   1.6053825e-13   3.3679282e-11   1.0247359e-13   4.5952131e-13
   2.2600000e+00   6.7856831e-13   2.2302382e-11   1.6187052e-13   3.3826275e-11   1.1068924e-13   4.6729287e-13
   2.2700000e+00   6.8678396e-13   2.2450042e-11   1.8740565e-13   3.4006797e-11   1.2456702e-13   4.7617466e-13
   2.2800000e+00   6.9233508e-13   2.2681856e-11   1.8252067e-13   3.4151126e-11   7.2719608e-14   4.2588155e-13
   2.2900000e+00   7.0232709e-13   2.2867042e-11   1.9007018e-13   3.4160230e-11   6.7612582e-14   4.1988635e-13
   2.3000000e+00   7.0876638e-13   2.3037350e-11   1.9984014e-13   3.4322989e-11   8.7707619e-14   4.3609560e-13
   2.3100000e+00   6.8278716e-13   2.3164581e-11   2.4957814e-13   3.4515057e-11   1.0313972e-13   4.5108361e-13
   2.3200000e+00   7.1498363e-13   2.3397506e-11   2.6023628e-13   3.4521053e-11   1.0780266e-13   4.4908521e-13
   2.3300000e+00   6.9655393e-13   2.3539393e-11   2.3336888e-13   3.4653169e-11   8.9261931e-14   4.3254289e-13
   2.3400000e+00   6.6968653e-13   2.3669067e-11   2.0961011e-13   3.4783731e-11   7.7937656e-14   4.2676973e-13
   2.3500000e+00   6.8856032e-13   2.3821389e-11   2.1715962e-13   3.4931613e-11   7.8159701e-14   4.2432724e-13
   2.3600000e+00   7.0210504e-13   2.4013458e-11   1.8296475e-13   3.4901859e-11   6.6058270e-14   4.1411319e-13
   2.3700000e+00   6.9300121e-13   2.4005242e-11   1.9362290e-13   3.5061509e-11   5.4956040e-14   4.0345505e-13
   2.3800000e+00   6.7257311e-13   2.4236835e-11   1.7141844e-13   3.5041081e-11   3.8635761e-14   3.8158365e-13
   2.3900000e+00   6.7945649e-13   2.4399593e-11   1.8252067e-13   3.5196734e-11   3.8413717e-14   3.8846704e-13
   2.4000000e+00   7.2253314e-13   2.4635849e-11   2.0805579e-13   3.5375480e-11   7.3274720e-15   3.4638958e-13
   2.4100000e+00   7.1831430e-13   2.4846125e-11   2.4735769e-13   3.5564440e-11   1.9984014e-15   3.5149661e-13
   2.4200000e+00   7.5695006e-13   2.5088376e-11   2.5091040e-13   3.5723202e-11   2.0872193e-14   3.4194869e-13
   2.4300000e+00   7.4695805e-13   2.5359270e-11   2.3225866e-13   3.5856873e-11   4.5963233e-14   3.1641356e-13
   2.4400000e+00   7.3252515e-13   2.5585090e-11   1.9806379e-13   3.5982550e-11   5.2624571e-14   3.0786484e-13
   2.4500000e+00   7.3341333e-13   2.5773383e-11   2.1982416e-13   3.6152192e-11   5.0404125e-14   3.1163960e-13
   2.4600000e+00   6.8345329e-13   2.5869529e-11   2.3958613e-13   3.6327386e-11   3.5083048e-14   3.2418512e-13
   2.4700000e+00   7.0943251e-13   2.6047831e-11   2.4868996e-13   3.6493475e-11   1.8873791e-14   3.4083847e-13
   2.4800000e+00   7.4718010e-13   2.6250335e-11   2.4824587e-13   3.6645798e-11   8.8817842e-16   3.6115555e-13
   2.4900000e+00   7.5228712e-13   2.6838531e-11   2.4646951e-13   3.6802561e-11   8.6597396e-15   3.7314596e-13
   2.5000000e+00   7.3652195e-13   2.6408875e-11   2.0938806e-13   3.6920023e-11   4.1744386e-14   4.0834003e-13
   2.5100000e+00   7.5583984e-13   2.6600500e-11   2.0383695e-13   3.7058356e-11   3.9079850e-14   4.0789594e-13
   2.5200000e+00   7.7648998e-13   2.6772806e-11   2.1338487e-13   3.7221337e-11   2.4091840e-14   3.9468429e-13
   2.5300000e+00   7.5273121e-13   2.6910918e-11   2.3492319e-13   3.7396308e-11   5.5400129e-14   4.2188475e-13
   2.5400000e+00   7.6227913e-13   2.7425395e-11   2.4735769e-13   3.7555736e-11   2.4980018e-14   3.9834802e-13
   2.5500000e+00   7.8381746e-13   2.7607028e-11   2.5024427e-13   3.7712278e-11   3.8413717e-14   4.1300297e-13
   2.5600000e+00   7.7315931e-13   2.7739366e-11   2.6778579e-13   3.7884140e-11   3.3528735e-14   4.1233683e-13
   2.5700000e+00   7.9514173e-13   2.7983837e-11   2.7999825e-13   3.8045123e-11   3.8857806e-14   4.1855408e-13
   2.5800000e+00   7.9558582e-13   2.8143932e-11   2.7178260e-13   3.8190340e-11   3.3750780e-14   4.0745185e-13
   2.5900000e+00   7.7404749e-13   2.8747227e-11   2.4646951e-13   3.8320902e-11   3.7303494e-14   4.1966430e-13
   2.6000000e+00   8.0446760e-13   2.8949065e-11   2.2426505e-13   3.8448578e-11   3.1197267e-14   4.1189274e-13
   2.6100000e+00   8.1379348e-13   2.9096503e-11   1.9384494e-13   3.8411496e-11   6.2172489e-15   3.8957726e-13
   2.6200000e+00   8.2089890e-13   2.9249714e-11   2.2404301e-13   3.8592685e-11   1.3433699e-14   3.9424020e-13
   2.6300000e+00   8.4865448e-13   2.9409364e-11   2.1960211e-13   3.8595349e-11   1.1102230e-15   3.7891912e-13
   2.6400000e+00   8.1512574e-13   2.9529712e-11   2.0894397e-13   3.8726800e-11   5.8619776e-14   3.2196468e-13
   2.6500000e+00   7.8315132e-13   2.9637404e-11   2.2670754e-13   3.8891557e-11   5.1514348e-14   3.2995828e-13
   2.6600000e+00   7.7582385e-13   2.9907632e-11   1.9628743e-13   3.9030112e-11   9.0816243e-14   2.9587444e-13
   2.6700000e+00   7.5983664e-13   3.0043523e-11   1.9095836e-13   3.9174219e-11   1.4765966e-13   2.4069635e-13
   2.6800000e+00   7.5739415e-13   3.0179192e-11   1.7519319e-13   3.9320769e-11   1.5920598e-13   2.2437607e-13
   2.6900000e+00   7.1209705e-13   3.0295322e-11   1.2567725e-13   3.9431125e-11   1.2101431e-13   2.5868196e-13
   2.7000000e+00   6.6480155e-13   3.0385472e-11   1.2101431e-13   3.9580339e-11   1.5454305e-13   2.3248070e-13
   2.7100000e+00   6.3771211e-13   3.0500047e-11   1.0214052e-13   3.9720005e-11   1.4699353e-13   2.3336888e-13
   2.7200000e+00   6.5325523e-13   3.0641933e-11   1.2478907e-13   3.9893866e-11   1.5831780e-13   2.2082336e-13
   2.7300000e+00   6.5525363e-13   3.0789593e-11   1.4988011e-13   4.0067283e-11   1.0214052e-13   2.7833291e-13
   2.7400000e+00   5.9130478e-13   3.0949021e-11   1.3611334e-13   4.0198955e-11   1.3367085e-13   2.4491520e-13
   2.7500000e+00   6.2638783e-13   3.1140202e-11   1.6942003e-13   4.0382364e-11   1.6719959e-13   2.2015723e-13
   2.7600000e+00   5.9729999e-13   3.1248559e-11   1.8385293e-13   4.0538461e-11   1.0835777e-13   2.7744473e-13
   2.7700000e+00   5.8753002e-13   3.1437741e-11   1.8118840e-13   4.0681236e-11   1.1657342e-13   2.6578739e-13
   2.7800000e+00   5.4556359e-13   3.1539660e-11   1.7430501e-13   4.0831338e-11   1.1657342e-13   2.6201263e-13
   2.7900000e+00   5.2780003e-13   3.1666447e-11   1.4321877e-13   4.0956127e-11   1.0724754e-13   2.7000624e-13
   2.8000000e+00   5.7465144e-13   3.1856962e-11   1.4899193e-13   4.1111337e-11   1.2057022e-13   2.6045832e-13
   2.8100000e+00   5.6377125e-13   3.1999292e-11   1.4321877e-13   4.1260106e-11   1.0613732e-13   2.7322589e-13
   2.8200000e+00   5.8597571e-13   3.2164049e-11   1.3544721e-13   4.1404880e-11   9.9475983e-14   2.8388403e-13
   2.8300000e+00   5.8708594e-13   3.2351677e-11   1.5543122e-13   4.1573189e-11   1.3256063e-13   2.5424107e-13
   2.8400000e+00   5.8753002e-13   3.2520875e-11   1.4410695e-13   4.1711079e-11   1.6031620e-13   2.2970514e-13
   2.8500000e+00   5.5888627e-13   3.2704506e-11   1.0680345e-13   4.1829207e-11   1.5831780e-13   2.3447910e-13
   2.8600000e+00   5.7576166e-13   3.2912784e-11   1.6364687e-13   4.2033266e-11   1.9073632e-13   1.9861890e-13
   2.8700000e+00   6.1706196e-13   3.3099745e-11   1.4344081e-13   4.2171378e-11   1.8252067e-13   2.0172752e-13
   2.8800000e+00   6.0973449e-13   3.3335334e-11   8.4598994e-14   4.2269743e-11   1.5343282e-13   2.2748470e-13
   2.8900000e+00   6.3193895e-13   3.3614000e-11   5.8841820e-14   4.2395421e-11   1.6875390e-13   2.0705659e-13
   2.9000000e+00   6.3904437e-13   3.3835823e-11   8.8817842e-14   4.2581272e-11   2.0983215e-13   1.6964208e-13
   2.9100000e+00   6.7323924e-13   3.3643976e-11   8.8817842e-14   4.2730042e-11   1.8252067e-13   1.9573232e-13
   2.9200000e+00   6.7412742e-13   3.3654191e-11   1.1346479e-13   4.2912340e-11   1.9317881e-13   1.9528823e-13
   2.9300000e+00   6.6635586e-13   3.3801850e-11   9.5479180e-14   4.3044013e-11   1.9739765e-13   1.9528823e-13
   2.9400000e+00   6.4104277e-13   3.3974601e-11   1.0502710e-13   4.3200110e-11   1.7053026e-13   2.2126745e-13
   2.9500000e+00   6.5991657e-13   3.4204861e-11   8.9706020e-14   4.3338000e-11   1.5920598e-13   2.3470115e-13
   2.9600000e+00   6.2616579e-13   3.4435566e-11   9.9920072e-14   4.3509196e-11   1.6719959e-13   2.2215563e-13
   2.9700000e+00   6.1417538e-13   3.4626302e-11   1.0635937e-13   4.3674397e-11   1.7608137e-13   2.1349589e-13
   2.9800000e+00   6.1839422e-13   3.4781733e-11   1.0058621e-13   4.3821835e-11   1.9895197e-13   1.9328983e-13
   2.9900000e+00   6.2549965e-13   3.4958703e-11   1.0924595e-13   4.3985260e-11   1.8407498e-13   2.0883295e-13
   3.0000000e+00   6.7523764e-13   3.5183412e-11   1.4210855e-13   4.4181325e-11   1.6497914e-13   2.3514524e-13
   3.0100000e+00   7.0188300e-13   3.5373926e-11   1.3988810e-13   4.4342752e-11   1.5543122e-13   2.4980018e-13
   3.0200000e+00   6.9877437e-13   3.5532244e-11   2.0250468e-13   4.4554582e-11   1.4788171e-13   2.6112446e-13
   3.0300000e+00   7.2408746e-13   3.6706194e-11   1.9073632e-13   4.4708237e-11   1.7763568e-13   2.3403501e-13
   3.0400000e+00   7.1453954e-13   1.1449508e-11   1.6697754e-13   4.4846127e-11   1.8851587e-13   2.2637447e-13
   3.0500000e+00   7.3208106e-13   7.4635853e-12   1.7541524e-13   4.4997783e-11   1.4743762e-13   2.6689762e-13
   3.0600000e+00   7.0188300e-13   7.7324813e-12   1.6053825e-13   4.5136117e-11   1.8363089e-13   2.3558933e-13
   3.0700000e+00   6.8856032e-13   7.8659301e-12   1.2900792e-13   4.5260018e-11   2.0539126e-13   2.2171154e-13
   3.0800000e+00   6.6813222e-13   8.0324636e-12   1.8007817e-13   4.5461857e-11   1.9517721e-13   2.3758773e-13
   3.0900000e+00   6.7923445e-13   8.1887830e-12   1.2101431e-13   4.5562665e-11   1.8962609e-13   2.3581137e-13
   3.1000000e+00   6.4970251e-13   8.3393292e-12   1.3944401e-13   4.5739412e-11   2.0294877e-13   2.1838087e-13
   3.1100000e+00   6.3060668e-13   8.4658947e-12   1.8096635e-13   4.5924820e-11   1.7741364e-13   2.5357494e-13
   3.1200000e+00   5.8286709e-13   8.5664809e-12   1.8984814e-13   4.5932147e-11   1.4721557e-13   2.8166358e-13
   3.1300000e+00   5.5289107e-13   8.6934904e-12   1.8740565e-13   4.6081583e-11   1.2101431e-13   3.1141756e-13
   3.1400000e+00   5.2780003e-13   8.8073993e-12   1.5099033e-13   4.6205706e-11   1.0325074e-13   3.2640557e-13
   3.1500000e+00   4.8072657e-13   8.9315222e-12   1.3256063e-13   4.6187498e-11   1.3122836e-13   3.0031533e-13
   3.1600000e+00   4.4630966e-13   9.0469854e-12   1.2700951e-13   4.6345594e-11   1.4965806e-13   2.8477221e-13
   3.1700000e+00   4.6274096e-13   9.2930108e-12   1.3500312e-13   4.6501913e-11   1.4033219e-13   2.9587444e-13
   3.1800000e+00   4.6229687e-13   9.5403685e-12   1.4055423e-13   4.6654236e-11   1.1590728e-13   3.1119551e-13
   3.1900000e+00   4.8072657e-13   9.7313269e-12   1.2501111e-13   4.6804338e-11   1.3988810e-13   2.9209968e-13
   3.2000000e+00   4.9316107e-13   9.8969721e-12   1.2922996e-13   4.6954662e-11   1.3988810e-13   2.9432012e-13
   3.2100000e+00   5.0093263e-13   1.0146106e-11   1.0369483e-13   4.7083670e-11   1.5276669e-13   2.7611247e-13
   3.2200000e+00   4.9715787e-13   1.0298651e-11   6.9499961e-14   4.7192472e-11   1.6475710e-13   2.7000624e-13
   3.2300000e+00   4.3898218e-13   1.0403900e-11   7.5939255e-14   4.7358562e-11   1.7297275e-13   2.7222669e-13
   3.2400000e+00   4.3720583e-13   1.0681012e-11   6.9499961e-14   4.7502891e-11   1.6409096e-13   2.8299585e-13
   3.2500000e+00   4.2699178e-13   1.1082246e-11   5.4400928e-14   4.7644555e-11   2.0561330e-13   2.3581137e-13
   3.2600000e+00   4.7073456e-13   1.1433521e-11   1.0658141e-14   4.7757576e-11   2.1094237e-13   2.3114843e-13
   3.2700000e+00   4.9138471e-13   1.1660894e-11   1.1324275e-14   4.7921445e-11   2.0961011e-13   2.2726265e-13
   3.2800000e+00   4.5252690e-13   1.1834311e-11   3.3306691e-15   4.8051119e-11   2.2337687e-13   2.1571633e-13
   3.2900000e+00   4.2099657e-13   1.1975976e-11   2.7644553e-14   4.8188564e-11   2.0872193e-13   2.3225866e-13
   3.3000000e+00   4.0700776e-13   1.2094770e-11   5.2291504e-14   4.8323789e-11   1.8895996e-13   2.5734970e-13
   3.3100000e+00   4.2499337e-13   1.2261969e-11   6.7612582e-14   4.8461235e-11   1.5298873e-13   2.8943514e-13
   3.3200000e+00   4.3698378e-13   1.3649970e-11   9.5146113e-14   4.8589355e-11   1.3744561e-13   3.0253577e-13
   3.3300000e+00   4.5141668e-13   1.3784973e-11   9.6700425e-14   4.8741455e-11   1.0880186e-13   3.3040237e-13
   3.3400000e+00   4.1433523e-13   1.3987478e-11   1.0491608e-13   4.8880677e-11   1.3256063e-13   3.0719871e-13
   3.3500000e+00   4.0967230e-13   1.4219514e-11   6.4281913e-14   4.8922422e-11   1.4210855e-13   2.9454217e-13
   3.3600000e+00   3.8991033e-13   1.4470425e-11   4.1966430e-14   4.9098725e-11   1.2856383e-13   3.0431213e-13
   3.3700000e+00   3.6237680e-13   1.4581003e-11   2.3647750e-14   4.9270810e-11   1.3633539e-13   2.9343195e-13
   3.3800000e+00   3.6437520e-13   1.4751755e-11   3.6859404e-14   4.9486859e-11   1.0369483e-13   3.1341596e-13
   3.3900000e+00   3.4994230e-13   1.4908075e-11   3.4861003e-14   4.9646065e-11   1.0746959e-13   3.1230574e-13
   3.4000000e+00   3.0619951e-13   1.5025758e-11   2.2204460e-16   4.9763971e-11   7.9047879e-14   3.4261483e-13
   3.4100000e+00   3.2240877e-13   1.5238921e-11   1.3655743e-14   4.9902527e-11   7.7493567e-14   3.4261483e-13
   3.4200000e+00   3.2929215e-13   1.5403456e-11   2.0317081e-14   5.0051963e-11   5.5289107e-14   3.6715075e-13
   3.4300000e+00   2.7022828e-13   1.5554447e-11   8.2156504e-15   5.0207616e-11   9.0594199e-14   3.3795189e-13
   3.4400000e+00   2.9509728e-13   1.5722756e-11   9.7699626e-15   5.0385252e-11   6.9499961e-14   3.5738079e-13
   3.4500000e+00   2.5757174e-13   1.5831336e-11   6.6613381e-16   5.0522475e-11   6.6169292e-14   3.6248782e-13
   3.4600000e+00   2.6290081e-13   1.6131985e-11   3.1086245e-14   5.0706106e-11   7.7049478e-14   3.4705572e-13
   3.4700000e+00   2.5246472e-13   1.7003954e-11   3.6415315e-14   5.0865756e-11   4.2410520e-14   3.8136161e-13
   3.4800000e+00   2.7733371e-13   1.7243096e-11   3.2640557e-14   5.1017635e-11   6.3726802e-14   3.5782488e-13
   3.4900000e+00   2.6556535e-13   1.7399415e-11   2.7533531e-14   5.1161519e-11   4.2632564e-14   3.8291592e-13
   3.5000000e+00   2.3159252e-13   1.7517987e-11   1.6542323e-14   5.1281646e-11   6.1728400e-14   3.6382009e-13
   3.5100000e+00   2.4336089e-13   1.7698287e-11   2.0761171e-14   5.1449067e-11   4.2632564e-14   3.8202774e-13
   3.5200000e+00   2.4380498e-13   1.7950086e-11   8.8817842e-15   5.1619597e-11   7.3274720e-15   4.3032244e-13
   3.5300000e+00   2.9154457e-13   1.8156143e-11   7.7715612e-15   5.1763038e-11   8.6597396e-15   4.2699178e-13
   3.5400000e+00   2.7577940e-13   1.8350876e-11   5.9952043e-15   5.1915361e-11   3.0753178e-14   4.4042547e-13
   3.5500000e+00   2.6001423e-13   1.8484991e-11   1.3877788e-14   5.2062354e-11   3.4638958e-14   4.4686477e-13
   3.5600000e+00   2.4957814e-13   1.8629542e-11   3.6637360e-14   5.2190252e-11   7.6161299e-14   4.8783200e-13
   3.5700000e+00   2.6223468e-13   1.9136692e-11   2.3647750e-14   5.2347460e-11   4.7295501e-14   4.5574655e-13
   3.5800000e+00   2.5912605e-13   1.9517055e-11   2.6645353e-15   5.2521765e-11   7.3274720e-14   4.8494542e-13
   3.5900000e+00   2.6556535e-13   1.9689805e-11   2.6978419e-14   5.2651217e-11   5.8286709e-14   4.6418425e-13
   3.6000000e+00   2.2515323e-13   1.9836799e-11   2.3869795e-14   5.2803761e-11   5.3623772e-14   4.5974335e-13
   3.6100000e+00   2.4158453e-13   1.9998447e-11   1.8096635e-14   5.2958748e-11   7.0055073e-14   4.7817306e-13
   3.6200000e+00   2.5690561e-13   2.0147661e-11   9.1038288e-15   5.3133276e-11   4.4408921e-14   4.5197179e-13
   3.6300000e+00   2.6423308e-13   2.0299096e-11   3.6859404e-14   5.3305804e-11   7.8603790e-14   4.8250293e-13
   3.6400000e+00   2.7511327e-13   2.0565105e-11   4.0190073e-14   5.3466342e-11   6.1617378e-14   4.6818105e-13
   3.6500000e+00   2.5601743e-13   2.0685675e-11   3.5527137e-15   5.3594906e-11   7.1165296e-14   4.7128967e-13
   3.6600000e+00   2.8332892e-13   2.0852431e-11   1.2101431e-14   5.3730353e-11   4.3298698e-14   4.5108361e-13
   3.6700000e+00   2.6201263e-13   2.0964563e-11   8.8817842e-15   5.3873350e-11   7.5495166e-15   4.2033044e-13
   3.6800000e+00   2.8488323e-13   2.1247226e-11   4.1744386e-14   5.4056537e-11   2.4202862e-14   3.9312997e-13
   3.6900000e+00   2.9864999e-13   2.1402213e-11   2.4868996e-14   5.4193761e-11   1.7319479e-14   3.9757087e-13
   3.7000000e+00   3.0730973e-13   2.1565416e-11   1.5987212e-14   5.4341420e-11   1.1879386e-14   4.1722181e-13
   3.7100000e+00   3.1419312e-13   2.1723068e-11   4.6629367e-15   5.4472205e-11   2.9864999e-14   4.3698378e-13
   3.7200000e+00   3.2351899e-13   2.1887603e-11   3.3972825e-14   5.4585891e-11   4.2188475e-15   4.0989434e-13
   3.7300000e+00   3.2862602e-13   2.2030600e-11   3.9968029e-14   5.4725113e-11   6.6613381e-15   4.0323300e-13
   3.7400000e+00   3.5571546e-13   2.2581936e-11   5.1736393e-14   5.4860561e-11   5.7731597e-15   4.1255888e-13
   3.7500000e+00   3.7725378e-13   2.2795543e-11   4.2632564e-14   5.5022209e-11   3.7303494e-14   4.5374815e-13
   3.7600000e+00   3.8724579e-13   2.2989166e-11   4.7961635e-14   5.5160543e-11   5.2513549e-14   4.6218585e-13
   3.7700000e+00   3.6171066e-13   2.3135049e-11   4.9737992e-14   5.5309535e-11   6.4726002e-14   4.7084558e-13
   3.7800000e+00   3.9279691e-13   2.3486324e-11   4.5741189e-14   5.5305982e-11   4.9515947e-14   4.5796700e-13
   3.7900000e+00   3.9190873e-13   2.3808733e-11   2.2981617e-14   5.5471183e-11   4.1078252e-14   4.4708681e-13
   3.8000000e+00   4.2588155e-13   2.4008795e-11   1.3988810e-14   5.5655702e-11   7.5273121e-14   4.8150373e-13
   3.8100000e+00   4.1144865e-13   2.4151792e-11   2.6423308e-14   5.5817129e-11   7.6827433e-14   4.8516746e-13
   3.8200000e+00   4.2699178e-13   2.4320768e-11   1.5765167e-14   5.5951022e-11   8.9261931e-14   4.9737992e-13
   3.8300000e+00   4.2477133e-13   2.4496627e-11   8.8817842e-16   5.6088245e-11   6.6502359e-14   4.8516746e-13
   3.8400000e+00   4.7539750e-13   2.4789504e-11   2.2315483e-14   5.6214144e-11   4.7295501e-14   4.6396220e-13
   3.8500000e+00   4.7273296e-13   2.5055735e-11   6.1839422e-14   5.6326055e-11   5.3179683e-14   4.6862514e-13
   3.8600000e+00   4.6229687e-13   2.5188296e-11   4.8849813e-14   5.6488592e-11   4.8849813e-14   4.7017945e-13
   3.8700000e+00   4.3343107e-13   2.5378810e-11   7.7049478e-14   5.6613825e-11   6.6724404e-14   4.8672177e-13
   3.8800000e+00   4.0234482e-13   2.5508040e-11   4.3520743e-14   5.6804561e-11   1.0158541e-13   5.2002846e-13
   3.8900000e+00   4.1122661e-13   2.5669245e-11   5.1958438e-14   5.6956440e-11   7.5939255e-14   5.0093263e-13
   3.9000000e+00   3.9834802e-13   2.5948799e-11   4.1522341e-14   5.7120531e-11   9.2592600e-14   5.1714188e-13
   3.9100000e+00   3.6615155e-13   2.6282088e-11   3.3084646e-14   5.7271299e-11   4.2854609e-14   4.7351012e-13
   3.9200000e+00   3.6481929e-13   2.6420199e-11   3.0309089e-14   5.7433835e-11   5.4289906e-14   4.7928328e-13
   3.9300000e+00   3.3040237e-13   2.6567637e-11   3.4861003e-14   5.7584826e-11   5.1070259e-14   4.7595261e-13
   3.9400000e+00   3.3839598e-13   2.6746383e-11   1.2323476e-14   5.7753802e-11   2.7644553e-14   4.5441428e-13
   3.9500000e+00   3.8391512e-13   2.6937119e-11   3.3528735e-14   5.7889693e-11   1.3322676e-15   4.3409720e-13
   3.9600000e+00   4.4808601e-13   2.6506131e-11   4.8405724e-14   5.8029581e-11   2.7644553e-14   4.6751492e-13
   3.9700000e+00   3.9879211e-13   2.6661118e-11   8.8817842e-15   5.8220317e-11   3.7303494e-14   4.8516746e-13
   3.9800000e+00   4.2432724e-13   2.6814773e-11   7.9936058e-15   5.8369753e-11   5.8064664e-14   5.0581761e-13
   3.9900000e+00   4.5075055e-13   2.6938229e-11   3.4638958e-14   5.8496985e-11   5.1070259e-14   4.8894222e-13
   4.0000000e+00   4.6007642e-13   2.7108760e-11   2.9642955e-14   5.8644645e-11   6.9166894e-14   5.0226490e-13
   4.0100000e+00   4.4386717e-13   2.7390756e-11   2.5868196e-14   5.8802296e-11   6.7612582e-14   5.0515148e-13
   4.0200000e+00   4.6651571e-13   2.7710945e-11   3.9301895e-14   5.8936855e-11   4.5075055e-14   4.8383519e-13
   4.0300000e+00   4.8516746e-13   2.8120617e-11   4.5519144e-14   5.9089400e-11   4.4408921e-16   4.4286796e-13
   4.0400000e+00   5.0515148e-13   2.8306912e-11   3.8635761e-14   5.9248828e-11   2.4424907e-15   4.4553250e-13
   4.0500000e+00   5.1425531e-13   2.8709257e-11   5.6732397e-14   5.9227734e-11   9.1038288e-15   4.5219384e-13
   4.0600000e+00   5.4622973e-13   2.8953506e-11   7.6827433e-14   5.9359406e-11   2.1427304e-14   4.5707882e-13
   4.0700000e+00   5.2491345e-13   2.9149350e-11   6.7390538e-14   5.9526384e-11   2.8088643e-14   4.6840309e-13
   4.0800000e+00   5.8464344e-13   2.9407587e-11   4.0412118e-14   5.9713123e-11   3.5083048e-14   4.7373216e-13
   4.0900000e+00   5.7442939e-13   2.9568348e-11   1.2767565e-14   5.9899419e-11   5.6954441e-14   5.0581761e-13
   4.1000000e+00   5.5155880e-13   2.9683811e-11   3.1086245e-14   6.0105254e-11   7.5495166e-14   5.2047255e-13
   4.1100000e+00   5.8286709e-13   2.9877656e-11   3.5527137e-15   6.0236260e-11   8.9039887e-14   5.3990146e-13
   4.1200000e+00   5.9041660e-13   3.0034641e-11   1.5432100e-14   6.0376371e-11   8.0158102e-14   5.3768101e-13
   4.1300000e+00   5.9929839e-13   3.0204061e-11   5.0182081e-14   6.0502270e-11   1.2723156e-13   5.8153482e-13
   4.1400000e+00   6.1772809e-13   3.0367264e-11   3.3306691e-14   6.0673022e-11   1.5787371e-13   6.1539662e-13
   4.1500000e+00   5.9863225e-13   3.0488945e-11   3.4416914e-14   6.0813576e-11   1.2922996e-13   5.9241501e-13
   4.1600000e+00   6.2749805e-13   3.0722314e-11   1.0658141e-14   6.1009420e-11   1.6386892e-13   6.2561067e-13
   4.1700000e+00   5.7087668e-13   3.0812908e-11   1.8762769e-14   6.1126881e-11   1.7297275e-13   6.3093974e-13
   4.1800000e+00   5.7753802e-13   3.0985214e-11   4.2188475e-14   6.1257222e-11   1.7386093e-13   6.3493655e-13
   4.1900000e+00   5.8930638e-13   3.1137759e-11   1.6764368e-14   6.1423311e-11   1.9528823e-13   6.5814021e-13
   4.2000000e+00   6.1062266e-13   3.1293190e-11   5.9952043e-15   6.1594507e-11   2.2370994e-13   6.8411943e-13
   4.2100000e+00   6.4148686e-13   3.1469494e-11   3.2196468e-14   6.1776140e-11   2.2104540e-13   6.8345329e-13
   4.2200000e+00   6.4415140e-13   3.1610492e-11   9.7921671e-14   6.1988192e-11   2.2348789e-13   6.8833828e-13
   4.2300000e+00   6.5902839e-13   3.1763925e-11   1.0258461e-13   6.2145400e-11   1.9961810e-13   6.6502359e-13
   4.2400000e+00   6.9033668e-13   3.1846303e-11   7.6161299e-14   6.2264194e-11   1.4799273e-13   6.1339822e-13
   4.2500000e+00   6.5658590e-13   3.1959324e-11   6.3948846e-14   6.2413630e-11   1.2789769e-13   5.9641181e-13
   4.2600000e+00   6.6080474e-13   3.2100766e-11   9.3036689e-14   6.2593042e-11   1.3666845e-13   5.9863225e-13
   4.2700000e+00   6.5547567e-13   3.2218450e-11   6.6613381e-14   6.2716943e-11   1.4399593e-13   5.9929839e-13
   4.2800000e+00   6.4193095e-13   3.2356118e-11   8.1934459e-14   6.2886363e-11   1.4643842e-13   6.0018657e-13
   4.2900000e+00   6.1750605e-13   3.2587044e-11   7.0832229e-14   6.3031802e-11   1.7319479e-13   6.2716499e-13
   4.3000000e+00   6.2727601e-13   3.2736702e-11   1.2478907e-13   6.3242300e-11   1.8574031e-13   6.3515859e-13
   4.3100000e+00   6.7257311e-13   3.2917891e-11   1.5809576e-13   6.3439698e-11   2.0028423e-13   6.4759309e-13
   4.3200000e+00   6.6724404e-13   3.3061331e-11   1.9340085e-13   6.3620442e-11   2.0405899e-13   6.5236705e-13
   4.3300000e+00   6.4259709e-13   3.3178127e-11   1.8185453e-13   6.3769878e-11   2.1671553e-13   6.6568973e-13
   4.3400000e+00   6.2128080e-13   3.3294478e-11   1.6520119e-13   6.3911987e-11   1.9839685e-13   6.4515060e-13
   4.3500000e+00   6.2483352e-13   3.3444358e-11   1.6853186e-13   6.4067418e-11   1.9351187e-13   6.4803718e-13
   4.3600000e+00   6.3415939e-13   3.3605785e-11   1.9650948e-13   6.4249939e-11   2.0050628e-13   6.6346928e-13
   4.3700000e+00   6.3038463e-13   3.3791858e-11   2.3958613e-13   6.4440231e-11   2.0583535e-13   6.7124084e-13
   4.3800000e+00   6.2594374e-13   3.3975045e-11   2.7444713e-13   6.4630301e-11   1.6853186e-13   6.3982153e-13
   4.3900000e+00   6.3438144e-13   3.4107828e-11   2.9021230e-13   6.4800831e-11   1.4555024e-13   6.2316818e-13
   4.4000000e+00   6.7568173e-13   3.4286352e-11   2.6711966e-13   6.4937833e-11   1.7474910e-13   6.5192296e-13
   4.4100000e+00   6.4881434e-13   3.4424241e-11   2.6645353e-13   6.5095707e-11   1.7585933e-13   6.5147887e-13
   4.4200000e+00   6.3993255e-13   3.4590553e-11   2.5623947e-13   6.5236927e-11   1.7996715e-13   6.5769612e-13
   4.4300000e+00   6.3260508e-13   3.4740211e-11   2.5623947e-13   6.5386141e-11   1.7408297e-13   6.5214500e-13
   4.4400000e+00   6.4570571e-13   3.4903191e-11   2.4402702e-13   6.5521810e-11   1.9462210e-13   6.6990857e-13
   4.4500000e+00   6.0929040e-13   3.5097703e-11   2.8665958e-13   6.5737638e-11   1.9328983e-13   6.6391337e-13
   4.4600000e+00   5.9485750e-13   3.5082826e-11   3.2218672e-13   6.5920824e-11   1.9106938e-13   6.6413541e-13
   4.4700000e+00   5.8020255e-13   3.5315528e-11   3.2218672e-13   6.6065597e-11   1.7541524e-13   6.4737105e-13
   4.4800000e+00   5.6887828e-13   3.5484060e-11   3.2573944e-13   6.6220363e-11   1.9728663e-13   6.6902039e-13
   4.4900000e+00   5.5466742e-13   3.5654368e-11   3.0175862e-13   6.6359362e-11   2.2193358e-13   6.9133588e-13
   4.5000000e+00   5.7975846e-13   3.5843994e-11   2.9221070e-13   6.6506800e-11   2.4802382e-13   7.1931350e-13
   4.5100000e+00   5.7220895e-13   3.6020298e-11   2.8399505e-13   6.6655348e-11   2.0872193e-13   6.7745809e-13
   4.5200000e+00   5.9063865e-13   3.6226133e-11   2.9087843e-13   6.6818995e-11   2.4669156e-13   7.1709305e-13
   4.5300000e+00   5.7442939e-13   3.6383341e-11   2.8732572e-13   6.6966432e-11   2.5668356e-13   7.2952755e-13
   4.5400000e+00   5.7465144e-13   3.6557868e-11   2.9376501e-13   6.7132744e-11   2.1871394e-13   6.9866335e-13
   4.5500000e+00   5.9419136e-13   3.6721515e-11   2.9465319e-13   6.7295725e-11   1.7408297e-13   6.5347727e-13
   4.5600000e+00   5.8908434e-13   3.6853631e-11   2.9554137e-13   6.7453820e-11   1.8396396e-13   6.6346928e-13
   4.5700000e+00   6.0795813e-13   3.7017722e-11   2.7888802e-13   6.7602812e-11   1.9417801e-13   6.7124084e-13
   4.5800000e+00   6.2327921e-13   3.7204240e-11   2.7666758e-13   6.7759576e-11   1.8107738e-13   6.6058270e-13
   4.5900000e+00   6.3393735e-13   3.7356340e-11   3.0975222e-13   6.7943651e-11   1.2567725e-13   6.0917937e-13
   4.6000000e+00   6.2283512e-13   3.7483572e-11   2.7733371e-13   6.8069106e-11   1.2900792e-13   6.1406435e-13
   4.6100000e+00   6.6546768e-13   3.7664316e-11   2.3359092e-13   6.8184125e-11   1.1968204e-13   6.0196292e-13
   4.6200000e+00   6.6591177e-13   3.7833514e-11   2.4469315e-13   6.8356876e-11   7.6161299e-14   5.6499250e-13
   4.6300000e+00   6.3393735e-13   3.7992720e-11   2.4980018e-13   6.8511197e-11   1.1501911e-13   6.0640382e-13
   4.6400000e+00   6.4970251e-13   3.8226311e-11   2.6134650e-13   6.8672845e-11   9.5590202e-14   5.9130478e-13
   4.6500000e+00   6.3815619e-13   3.8369308e-11   2.7333691e-13   6.8830053e-11   5.9396932e-14   5.6976646e-13
   4.6600000e+00   6.1017857e-13   3.8557157e-11   2.7733371e-13   6.8989037e-11   6.7390538e-14   5.7354121e-13
   4.6700000e+00   6.0929040e-13   3.8688164e-11   2.4491520e-13   6.9109385e-11   8.4154905e-14   5.9952043e-13
   4.6800000e+00   5.9263705e-13   3.8947734e-11   2.4091840e-13   6.9266815e-11   1.2700951e-13   6.3826722e-13
   4.6900000e+00   5.7776006e-13   3.9271919e-11   2.2759572e-13   6.9420247e-11   1.5176749e-13   6.7035266e-13
   4.7000000e+00   6.1306515e-13   3.9958259e-11   2.1938007e-13   6.9571460e-11   1.6986412e-13   6.9666495e-13
   4.7100000e+00   6.2705396e-13   4.0116133e-11   2.2981617e-13   6.9731332e-11   2.0650148e-13   7.3130391e-13
   4.7200000e+00   6.6679995e-13   4.0319303e-11   2.0117241e-13   6.9844353e-11   1.6520119e-13   6.9244610e-13
   4.7300000e+00   6.2239103e-13   4.0441650e-11   2.0272672e-13   6.9992234e-11   1.6009416e-13   6.8478556e-13
   4.7400000e+00   6.2438943e-13   4.0624171e-11   1.9828583e-13   7.0147665e-11   1.7030821e-13   6.9821926e-13
   4.7500000e+00   6.3193895e-13   4.0772496e-11   1.8940405e-13   7.0297101e-11   1.6164847e-13   6.8256512e-13
   4.7600000e+00   6.1972649e-13   4.0918824e-11   1.5742962e-13   7.0422335e-11   1.4976909e-13   6.7701400e-13
   4.7700000e+00   6.4614980e-13   4.1294079e-11   1.5343282e-13   7.0568218e-11   1.1968204e-13   6.4359629e-13
   4.7800000e+00   6.4881434e-13   4.1472603e-11   1.4566126e-13   7.0721873e-11   1.2945200e-13   9.7666319e-13
   4.7900000e+00   6.3260508e-13   4.1646686e-11   1.6897594e-13   7.0896178e-11   1.2057022e-13   1.1042278e-12
   4.8000000e+00   6.2483352e-13   4.2254200e-11   2.0472513e-13   7.1088024e-11   1.0713652e-13   1.0935697e-12
   4.8100000e+00   6.3793415e-13   4.2408077e-11   2.4114044e-13   7.1273876e-11   1.1046719e-13   1.1015633e-12
   4.8200000e+00   6.3216099e-13   4.3235859e-11   2.4247271e-13   7.1425532e-11   9.1482377e-14   1.0840218e-12
   4.8300000e+00   6.3837824e-13   3.9516834e-11   2.5868196e-13   7.1602058e-11   9.3702823e-14   1.0844659e-12
   4.8400000e+00   6.5769612e-13   3.9697357e-11   2.6134650e-13   7.1755935e-11   9.1704422e-14   1.0846879e-12
   4.8500000e+00   6.1128880e-13   3.9790615e-11   2.1005420e-13   7.1859407e-11   9.6256336e-14   1.0864643e-12
   4.8600000e+00   5.9974248e-13   3.9920955e-11   1.9162449e-13   7.1992856e-11   7.7049478e-14   1.0691448e-12
   4.8700000e+00   5.8975047e-13   4.0039527e-11   2.2648550e-13   7.2182926e-11   6.9166894e-14   1.0643708e-12
   4.8800000e+00   5.8530958e-13   4.0213166e-11   2.3203661e-13   7.2339246e-11   5.9841021e-14   1.0501600e-12
   4.8900000e+00   5.8708594e-13   4.0611514e-11   2.2448710e-13   7.2487349e-11   8.0380147e-14   1.0637047e-12
   4.9000000e+00   5.7243099e-13   4.0752512e-11   2.2204460e-13   7.2636341e-11   3.3750780e-14   1.0229595e-12
   4.9100000e+00   5.7154281e-13   4.0938586e-11   2.4868996e-13   7.2811090e-11   5.0848215e-14   1.0399459e-12
   4.9200000e+00   5.3956839e-13   4.1057824e-11   2.1538327e-13   7.2949868e-11   5.6510352e-14   1.0426104e-12
   4.9300000e+00   5.3246296e-13   4.1209480e-11   1.8296475e-13   7.3076878e-11   8.5931262e-14   1.0680345e-12
   4.9400000e+00   5.0648374e-13   4.1352921e-11   1.7963409e-13   7.3237194e-11   9.7810648e-14   1.0782486e-12
   4.9500000e+00   5.3734794e-13   4.1528114e-11   2.0650148e-13   7.3417494e-11   7.1165296e-14   1.0488277e-12
   4.9600000e+00   5.9086069e-13   4.1727732e-11   2.3514524e-13   7.3600681e-11   6.6058270e-14   1.0415002e-12
   4.9700000e+00   5.6932237e-13   4.1860515e-11   2.3514524e-13   7.3753892e-11   7.2497564e-14   1.0539347e-12
   4.9800000e+00   5.5377924e-13   4.2012616e-11   2.5957014e-13   7.3937523e-11   1.6098234e-14   1.0029755e-12
   4.9900000e+00   5.2580162e-13   4.2132742e-11   2.5446312e-13   7.4093176e-11   6.8833828e-15   9.7732933e-13
   5.0000000e+00   5.1314508e-13   4.2018833e-11   2.7422509e-13   7.4272144e-11   5.3290705e-15   9.8832054e-13


==> dats/conv_tamen_rnk.dat <==
	t		r_5_8		r_5_16		r_4_8
   1.0000000e-02   2.1000000e+01   2.4000000e+01   1.6000000e+01
   2.0000000e-02   2.4000000e+01   2.4000000e+01   2.0000000e+01
   3.0000000e-02   2.4000000e+01   2.4000000e+01   2.0000000e+01
   4.0000000e-02   2.3000000e+01   2.3000000e+01   2.0000000e+01
   5.0000000e-02   2.4000000e+01   2.4000000e+01   2.0000000e+01
   6.0000000e-02   2.4000000e+01   2.6000000e+01   2.0000000e+01
   7.0000000e-02   2.4000000e+01   2.7000000e+01   2.1000000e+01
   8.0000000e-02   2.3000000e+01   2.6000000e+01   2.0000000e+01
   9.0000000e-02   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.0000000e-01   2.3000000e+01   2.4000000e+01   2.0000000e+01
   1.1000000e-01   2.3000000e+01   2.4000000e+01   2.0000000e+01
   1.2000000e-01   2.3000000e+01   2.7000000e+01   2.0000000e+01
   1.3000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.4000000e-01   2.3000000e+01   2.5000000e+01   2.0000000e+01
   1.5000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.6000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.7000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.8000000e-01   2.4000000e+01   2.7000000e+01   2.1000000e+01
   1.9000000e-01   2.4000000e+01   2.7000000e+01   2.1000000e+01
   2.0000000e-01   2.3000000e+01   2.7000000e+01   2.2000000e+01
   2.1000000e-01   2.3000000e+01   2.6000000e+01   2.2000000e+01
   2.2000000e-01   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.3000000e-01   2.4000000e+01   2.5000000e+01   2.1000000e+01
   2.4000000e-01   2.3000000e+01   2.5000000e+01   2.1000000e+01
   2.5000000e-01   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.6000000e-01   2.4000000e+01   2.5000000e+01   2.0000000e+01
   2.7000000e-01   2.5000000e+01   2.6000000e+01   2.0000000e+01
   2.8000000e-01   2.5000000e+01   2.6000000e+01   2.1000000e+01
   2.9000000e-01   2.4000000e+01   2.5000000e+01   2.1000000e+01
   3.0000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   3.1000000e-01   2.5000000e+01   2.6000000e+01   2.2000000e+01
   3.2000000e-01   2.4000000e+01   2.6000000e+01   2.2000000e+01
   3.3000000e-01   2.3000000e+01   2.6000000e+01   2.2000000e+01
   3.4000000e-01   2.3000000e+01   2.6000000e+01   2.2000000e+01
   3.5000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   3.6000000e-01   2.5000000e+01   2.6000000e+01   1.8000000e+01
   3.7000000e-01   2.4000000e+01   2.7000000e+01   2.2000000e+01
   3.8000000e-01   2.4000000e+01   2.7000000e+01   2.2000000e+01
   3.9000000e-01   2.4000000e+01   2.7000000e+01   2.1000000e+01
   4.0000000e-01   2.5000000e+01   2.7000000e+01   2.2000000e+01
   4.1000000e-01   2.3000000e+01   2.8000000e+01   2.1000000e+01
   4.2000000e-01   2.4000000e+01   2.8000000e+01   2.0000000e+01
   4.3000000e-01   2.5000000e+01   2.7000000e+01   2.1000000e+01
   4.4000000e-01   2.4000000e+01   2.6000000e+01   1.8000000e+01
   4.5000000e-01   2.3000000e+01   2.4000000e+01   2.1000000e+01
   4.6000000e-01   2.3000000e+01   2.5000000e+01   2.1000000e+01
   4.7000000e-01   2.4000000e+01   2.7000000e+01   2.1000000e+01
   4.8000000e-01   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.9000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   5.0000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   5.1000000e-01   2.5000000e+01   2.5000000e+01   2.1000000e+01
   5.2000000e-01   2.4000000e+01   2.5000000e+01   2.0000000e+01
   5.3000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   5.4000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   5.5000000e-01   2.3000000e+01   2.5000000e+01   2.0000000e+01
   5.6000000e-01   2.4000000e+01   2.5000000e+01   2.0000000e+01
   5.7000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   5.8000000e-01   2.4000000e+01   2.5000000e+01   2.0000000e+01
   5.9000000e-01   2.3000000e+01   2.6000000e+01   2.1000000e+01
   6.0000000e-01   2.5000000e+01   2.6000000e+01   2.1000000e+01
   6.1000000e-01   2.4000000e+01   2.4000000e+01   2.0000000e+01
   6.2000000e-01   2.3000000e+01   2.5000000e+01   2.1000000e+01
   6.3000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   6.4000000e-01   2.5000000e+01   2.5000000e+01   2.0000000e+01
   6.5000000e-01   2.3000000e+01   2.5000000e+01   2.0000000e+01
   6.6000000e-01   2.4000000e+01   2.5000000e+01   1.8000000e+01
   6.7000000e-01   2.4000000e+01   2.5000000e+01   2.0000000e+01
   6.8000000e-01   2.4000000e+01   2.5000000e+01   2.0000000e+01
   6.9000000e-01   2.5000000e+01   2.7000000e+01   2.0000000e+01
   7.0000000e-01   2.5000000e+01   2.7000000e+01   2.0000000e+01
   7.1000000e-01   2.4000000e+01   2.7000000e+01   2.1000000e+01
   7.2000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   7.3000000e-01   2.5000000e+01   2.7000000e+01   2.1000000e+01
   7.4000000e-01   2.5000000e+01   2.6000000e+01   2.2000000e+01
   7.5000000e-01   2.3000000e+01   2.6000000e+01   2.0000000e+01
   7.6000000e-01   2.3000000e+01   2.6000000e+01   2.0000000e+01
   7.7000000e-01   2.5000000e+01   2.6000000e+01   2.1000000e+01
   7.8000000e-01   2.3000000e+01   2.8000000e+01   2.0000000e+01
   7.9000000e-01   2.4000000e+01   2.7000000e+01   2.0000000e+01
   8.0000000e-01   2.3000000e+01   2.8000000e+01   2.0000000e+01
   8.1000000e-01   2.5000000e+01   2.7000000e+01   2.0000000e+01
   8.2000000e-01   2.4000000e+01   2.6000000e+01   2.1000000e+01
   8.3000000e-01   2.3000000e+01   2.6000000e+01   2.0000000e+01
   8.4000000e-01   2.4000000e+01   2.5000000e+01   2.1000000e+01
   8.5000000e-01   2.4000000e+01   2.6000000e+01   1.8000000e+01
   8.6000000e-01   2.4000000e+01   2.6000000e+01   1.9000000e+01
   8.7000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   8.8000000e-01   2.4000000e+01   2.6000000e+01   1.9000000e+01
   8.9000000e-01   2.4000000e+01   2.7000000e+01   2.0000000e+01
   9.0000000e-01   2.4000000e+01   2.8000000e+01   2.0000000e+01
   9.1000000e-01   2.4000000e+01   3.1000000e+01   2.1000000e+01
   9.2000000e-01   2.4000000e+01   3.0000000e+01   2.1000000e+01
   9.3000000e-01   2.5000000e+01   2.8000000e+01   2.0000000e+01
   9.4000000e-01   2.4000000e+01   2.8000000e+01   2.1000000e+01
   9.5000000e-01   2.6000000e+01   2.6000000e+01   2.0000000e+01
   9.6000000e-01   2.4000000e+01   2.6000000e+01   2.0000000e+01
   9.7000000e-01   2.5000000e+01   2.5000000e+01   2.0000000e+01
   9.8000000e-01   2.5000000e+01   2.6000000e+01   2.0000000e+01
   9.9000000e-01   2.5000000e+01   2.6000000e+01   1.7000000e+01
   1.0000000e+00   2.4000000e+01   2.6000000e+01   1.8000000e+01
   1.0100000e+00   2.5000000e+01   2.5000000e+01   2.0000000e+01
   1.0200000e+00   2.5000000e+01   2.5000000e+01   2.0000000e+01
   1.0300000e+00   2.5000000e+01   2.8000000e+01   2.0000000e+01
   1.0400000e+00   2.4000000e+01   2.9000000e+01   2.0000000e+01
   1.0500000e+00   2.5000000e+01   2.6000000e+01   2.0000000e+01
   1.0600000e+00   2.5000000e+01   2.9000000e+01   2.0000000e+01
   1.0700000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.0800000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.0900000e+00   2.4000000e+01   2.8000000e+01   2.0000000e+01
   1.1000000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.1100000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.1200000e+00   2.5000000e+01   2.4000000e+01   2.1000000e+01
   1.1300000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   1.1400000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.1500000e+00   2.5000000e+01   2.6000000e+01   2.0000000e+01
   1.1600000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.1700000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   1.1800000e+00   2.4000000e+01   2.4000000e+01   2.1000000e+01
   1.1900000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   1.2000000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.2100000e+00   2.6000000e+01   2.8000000e+01   2.1000000e+01
   1.2200000e+00   2.5000000e+01   2.9000000e+01   2.1000000e+01
   1.2300000e+00   2.4000000e+01   2.9000000e+01   2.2000000e+01
   1.2400000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.2500000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.2600000e+00   2.4000000e+01   2.7000000e+01   2.3000000e+01
   1.2700000e+00   2.4000000e+01   2.7000000e+01   2.3000000e+01
   1.2800000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.2900000e+00   2.3000000e+01   2.8000000e+01   2.2000000e+01
   1.3000000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   1.3100000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.3200000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   1.3300000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   1.3400000e+00   2.4000000e+01   2.4000000e+01   2.2000000e+01
   1.3500000e+00   2.5000000e+01   2.4000000e+01   2.2000000e+01
   1.3600000e+00   2.2000000e+01   2.5000000e+01   2.3000000e+01
   1.3700000e+00   2.5000000e+01   2.5000000e+01   2.2000000e+01
   1.3800000e+00   2.5000000e+01   2.5000000e+01   2.2000000e+01
   1.3900000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   1.4000000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   1.4100000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   1.4200000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   1.4300000e+00   2.5000000e+01   2.5000000e+01   2.2000000e+01
   1.4400000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   1.4500000e+00   2.6000000e+01   2.7000000e+01   2.2000000e+01
   1.4600000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.4700000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.4800000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.4900000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.5000000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.5100000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.5200000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.5300000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   1.5400000e+00   2.4000000e+01   2.6000000e+01   2.3000000e+01
   1.5500000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   1.5600000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   1.5700000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   1.5800000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.5900000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.6000000e+00   2.5000000e+01   2.4000000e+01   2.0000000e+01
   1.6100000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.6200000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.6300000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   1.6400000e+00   2.4000000e+01   2.4000000e+01   2.0000000e+01
   1.6500000e+00   2.4000000e+01   2.4000000e+01   2.1000000e+01
   1.6600000e+00   2.5000000e+01   2.4000000e+01   2.1000000e+01
   1.6700000e+00   2.5000000e+01   2.4000000e+01   2.1000000e+01
   1.6800000e+00   2.4000000e+01   2.4000000e+01   2.1000000e+01
   1.6900000e+00   2.4000000e+01   2.4000000e+01   2.1000000e+01
   1.7000000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.7100000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   1.7200000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.7300000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.7400000e+00   2.5000000e+01   2.5000000e+01   2.0000000e+01
   1.7500000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   1.7600000e+00   2.5000000e+01   2.6000000e+01   2.0000000e+01
   1.7700000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   1.7800000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   1.7900000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   1.8000000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   1.8100000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   1.8200000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   1.8300000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   1.8400000e+00   2.5000000e+01   2.5000000e+01   2.2000000e+01
   1.8500000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   1.8600000e+00   2.6000000e+01   2.7000000e+01   2.2000000e+01
   1.8700000e+00   2.6000000e+01   2.7000000e+01   2.2000000e+01
   1.8800000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   1.8900000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   1.9000000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   1.9100000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   1.9200000e+00   2.3000000e+01   2.4000000e+01   2.0000000e+01
   1.9300000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.9400000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   1.9500000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   1.9600000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   1.9700000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   1.9800000e+00   2.4000000e+01   2.9000000e+01   2.0000000e+01
   1.9900000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   2.0000000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   2.0100000e+00   2.5000000e+01   2.7000000e+01   2.0000000e+01
   2.0200000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   2.0300000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   2.0400000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   2.0500000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   2.0600000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   2.0700000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   2.0800000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   2.0900000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.1000000e+00   2.5000000e+01   2.7000000e+01   2.0000000e+01
   2.1100000e+00   2.5000000e+01   2.7000000e+01   2.0000000e+01
   2.1200000e+00   2.6000000e+01   2.6000000e+01   2.1000000e+01
   2.1300000e+00   2.6000000e+01   2.6000000e+01   2.1000000e+01
   2.1400000e+00   2.6000000e+01   2.6000000e+01   2.1000000e+01
   2.1500000e+00   2.6000000e+01   2.6000000e+01   2.2000000e+01
   2.1600000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.1700000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.1800000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   2.1900000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   2.2000000e+00   2.4000000e+01   2.8000000e+01   2.0000000e+01
   2.2100000e+00   2.2000000e+01   2.8000000e+01   2.0000000e+01
   2.2200000e+00   2.5000000e+01   2.8000000e+01   2.0000000e+01
   2.2300000e+00   2.6000000e+01   3.0000000e+01   2.0000000e+01
   2.2400000e+00   2.6000000e+01   2.9000000e+01   2.0000000e+01
   2.2500000e+00   2.5000000e+01   2.8000000e+01   2.0000000e+01
   2.2600000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   2.2700000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   2.2800000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   2.2900000e+00   2.2000000e+01   2.7000000e+01   2.1000000e+01
   2.3000000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   2.3100000e+00   2.5000000e+01   2.5000000e+01   2.2000000e+01
   2.3200000e+00   2.3000000e+01   2.5000000e+01   2.2000000e+01
   2.3300000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   2.3400000e+00   2.4000000e+01   2.7000000e+01   2.3000000e+01
   2.3500000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.3600000e+00   2.3000000e+01   2.8000000e+01   2.2000000e+01
   2.3700000e+00   2.5000000e+01   2.8000000e+01   1.9000000e+01
   2.3800000e+00   2.3000000e+01   2.8000000e+01   2.2000000e+01
   2.3900000e+00   2.4000000e+01   2.9000000e+01   2.0000000e+01
   2.4000000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   2.4100000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   2.4200000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   2.4300000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   2.4400000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   2.4500000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   2.4600000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   2.4700000e+00   2.5000000e+01   2.6000000e+01   2.0000000e+01
   2.4800000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   2.4900000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   2.5000000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   2.5100000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   2.5200000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   2.5300000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   2.5400000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   2.5500000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   2.5600000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   2.5700000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   2.5800000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   2.5900000e+00   2.5000000e+01   2.7000000e+01   2.3000000e+01
   2.6000000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   2.6100000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   2.6200000e+00   2.6000000e+01   2.5000000e+01   2.3000000e+01
   2.6300000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   2.6400000e+00   2.6000000e+01   2.5000000e+01   2.3000000e+01
   2.6500000e+00   2.6000000e+01   2.6000000e+01   2.4000000e+01
   2.6600000e+00   2.6000000e+01   2.5000000e+01   2.3000000e+01
   2.6700000e+00   2.6000000e+01   2.5000000e+01   2.4000000e+01
   2.6800000e+00   2.6000000e+01   2.6000000e+01   2.4000000e+01
   2.6900000e+00   2.6000000e+01   2.5000000e+01   2.4000000e+01
   2.7000000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   2.7100000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   2.7200000e+00   2.5000000e+01   2.5000000e+01   2.4000000e+01
   2.7300000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   2.7400000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   2.7500000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   2.7600000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   2.7700000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   2.7800000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   2.7900000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   2.8000000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   2.8100000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   2.8200000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   2.8300000e+00   2.3000000e+01   2.7000000e+01   2.0000000e+01
   2.8400000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   2.8500000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   2.8600000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   2.8700000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   2.8800000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   2.8900000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   2.9000000e+00   2.4000000e+01   2.9000000e+01   2.2000000e+01
   2.9100000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   2.9200000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   2.9300000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   2.9400000e+00   2.5000000e+01   2.8000000e+01   2.3000000e+01
   2.9500000e+00   2.5000000e+01   2.8000000e+01   2.0000000e+01
   2.9600000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   2.9700000e+00   2.5000000e+01   2.6000000e+01   2.0000000e+01
   2.9800000e+00   2.5000000e+01   2.7000000e+01   2.0000000e+01
   2.9900000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.0000000e+00   2.6000000e+01   2.6000000e+01   2.1000000e+01
   3.0100000e+00   2.6000000e+01   2.7000000e+01   2.1000000e+01
   3.0200000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.0300000e+00   2.6000000e+01   2.6000000e+01   2.2000000e+01
   3.0400000e+00   2.5000000e+01   2.6000000e+01   1.7000000e+01
   3.0500000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   3.0600000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   3.0700000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   3.0800000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   3.0900000e+00   2.6000000e+01   2.6000000e+01   2.2000000e+01
   3.1000000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   3.1100000e+00   2.6000000e+01   2.7000000e+01   2.3000000e+01
   3.1200000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   3.1300000e+00   2.6000000e+01   2.8000000e+01   2.2000000e+01
   3.1400000e+00   2.6000000e+01   2.8000000e+01   2.0000000e+01
   3.1500000e+00   2.3000000e+01   2.7000000e+01   2.0000000e+01
   3.1600000e+00   2.3000000e+01   2.7000000e+01   2.0000000e+01
   3.1700000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   3.1800000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   3.1900000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.2000000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.2100000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   3.2200000e+00   2.4000000e+01   2.8000000e+01   2.0000000e+01
   3.2300000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   3.2400000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   3.2500000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.2600000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.2700000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   3.2800000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   3.2900000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.3000000e+00   2.5000000e+01   2.9000000e+01   2.1000000e+01
   3.3100000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.3200000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   3.3300000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   3.3400000e+00   2.4000000e+01   2.7000000e+01   2.3000000e+01
   3.3500000e+00   2.3000000e+01   2.8000000e+01   2.2000000e+01
   3.3600000e+00   2.4000000e+01   2.7000000e+01   2.2000000e+01
   3.3700000e+00   2.4000000e+01   2.6000000e+01   2.2000000e+01
   3.3800000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   3.3900000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   3.4000000e+00   2.5000000e+01   2.9000000e+01   2.2000000e+01
   3.4100000e+00   2.4000000e+01   2.9000000e+01   2.2000000e+01
   3.4200000e+00   2.4000000e+01   2.8000000e+01   2.2000000e+01
   3.4300000e+00   2.5000000e+01   2.8000000e+01   2.2000000e+01
   3.4400000e+00   2.5000000e+01   2.8000000e+01   2.2000000e+01
   3.4500000e+00   2.4000000e+01   2.8000000e+01   2.3000000e+01
   3.4600000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   3.4700000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.4800000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   3.4900000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   3.5000000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   3.5100000e+00   2.4000000e+01   2.5000000e+01   2.0000000e+01
   3.5200000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.5300000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   3.5400000e+00   2.5000000e+01   2.9000000e+01   2.1000000e+01
   3.5500000e+00   2.5000000e+01   2.8000000e+01   2.2000000e+01
   3.5600000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   3.5700000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   3.5800000e+00   2.5000000e+01   2.8000000e+01   2.3000000e+01
   3.5900000e+00   2.6000000e+01   2.7000000e+01   2.2000000e+01
   3.6000000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   3.6100000e+00   2.6000000e+01   2.6000000e+01   2.2000000e+01
   3.6200000e+00   2.6000000e+01   2.7000000e+01   2.3000000e+01
   3.6300000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   3.6400000e+00   2.4000000e+01   2.4000000e+01   2.2000000e+01
   3.6500000e+00   2.5000000e+01   2.6000000e+01   2.0000000e+01
   3.6600000e+00   2.4000000e+01   2.6000000e+01   2.0000000e+01
   3.6700000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.6800000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.6900000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.7000000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   3.7100000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.7200000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.7300000e+00   2.5000000e+01   2.9000000e+01   2.1000000e+01
   3.7400000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   3.7500000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.7600000e+00   2.4000000e+01   2.7000000e+01   2.0000000e+01
   3.7700000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.7800000e+00   2.2000000e+01   2.6000000e+01   2.2000000e+01
   3.7900000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   3.8000000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.8100000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   3.8200000e+00   2.4000000e+01   2.9000000e+01   2.1000000e+01
   3.8300000e+00   2.4000000e+01   2.9000000e+01   2.0000000e+01
   3.8400000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.8500000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   3.8600000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.8700000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   3.8800000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   3.8900000e+00   2.6000000e+01   2.7000000e+01   2.0000000e+01
   3.9000000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   3.9100000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   3.9200000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   3.9300000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.9400000e+00   2.5000000e+01   2.6000000e+01   2.2000000e+01
   3.9500000e+00   2.4000000e+01   2.6000000e+01   2.3000000e+01
   3.9600000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   3.9700000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   3.9800000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   3.9900000e+00   2.4000000e+01   2.7000000e+01   1.6000000e+01
   4.0000000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.0100000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.0200000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   4.0300000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.0400000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   4.0500000e+00   2.3000000e+01   2.7000000e+01   2.3000000e+01
   4.0600000e+00   2.4000000e+01   2.5000000e+01   2.2000000e+01
   4.0700000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.0800000e+00   2.5000000e+01   2.7000000e+01   2.3000000e+01
   4.0900000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   4.1000000e+00   2.5000000e+01   2.5000000e+01   2.4000000e+01
   4.1100000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.1200000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   4.1300000e+00   2.4000000e+01   2.6000000e+01   2.4000000e+01
   4.1400000e+00   2.4000000e+01   2.5000000e+01   2.4000000e+01
   4.1500000e+00   2.4000000e+01   2.6000000e+01   2.3000000e+01
   4.1600000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.1700000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   4.1800000e+00   2.4000000e+01   2.7000000e+01   2.4000000e+01
   4.1900000e+00   2.4000000e+01   2.6000000e+01   2.4000000e+01
   4.2000000e+00   2.4000000e+01   2.8000000e+01   2.3000000e+01
   4.2100000e+00   2.5000000e+01   2.5000000e+01   2.4000000e+01
   4.2200000e+00   2.4000000e+01   2.4000000e+01   2.3000000e+01
   4.2300000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.2400000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.2500000e+00   2.4000000e+01   2.7000000e+01   2.3000000e+01
   4.2600000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.2700000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.2800000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.2900000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.3000000e+00   2.4000000e+01   2.6000000e+01   2.3000000e+01
   4.3100000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.3200000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.3300000e+00   2.4000000e+01   2.6000000e+01   2.3000000e+01
   4.3400000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.3500000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.3600000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.3700000e+00   2.4000000e+01   2.4000000e+01   2.3000000e+01
   4.3800000e+00   2.5000000e+01   2.4000000e+01   2.4000000e+01
   4.3900000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   4.4000000e+00   2.5000000e+01   2.5000000e+01   2.3000000e+01
   4.4100000e+00   2.4000000e+01   2.5000000e+01   2.3000000e+01
   4.4200000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.4300000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   4.4400000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   4.4500000e+00   2.5000000e+01   2.5000000e+01   2.2000000e+01
   4.4600000e+00   2.5000000e+01   2.6000000e+01   1.8000000e+01
   4.4700000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.4800000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.4900000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   4.5000000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.5100000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.5200000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.5300000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   4.5400000e+00   2.4000000e+01   2.6000000e+01   2.1000000e+01
   4.5500000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   4.5600000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   4.5700000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.5800000e+00   2.4000000e+01   2.7000000e+01   2.1000000e+01
   4.5900000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   4.6000000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.6100000e+00   2.5000000e+01   2.6000000e+01   2.1000000e+01
   4.6200000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.6300000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   4.6400000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.6500000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   4.6600000e+00   2.4000000e+01   2.5000000e+01   2.1000000e+01
   4.6700000e+00   2.5000000e+01   2.5000000e+01   2.1000000e+01
   4.6800000e+00   2.6000000e+01   2.6000000e+01   2.1000000e+01
   4.6900000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   4.7000000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   4.7100000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   4.7200000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   4.7300000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   4.7400000e+00   2.5000000e+01   2.8000000e+01   2.2000000e+01
   4.7500000e+00   2.5000000e+01   2.8000000e+01   2.2000000e+01
   4.7600000e+00   2.5000000e+01   2.8000000e+01   2.2000000e+01
   4.7700000e+00   2.5000000e+01   2.2000000e+01   2.2000000e+01
   4.7800000e+00   2.5000000e+01   2.0000000e+01   2.2000000e+01
   4.7900000e+00   2.4000000e+01   2.0000000e+01   2.1000000e+01
   4.8000000e+00   2.5000000e+01   2.7000000e+01   2.2000000e+01
   4.8100000e+00   2.4000000e+01   2.8000000e+01   2.1000000e+01
   4.8200000e+00   2.5000000e+01   2.7000000e+01   2.1000000e+01
   4.8300000e+00   2.4000000e+01   3.1000000e+01   2.1000000e+01
   4.8400000e+00   2.5000000e+01   2.8000000e+01   2.1000000e+01
   4.8500000e+00   2.5000000e+01   2.9000000e+01   2.2000000e+01
   4.8600000e+00   2.5000000e+01   2.9000000e+01   2.1000000e+01
   4.8700000e+00   2.5000000e+01   2.9000000e+01   2.3000000e+01
   4.8800000e+00   2.5000000e+01   3.0000000e+01   2.3000000e+01
   4.8900000e+00   2.5000000e+01   2.7000000e+01   2.4000000e+01
   4.9000000e+00   2.5000000e+01   2.8000000e+01   2.4000000e+01
   4.9100000e+00   2.6000000e+01   2.7000000e+01   2.4000000e+01
   4.9200000e+00   2.5000000e+01   2.8000000e+01   2.3000000e+01
   4.9300000e+00   2.5000000e+01   2.6000000e+01   2.5000000e+01
   4.9400000e+00   2.5000000e+01   2.7000000e+01   2.4000000e+01
   4.9500000e+00   2.6000000e+01   2.5000000e+01   2.4000000e+01
   4.9600000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   4.9700000e+00   2.5000000e+01   2.8000000e+01   2.3000000e+01
   4.9800000e+00   2.5000000e+01   2.6000000e+01   2.3000000e+01
   4.9900000e+00   2.5000000e+01   2.7000000e+01   2.3000000e+01
   5.0000000e+00   2.4000000e+01   2.7000000e+01   2.3000000e+01


==> dats/conv_tamen_rnk_1e-5.dat <==
	t		r_ta_16		r_ta_32		r_ta_64		r_ta_128	r_eta2		r_eta3		r_eta4
   2.5000000e-02   1.9000000e+01   1.9000000e+01   2.0000000e+01   2.0000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01
   5.0000000e-02   1.9000000e+01   2.0000000e+01   1.9000000e+01   2.0000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01
   7.5000000e-02   1.9000000e+01   1.9000000e+01   1.9000000e+01   2.0000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01
   1.0000000e-01   1.9000000e+01   1.9000000e+01   1.9000000e+01   2.0000000e+01   1.9000000e+01   1.9000000e+01   2.0000000e+01
   1.2500000e-01   1.9000000e+01   2.0000000e+01   1.9000000e+01   2.1000000e+01   2.0000000e+01   1.9000000e+01   1.9000000e+01
   1.5000000e-01   2.0000000e+01   1.9000000e+01   2.0000000e+01   2.2000000e+01   2.0000000e+01   1.9000000e+01   1.9000000e+01
   1.7500000e-01   2.0000000e+01   2.0000000e+01   2.1000000e+01   2.5000000e+01   2.0000000e+01   1.9000000e+01   2.0000000e+01
   2.0000000e-01   2.0000000e+01   2.0000000e+01   2.2000000e+01   2.3000000e+01   2.0000000e+01   2.0000000e+01   1.9000000e+01
   2.2500000e-01   1.9000000e+01   2.1000000e+01   2.3000000e+01   2.3000000e+01   2.1000000e+01   2.0000000e+01   1.9000000e+01
   2.5000000e-01   1.9000000e+01   2.1000000e+01   2.4000000e+01   2.5000000e+01   2.1000000e+01   2.1000000e+01   1.9000000e+01
   2.7500000e-01   1.9000000e+01   2.2000000e+01   2.5000000e+01   2.4000000e+01   2.1000000e+01   2.1000000e+01   2.0000000e+01
   3.0000000e-01   1.9000000e+01   2.2000000e+01   2.4000000e+01   2.3000000e+01   2.2000000e+01   2.2000000e+01   2.1000000e+01
   3.2500000e-01   1.9000000e+01   2.3000000e+01   2.4000000e+01   2.3000000e+01   2.2000000e+01   2.2000000e+01   2.2000000e+01
   3.5000000e-01   1.9000000e+01   2.3000000e+01   2.5000000e+01   2.4000000e+01   2.2000000e+01   2.2000000e+01   2.2000000e+01
   3.7500000e-01   2.0000000e+01   2.3000000e+01   2.5000000e+01   2.4000000e+01   2.2000000e+01   2.2000000e+01   2.3000000e+01
   4.0000000e-01   2.0000000e+01   2.3000000e+01   2.8000000e+01   2.5000000e+01   2.2000000e+01   2.2000000e+01   2.2000000e+01
   4.2500000e-01   2.0000000e+01   2.3000000e+01   2.7000000e+01   2.6000000e+01   2.2000000e+01   2.1000000e+01   2.4000000e+01
   4.5000000e-01   2.1000000e+01   2.3000000e+01   2.7000000e+01   2.6000000e+01   2.2000000e+01   2.1000000e+01   2.3000000e+01
   4.7500000e-01   2.1000000e+01   2.3000000e+01   2.7000000e+01   2.7000000e+01   2.2000000e+01   2.2000000e+01   2.3000000e+01
   5.0000000e-01   2.0000000e+01   2.2000000e+01   2.7000000e+01   2.7000000e+01   2.2000000e+01   2.1000000e+01   2.4000000e+01
   5.2500000e-01   2.0000000e+01   2.3000000e+01   2.8000000e+01   2.7000000e+01   2.2000000e+01   2.1000000e+01   2.5000000e+01
   5.5000000e-01   2.0000000e+01   2.3000000e+01   2.9000000e+01   2.8000000e+01   2.1000000e+01   2.1000000e+01   2.5000000e+01
   5.7500000e-01   2.0000000e+01   2.2000000e+01   3.0000000e+01   2.9000000e+01   2.2000000e+01   2.1000000e+01   2.4000000e+01
   6.0000000e-01   2.0000000e+01   2.2000000e+01   3.0000000e+01   2.8000000e+01   2.2000000e+01   2.0000000e+01   2.5000000e+01
   6.2500000e-01   2.0000000e+01   2.2000000e+01   3.0000000e+01   3.0000000e+01   2.2000000e+01   2.0000000e+01   2.5000000e+01
   6.5000000e-01   2.0000000e+01   2.2000000e+01   3.0000000e+01   3.0000000e+01   2.2000000e+01   2.0000000e+01   2.5000000e+01
   6.7500000e-01   2.0000000e+01   2.3000000e+01   3.1000000e+01   3.0000000e+01   2.2000000e+01   2.0000000e+01   2.4000000e+01
   7.0000000e-01   2.0000000e+01   2.3000000e+01   3.2000000e+01   3.2000000e+01   2.3000000e+01   2.1000000e+01   2.4000000e+01
   7.2500000e-01   2.0000000e+01   2.3000000e+01   3.1000000e+01   3.2000000e+01   2.3000000e+01   2.1000000e+01   2.4000000e+01
   7.5000000e-01   2.0000000e+01   2.4000000e+01   3.2000000e+01   3.4000000e+01   2.3000000e+01   2.1000000e+01   2.5000000e+01
   7.7500000e-01   2.0000000e+01   2.3000000e+01   3.2000000e+01   3.5000000e+01   2.4000000e+01   2.0000000e+01   2.5000000e+01
   8.0000000e-01   2.1000000e+01   2.4000000e+01   3.2000000e+01   3.6000000e+01   2.3000000e+01   2.1000000e+01   2.5000000e+01
   8.2500000e-01   2.1000000e+01   2.3000000e+01   3.2000000e+01   3.5000000e+01   2.4000000e+01   2.1000000e+01   2.4000000e+01
   8.5000000e-01   2.0000000e+01   2.3000000e+01   3.2000000e+01   3.4000000e+01   2.3000000e+01   2.3000000e+01   2.5000000e+01
   8.7500000e-01   2.1000000e+01   2.3000000e+01   3.3000000e+01   3.7000000e+01   2.4000000e+01   2.2000000e+01   2.4000000e+01
   9.0000000e-01   2.0000000e+01   2.3000000e+01   3.3000000e+01   3.5000000e+01   2.4000000e+01   2.2000000e+01   2.4000000e+01
   9.2500000e-01   2.0000000e+01   2.3000000e+01   3.3000000e+01   3.5000000e+01   2.4000000e+01   2.3000000e+01   2.2000000e+01
   9.5000000e-01   2.0000000e+01   2.3000000e+01   3.3000000e+01   3.5000000e+01   2.4000000e+01   2.4000000e+01   2.2000000e+01
   9.7500000e-01   2.0000000e+01   2.3000000e+01   3.4000000e+01   3.5000000e+01   2.4000000e+01   2.4000000e+01   2.2000000e+01
   1.0000000e+00   2.0000000e+01   2.4000000e+01   3.7000000e+01   3.6000000e+01   2.5000000e+01   2.5000000e+01   2.2000000e+01
   1.0250000e+00   2.1000000e+01   2.3000000e+01   3.6000000e+01   3.5000000e+01   2.5000000e+01   2.4000000e+01   2.2000000e+01
   1.0500000e+00   2.0000000e+01   2.4000000e+01   3.8000000e+01   3.2000000e+01   2.5000000e+01   2.5000000e+01   2.2000000e+01
   1.0750000e+00   2.0000000e+01   2.4000000e+01   3.8000000e+01   3.3000000e+01   2.5000000e+01   2.5000000e+01   2.3000000e+01
   1.1000000e+00   2.0000000e+01   2.4000000e+01   3.7000000e+01   3.4000000e+01   2.6000000e+01   2.5000000e+01   2.3000000e+01
   1.1250000e+00   2.0000000e+01   2.4000000e+01   3.8000000e+01   3.3000000e+01   2.5000000e+01   2.5000000e+01   2.3000000e+01
   1.1500000e+00   2.0000000e+01   2.4000000e+01   3.8000000e+01   3.4000000e+01   2.5000000e+01   2.4000000e+01   2.2000000e+01
   1.1750000e+00   2.0000000e+01   2.3000000e+01   3.9000000e+01   3.4000000e+01   2.6000000e+01   2.4000000e+01   2.2000000e+01
   1.2000000e+00   2.0000000e+01   2.4000000e+01   3.7000000e+01   3.7000000e+01   2.6000000e+01   2.5000000e+01   2.2000000e+01
   1.2250000e+00   2.0000000e+01   2.4000000e+01   3.8000000e+01   3.7000000e+01   2.6000000e+01   2.6000000e+01   2.2000000e+01
   1.2500000e+00   2.0000000e+01   2.4000000e+01   3.8000000e+01   3.7000000e+01   2.6000000e+01   2.5000000e+01   2.3000000e+01
   1.2750000e+00   2.0000000e+01   2.5000000e+01   3.9000000e+01   3.8000000e+01   2.6000000e+01   2.6000000e+01   2.3000000e+01
   1.3000000e+00   2.0000000e+01   2.5000000e+01   3.8000000e+01   3.7000000e+01   2.6000000e+01   2.6000000e+01   2.3000000e+01
   1.3250000e+00   2.0000000e+01   2.5000000e+01   3.9000000e+01   3.7000000e+01   2.6000000e+01   2.6000000e+01   2.2000000e+01
   1.3500000e+00   2.0000000e+01   2.5000000e+01   4.0000000e+01   3.9000000e+01   2.7000000e+01   2.6000000e+01   2.3000000e+01
   1.3750000e+00   2.0000000e+01   2.5000000e+01   4.0000000e+01   3.9000000e+01   2.6000000e+01   2.6000000e+01   2.3000000e+01
   1.4000000e+00   2.1000000e+01   2.5000000e+01   4.1000000e+01   3.8000000e+01   2.7000000e+01   2.6000000e+01   2.3000000e+01
   1.4250000e+00   2.1000000e+01   2.6000000e+01   4.0000000e+01   3.8000000e+01   2.7000000e+01   2.6000000e+01   2.3000000e+01
   1.4500000e+00   2.1000000e+01   2.6000000e+01   4.0000000e+01   4.1000000e+01   2.7000000e+01   2.7000000e+01   2.3000000e+01
   1.4750000e+00   2.1000000e+01   2.6000000e+01   4.0000000e+01   4.0000000e+01   2.8000000e+01   2.7000000e+01   2.4000000e+01
   1.5000000e+00   2.2000000e+01   2.6000000e+01   4.0000000e+01   4.2000000e+01   2.7000000e+01   2.7000000e+01   2.4000000e+01
   1.5250000e+00   2.3000000e+01   2.7000000e+01   4.0000000e+01   3.9000000e+01   2.8000000e+01   2.8000000e+01   2.4000000e+01
   1.5500000e+00   2.3000000e+01   2.8000000e+01   4.2000000e+01   4.0000000e+01   2.8000000e+01   2.8000000e+01   2.4000000e+01
   1.5750000e+00   2.2000000e+01   2.8000000e+01   4.1000000e+01   4.0000000e+01   2.7000000e+01   2.9000000e+01   2.4000000e+01
   1.6000000e+00   2.3000000e+01   2.8000000e+01   4.1000000e+01   4.0000000e+01   2.7000000e+01   2.8000000e+01   2.5000000e+01
   1.6250000e+00   2.3000000e+01   2.8000000e+01   4.2000000e+01   3.9000000e+01   2.8000000e+01   2.7000000e+01   2.4000000e+01
   1.6500000e+00   2.3000000e+01   2.8000000e+01   4.3000000e+01   3.8000000e+01   2.7000000e+01   2.8000000e+01   2.4000000e+01
   1.6750000e+00   2.2000000e+01   2.9000000e+01   4.4000000e+01   3.8000000e+01   2.7000000e+01   2.8000000e+01   2.5000000e+01
   1.7000000e+00   2.2000000e+01   2.9000000e+01   4.3000000e+01   3.8000000e+01   2.7000000e+01   2.8000000e+01   2.4000000e+01
   1.7250000e+00   2.2000000e+01   2.9000000e+01   4.3000000e+01   3.9000000e+01   2.8000000e+01   2.7000000e+01   2.4000000e+01
   1.7500000e+00   2.1000000e+01   2.8000000e+01   4.4000000e+01   4.0000000e+01   2.7000000e+01   2.7000000e+01   2.5000000e+01
   1.7750000e+00   2.2000000e+01   3.0000000e+01   4.2000000e+01   4.1000000e+01   2.7000000e+01   2.8000000e+01   2.5000000e+01
   1.8000000e+00   2.2000000e+01   2.9000000e+01   4.2000000e+01   4.1000000e+01   2.8000000e+01   2.8000000e+01   2.5000000e+01
   1.8250000e+00   2.1000000e+01   2.9000000e+01   4.2000000e+01   4.1000000e+01   2.8000000e+01   2.9000000e+01   2.4000000e+01
   1.8500000e+00   2.1000000e+01   3.0000000e+01   4.3000000e+01   4.2000000e+01   2.7000000e+01   3.0000000e+01   2.5000000e+01
   1.8750000e+00   2.2000000e+01   2.9000000e+01   4.5000000e+01   4.2000000e+01   2.7000000e+01   2.9000000e+01   2.4000000e+01
   1.9000000e+00   2.1000000e+01   2.8000000e+01   4.3000000e+01   4.1000000e+01   2.7000000e+01   2.9000000e+01   2.4000000e+01
   1.9250000e+00   2.1000000e+01   2.8000000e+01   4.2000000e+01   4.3000000e+01   2.6000000e+01   3.0000000e+01   2.4000000e+01
   1.9500000e+00   2.1000000e+01   2.8000000e+01   4.4000000e+01   4.4000000e+01   2.7000000e+01   2.9000000e+01   2.4000000e+01
   1.9750000e+00   2.1000000e+01   2.9000000e+01   4.4000000e+01   4.3000000e+01   2.7000000e+01   3.0000000e+01   2.4000000e+01
   2.0000000e+00   2.1000000e+01   3.0000000e+01   4.3000000e+01   4.1000000e+01   2.7000000e+01   3.0000000e+01   2.5000000e+01
   2.0250000e+00   2.1000000e+01   3.0000000e+01   4.4000000e+01   4.3000000e+01   2.7000000e+01   3.0000000e+01   2.5000000e+01
   2.0500000e+00   2.0000000e+01   3.0000000e+01   4.4000000e+01   4.1000000e+01   2.8000000e+01   3.1000000e+01   2.5000000e+01
   2.0750000e+00   2.0000000e+01   3.0000000e+01   4.3000000e+01   4.1000000e+01   2.9000000e+01   3.1000000e+01   2.5000000e+01
   2.1000000e+00   2.0000000e+01   3.0000000e+01   4.2000000e+01   4.2000000e+01   2.8000000e+01   3.1000000e+01   2.6000000e+01
   2.1250000e+00   2.0000000e+01   3.0000000e+01   4.2000000e+01   4.1000000e+01   2.8000000e+01   3.0000000e+01   2.6000000e+01
   2.1500000e+00   2.0000000e+01   3.0000000e+01   4.4000000e+01   4.1000000e+01   2.8000000e+01   3.0000000e+01   2.6000000e+01
   2.1750000e+00   2.0000000e+01   3.1000000e+01   4.4000000e+01   4.0000000e+01   2.7000000e+01   2.9000000e+01   2.6000000e+01
   2.2000000e+00   2.0000000e+01   3.1000000e+01   4.4000000e+01   4.1000000e+01   2.8000000e+01   3.0000000e+01   2.6000000e+01
   2.2250000e+00   2.0000000e+01   3.1000000e+01   4.4000000e+01   4.2000000e+01   2.7000000e+01   3.0000000e+01   2.6000000e+01
   2.2500000e+00   2.0000000e+01   3.1000000e+01   4.1000000e+01   4.2000000e+01   2.8000000e+01   3.0000000e+01   2.5000000e+01
   2.2750000e+00   2.0000000e+01   3.0000000e+01   4.3000000e+01   4.4000000e+01   2.8000000e+01   3.0000000e+01   2.5000000e+01
   2.3000000e+00   2.0000000e+01   3.1000000e+01   4.2000000e+01   4.4000000e+01   3.0000000e+01   2.9000000e+01   2.5000000e+01
   2.3250000e+00   2.0000000e+01   3.0000000e+01   4.4000000e+01   4.4000000e+01   2.9000000e+01   2.8000000e+01   2.4000000e+01
   2.3500000e+00   2.1000000e+01   3.1000000e+01   4.3000000e+01   4.3000000e+01   3.0000000e+01   2.8000000e+01   2.5000000e+01
   2.3750000e+00   2.0000000e+01   3.2000000e+01   4.3000000e+01   4.2000000e+01   3.0000000e+01   2.8000000e+01   2.5000000e+01
   2.4000000e+00   2.0000000e+01   3.2000000e+01   4.3000000e+01   4.2000000e+01   3.1000000e+01   2.8000000e+01   2.4000000e+01
   2.4250000e+00   2.0000000e+01   3.3000000e+01   4.1000000e+01   4.1000000e+01   3.0000000e+01   2.8000000e+01   2.4000000e+01
   2.4500000e+00   2.1000000e+01   3.0000000e+01   4.1000000e+01   4.2000000e+01   3.2000000e+01   2.9000000e+01   2.4000000e+01
   2.4750000e+00   2.1000000e+01   3.0000000e+01   4.0000000e+01   4.0000000e+01   3.1000000e+01   3.0000000e+01   2.5000000e+01
   2.5000000e+00   2.1000000e+01   3.1000000e+01   3.9000000e+01   4.3000000e+01   3.2000000e+01   2.9000000e+01   2.4000000e+01
   2.5250000e+00   2.1000000e+01   3.1000000e+01   4.2000000e+01   4.1000000e+01   3.2000000e+01   2.9000000e+01   2.4000000e+01
   2.5500000e+00   2.1000000e+01   3.1000000e+01   4.0000000e+01   4.2000000e+01   3.3000000e+01   2.9000000e+01   2.4000000e+01
   2.5750000e+00   2.1000000e+01   3.1000000e+01   4.2000000e+01   4.2000000e+01   3.3000000e+01   3.0000000e+01   2.4000000e+01
   2.6000000e+00   2.1000000e+01   3.0000000e+01   4.4000000e+01   4.4000000e+01   3.4000000e+01   3.0000000e+01   2.4000000e+01
   2.6250000e+00   2.1000000e+01   3.0000000e+01   4.4000000e+01   4.4000000e+01   3.3000000e+01   3.2000000e+01   2.5000000e+01
   2.6500000e+00   2.1000000e+01   3.0000000e+01   4.3000000e+01   4.4000000e+01   3.3000000e+01   3.0000000e+01   2.6000000e+01
   2.6750000e+00   2.1000000e+01   3.1000000e+01   4.4000000e+01   4.3000000e+01   3.4000000e+01   2.9000000e+01   2.6000000e+01
   2.7000000e+00   2.1000000e+01   3.1000000e+01   4.4000000e+01   4.1000000e+01   3.4000000e+01   2.9000000e+01   2.5000000e+01
   2.7250000e+00   2.1000000e+01   3.1000000e+01   4.5000000e+01   4.3000000e+01   3.3000000e+01   2.9000000e+01   2.4000000e+01
   2.7500000e+00   2.1000000e+01   3.2000000e+01   4.4000000e+01   4.4000000e+01   3.4000000e+01   2.9000000e+01   2.6000000e+01
   2.7750000e+00   2.1000000e+01   3.3000000e+01   4.4000000e+01   4.3000000e+01   3.4000000e+01   2.9000000e+01   2.4000000e+01
   2.8000000e+00   2.2000000e+01   3.2000000e+01   4.7000000e+01   4.1000000e+01   3.4000000e+01   3.0000000e+01   2.4000000e+01
   2.8250000e+00   2.1000000e+01   3.1000000e+01   4.5000000e+01   4.2000000e+01   3.3000000e+01   3.1000000e+01   2.6000000e+01
   2.8500000e+00   2.1000000e+01   3.2000000e+01   4.3000000e+01   4.0000000e+01   3.3000000e+01   3.0000000e+01   2.5000000e+01
   2.8750000e+00   2.1000000e+01   3.1000000e+01   4.7000000e+01   3.8000000e+01   3.4000000e+01   3.0000000e+01   2.5000000e+01
   2.9000000e+00   2.2000000e+01   3.1000000e+01   4.8000000e+01   3.7000000e+01   3.4000000e+01   3.0000000e+01   2.7000000e+01
   2.9250000e+00   2.1000000e+01   3.0000000e+01   5.0000000e+01   3.7000000e+01   3.4000000e+01   3.0000000e+01   2.6000000e+01
   2.9500000e+00   2.1000000e+01   2.9000000e+01   4.7000000e+01   3.7000000e+01   3.4000000e+01   2.9000000e+01   2.5000000e+01
   2.9750000e+00   2.0000000e+01   2.9000000e+01   4.7000000e+01   3.7000000e+01   3.3000000e+01   2.9000000e+01   2.6000000e+01
   3.0000000e+00   2.0000000e+01   2.9000000e+01   4.6000000e+01   3.6000000e+01   3.3000000e+01   3.0000000e+01   2.6000000e+01
   3.0250000e+00   2.1000000e+01   3.0000000e+01   4.5000000e+01   3.9000000e+01   3.3000000e+01   3.0000000e+01   2.6000000e+01
   3.0500000e+00   2.1000000e+01   3.0000000e+01   4.5000000e+01   3.7000000e+01   3.3000000e+01   3.1000000e+01   2.7000000e+01
   3.0750000e+00   2.0000000e+01   3.0000000e+01   4.5000000e+01   3.8000000e+01   3.4000000e+01   3.1000000e+01   2.7000000e+01
   3.1000000e+00   2.0000000e+01   3.0000000e+01   4.4000000e+01   3.9000000e+01   3.4000000e+01   3.1000000e+01   2.7000000e+01
   3.1250000e+00   2.0000000e+01   2.9000000e+01   4.5000000e+01   3.9000000e+01   3.4000000e+01   3.1000000e+01   2.8000000e+01
   3.1500000e+00   2.0000000e+01   2.9000000e+01   4.6000000e+01   3.9000000e+01   3.4000000e+01   3.0000000e+01   2.8000000e+01
   3.1750000e+00   2.0000000e+01   2.9000000e+01   4.5000000e+01   3.8000000e+01   3.4000000e+01   3.1000000e+01   2.8000000e+01
   3.2000000e+00   2.1000000e+01   2.8000000e+01   4.6000000e+01   3.7000000e+01   3.5000000e+01   3.1000000e+01   2.8000000e+01
   3.2250000e+00   2.0000000e+01   2.9000000e+01   4.7000000e+01   3.7000000e+01   3.5000000e+01   3.1000000e+01   2.9000000e+01
   3.2500000e+00   2.0000000e+01   2.9000000e+01   4.6000000e+01   3.9000000e+01   3.5000000e+01   3.1000000e+01   3.0000000e+01
   3.2750000e+00   2.0000000e+01   2.9000000e+01   4.6000000e+01   4.0000000e+01   3.5000000e+01   3.1000000e+01   3.0000000e+01
   3.3000000e+00   2.0000000e+01   3.0000000e+01   4.5000000e+01   3.9000000e+01   3.6000000e+01   3.1000000e+01   3.0000000e+01
   3.3250000e+00   2.0000000e+01   2.9000000e+01   4.6000000e+01   4.0000000e+01   3.5000000e+01   3.2000000e+01   3.0000000e+01
   3.3500000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   3.9000000e+01   3.5000000e+01   3.1000000e+01   3.0000000e+01
   3.3750000e+00   2.0000000e+01   3.0000000e+01   4.8000000e+01   4.1000000e+01   3.5000000e+01   3.0000000e+01   2.9000000e+01
   3.4000000e+00   2.0000000e+01   3.0000000e+01   4.6000000e+01   4.0000000e+01   3.4000000e+01   3.0000000e+01   3.0000000e+01
   3.4250000e+00   2.0000000e+01   3.0000000e+01   4.8000000e+01   4.1000000e+01   3.3000000e+01   3.0000000e+01   3.0000000e+01
   3.4500000e+00   2.0000000e+01   2.9000000e+01   4.7000000e+01   3.9000000e+01   3.3000000e+01   3.0000000e+01   3.0000000e+01
   3.4750000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   3.9000000e+01   3.3000000e+01   3.0000000e+01   3.0000000e+01
   3.5000000e+00   2.1000000e+01   2.9000000e+01   4.7000000e+01   4.0000000e+01   3.3000000e+01   3.0000000e+01   3.0000000e+01
   3.5250000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   4.1000000e+01   3.4000000e+01   3.1000000e+01   3.2000000e+01
   3.5500000e+00   2.1000000e+01   3.0000000e+01   4.8000000e+01   3.8000000e+01   3.4000000e+01   3.1000000e+01   3.1000000e+01
   3.5750000e+00   2.1000000e+01   3.0000000e+01   4.8000000e+01   4.0000000e+01   3.4000000e+01   3.1000000e+01   3.2000000e+01
   3.6000000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   3.6000000e+01   3.4000000e+01   3.1000000e+01   3.2000000e+01
   3.6250000e+00   2.1000000e+01   3.0000000e+01   4.7000000e+01   3.7000000e+01   3.4000000e+01   3.1000000e+01   3.2000000e+01
   3.6500000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   3.7000000e+01   3.4000000e+01   3.0000000e+01   3.2000000e+01
   3.6750000e+00   2.0000000e+01   3.0000000e+01   4.8000000e+01   3.8000000e+01   3.4000000e+01   3.0000000e+01   3.2000000e+01
   3.7000000e+00   2.0000000e+01   3.0000000e+01   4.9000000e+01   3.8000000e+01   3.5000000e+01   3.0000000e+01   3.2000000e+01
   3.7250000e+00   1.9000000e+01   2.9000000e+01   5.0000000e+01   3.7000000e+01   3.5000000e+01   3.1000000e+01   3.3000000e+01
   3.7500000e+00   2.0000000e+01   3.0000000e+01   4.9000000e+01   3.8000000e+01   3.5000000e+01   3.1000000e+01   3.3000000e+01
   3.7750000e+00   2.0000000e+01   2.9000000e+01   4.7000000e+01   3.7000000e+01   3.5000000e+01   3.1000000e+01   3.2000000e+01
   3.8000000e+00   2.0000000e+01   3.1000000e+01   5.0000000e+01   4.0000000e+01   3.5000000e+01   3.1000000e+01   3.1000000e+01
   3.8250000e+00   2.0000000e+01   3.0000000e+01   4.8000000e+01   3.9000000e+01   3.5000000e+01   3.1000000e+01   3.0000000e+01
   3.8500000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   4.0000000e+01   3.5000000e+01   3.1000000e+01   3.1000000e+01
   3.8750000e+00   2.0000000e+01   3.0000000e+01   4.6000000e+01   3.9000000e+01   3.5000000e+01   3.1000000e+01   3.1000000e+01
   3.9000000e+00   2.0000000e+01   3.1000000e+01   4.6000000e+01   4.0000000e+01   3.5000000e+01   3.2000000e+01   3.1000000e+01
   3.9250000e+00   2.0000000e+01   3.1000000e+01   4.6000000e+01   3.9000000e+01   3.5000000e+01   3.0000000e+01   3.0000000e+01
   3.9500000e+00   2.1000000e+01   3.1000000e+01   4.7000000e+01   3.7000000e+01   3.4000000e+01   3.1000000e+01   2.9000000e+01
   3.9750000e+00   2.1000000e+01   3.1000000e+01   4.7000000e+01   3.7000000e+01   3.5000000e+01   3.2000000e+01   3.0000000e+01
   4.0000000e+00   2.1000000e+01   3.1000000e+01   4.7000000e+01   3.8000000e+01   3.5000000e+01   3.1000000e+01   3.0000000e+01
   4.0250000e+00   2.1000000e+01   3.2000000e+01   4.6000000e+01   3.9000000e+01   3.6000000e+01   3.1000000e+01   3.1000000e+01
   4.0500000e+00   2.0000000e+01   3.2000000e+01   4.7000000e+01   3.8000000e+01   3.6000000e+01   3.1000000e+01   3.1000000e+01
   4.0750000e+00   2.0000000e+01   3.2000000e+01   4.8000000e+01   3.8000000e+01   3.7000000e+01   3.1000000e+01   3.0000000e+01
   4.1000000e+00   2.0000000e+01   3.2000000e+01   4.7000000e+01   4.0000000e+01   3.6000000e+01   3.1000000e+01   3.0000000e+01
   4.1250000e+00   2.0000000e+01   3.2000000e+01   5.0000000e+01   4.2000000e+01   3.6000000e+01   3.1000000e+01   3.1000000e+01
   4.1500000e+00   2.0000000e+01   3.2000000e+01   4.8000000e+01   4.2000000e+01   3.7000000e+01   3.1000000e+01   3.0000000e+01
   4.1750000e+00   2.0000000e+01   3.3000000e+01   4.7000000e+01   4.2000000e+01   3.7000000e+01   3.1000000e+01   2.9000000e+01
   4.2000000e+00   2.0000000e+01   3.2000000e+01   4.6000000e+01   4.2000000e+01   3.5000000e+01   2.9000000e+01   2.8000000e+01
   4.2250000e+00   2.0000000e+01   3.2000000e+01   4.6000000e+01   4.3000000e+01   3.5000000e+01   2.9000000e+01   2.9000000e+01
   4.2500000e+00   2.0000000e+01   3.2000000e+01   4.7000000e+01   4.1000000e+01   3.4000000e+01   2.9000000e+01   2.9000000e+01
   4.2750000e+00   2.0000000e+01   3.2000000e+01   4.7000000e+01   4.3000000e+01   3.4000000e+01   2.8000000e+01   2.8000000e+01
   4.3000000e+00   2.1000000e+01   3.3000000e+01   4.6000000e+01   4.1000000e+01   3.5000000e+01   2.8000000e+01   2.8000000e+01
   4.3250000e+00   2.0000000e+01   3.2000000e+01   4.8000000e+01   4.2000000e+01   3.5000000e+01   2.8000000e+01   2.8000000e+01
   4.3500000e+00   2.1000000e+01   3.3000000e+01   4.7000000e+01   4.3000000e+01   3.4000000e+01   2.8000000e+01   2.7000000e+01
   4.3750000e+00   2.0000000e+01   3.3000000e+01   4.6000000e+01   4.0000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.4000000e+00   2.0000000e+01   3.2000000e+01   4.7000000e+01   4.1000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.4250000e+00   2.0000000e+01   3.1000000e+01   4.4000000e+01   4.1000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.4500000e+00   2.0000000e+01   3.1000000e+01   4.6000000e+01   4.2000000e+01   3.3000000e+01   2.9000000e+01   2.6000000e+01
   4.4750000e+00   2.0000000e+01   3.2000000e+01   4.6000000e+01   4.0000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.5000000e+00   2.0000000e+01   3.2000000e+01   4.7000000e+01   4.2000000e+01   3.3000000e+01   2.9000000e+01   2.7000000e+01
   4.5250000e+00   2.0000000e+01   3.1000000e+01   4.7000000e+01   4.1000000e+01   3.4000000e+01   3.0000000e+01   2.6000000e+01
   4.5500000e+00   2.0000000e+01   3.1000000e+01   4.8000000e+01   4.0000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.5750000e+00   2.0000000e+01   3.0000000e+01   4.7000000e+01   4.0000000e+01   3.4000000e+01   3.0000000e+01   2.8000000e+01
   4.6000000e+00   2.0000000e+01   3.0000000e+01   4.9000000e+01   4.3000000e+01   3.4000000e+01   3.0000000e+01   2.7000000e+01
   4.6250000e+00   2.0000000e+01   3.1000000e+01   4.8000000e+01   4.1000000e+01   3.4000000e+01   3.0000000e+01   2.7000000e+01
   4.6500000e+00   2.0000000e+01   3.3000000e+01   4.8000000e+01   4.2000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.6750000e+00   2.0000000e+01   3.1000000e+01   4.8000000e+01   4.0000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.7000000e+00   2.0000000e+01   3.1000000e+01   4.8000000e+01   4.3000000e+01   3.4000000e+01   2.9000000e+01   2.7000000e+01
   4.7250000e+00   2.1000000e+01   3.1000000e+01   5.2000000e+01   4.4000000e+01   3.5000000e+01   3.0000000e+01   2.7000000e+01
   4.7500000e+00   2.1000000e+01   3.2000000e+01   5.3000000e+01   4.3000000e+01   3.5000000e+01   3.0000000e+01   2.9000000e+01
   4.7750000e+00   2.1000000e+01   3.1000000e+01   5.1000000e+01   4.2000000e+01   3.5000000e+01   3.0000000e+01   2.9000000e+01
   4.8000000e+00   2.1000000e+01   3.1000000e+01   5.1000000e+01   4.1000000e+01   3.6000000e+01   3.1000000e+01   2.9000000e+01
   4.8250000e+00   2.1000000e+01   3.2000000e+01   4.9000000e+01   4.2000000e+01   3.6000000e+01   3.1000000e+01   2.8000000e+01
   4.8500000e+00   2.1000000e+01   3.2000000e+01   4.7000000e+01   4.1000000e+01   3.6000000e+01   3.0000000e+01   2.8000000e+01
   4.8750000e+00   2.1000000e+01   3.2000000e+01   4.8000000e+01   4.1000000e+01   3.6000000e+01   3.0000000e+01   2.8000000e+01
   4.9000000e+00   2.1000000e+01   3.3000000e+01   4.8000000e+01   4.2000000e+01   3.5000000e+01   3.0000000e+01   2.7000000e+01
   4.9250000e+00   2.1000000e+01   3.3000000e+01   4.8000000e+01   4.1000000e+01   3.5000000e+01   3.1000000e+01   2.6000000e+01
   4.9500000e+00   2.1000000e+01   3.3000000e+01   4.8000000e+01   4.2000000e+01   3.4000000e+01   3.0000000e+01   2.8000000e+01
   4.9750000e+00   2.1000000e+01   3.3000000e+01   5.0000000e+01   4.2000000e+01   3.4000000e+01   3.0000000e+01   2.8000000e+01
   5.0000000e+00   2.1000000e+01   3.3000000e+01   4.9000000e+01   4.2000000e+01   3.3000000e+01   3.0000000e+01   2.7000000e+01


==> dats/harm_rnk.dat <==
   5.0000000e-02   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   1.0000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   1.5000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   2.0000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   2.5000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   3.0000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   3.5000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   4.0000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   4.5000000e-01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   5.0000000e-01   1.3000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   5.5000000e-01   1.3000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   6.0000000e-01   1.4000000e+01   1.2000000e+01   1.3000000e+01   1.2000000e+01   1.2000000e+01
   6.5000000e-01   1.4000000e+01   1.2000000e+01   1.3000000e+01   1.2000000e+01   1.2000000e+01
   7.0000000e-01   1.4000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   7.5000000e-01   1.4000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   8.0000000e-01   1.4000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   8.5000000e-01   1.4000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   9.0000000e-01   1.4000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   9.5000000e-01   1.4000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.0000000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.0500000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.1000000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.1500000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.2000000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.2500000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.3000000e+00   1.5000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.3500000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.4000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.4500000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.5000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.5500000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.6000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.6500000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.7000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.7500000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.8000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.8500000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.9000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   1.9500000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.0000000e+00   1.6000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.0500000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.1000000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.1500000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.2000000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.2500000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.3000000e+00   1.7000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.3500000e+00   1.8000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.4000000e+00   1.8000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.4500000e+00   1.8000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.5000000e+00   1.8000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.5500000e+00   1.8000000e+01   1.2000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.6000000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.6500000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.7000000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.7500000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.8000000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.8500000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.9000000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   2.9500000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.0000000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.0500000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.1000000e+00   1.8000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.1500000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.2000000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.2500000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.3000000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.3500000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.4000000e+00   1.9000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.4500000e+00   2.0000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.5000000e+00   2.0000000e+01   1.3000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.5500000e+00   2.0000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.6000000e+00   2.0000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.6500000e+00   2.0000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.7000000e+00   2.1000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.7500000e+00   2.1000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.8000000e+00   2.1000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.8500000e+00   2.1000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.9000000e+00   2.1000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   3.9500000e+00   2.2000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.0000000e+00   2.2000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.0500000e+00   2.2000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.1000000e+00   2.2000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.1500000e+00   2.2000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.2000000e+00   2.2000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.2500000e+00   2.3000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.3000000e+00   2.3000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.3500000e+00   2.4000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.4000000e+00   2.4000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.4500000e+00   2.4000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.5000000e+00   2.4000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01   1.2000000e+01
   4.5500000e+00   2.5000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.6000000e+00   2.5000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.6500000e+00   2.5000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.7000000e+00   2.5000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.7500000e+00   2.5000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.8000000e+00   2.5000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.8500000e+00   2.6000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.9000000e+00   2.6000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   4.9500000e+00   2.6000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.0000000e+00   2.6000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.0500000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.1000000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.1500000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.2000000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.2500000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.3000000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.3500000e+00   2.7000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.4000000e+00   2.8000000e+01   1.4000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.4500000e+00   2.8000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.5000000e+00   2.8000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.5500000e+00   2.8000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.6000000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   5.6500000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.7000000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.7500000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.8000000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.8500000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.9000000e+00   2.9000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   5.9500000e+00   3.0000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   6.0000000e+00   3.0000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   6.0500000e+00   3.0000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.3000000e+01
   6.1000000e+00   3.0000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.1500000e+00   3.0000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.2000000e+00   3.0000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.2500000e+00   3.1000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.3000000e+00   3.1000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.3500000e+00   3.1000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.4000000e+00   3.1000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.4500000e+00   3.1000000e+01   1.5000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.5000000e+00   3.1000000e+01   1.6000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.5500000e+00   3.2000000e+01   1.6000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.6000000e+00   3.2000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   6.6500000e+00   3.2000000e+01   1.6000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.7000000e+00   3.2000000e+01   1.6000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.7500000e+00   3.2000000e+01   1.6000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.8000000e+00   3.2000000e+01   1.6000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   6.8500000e+00   3.3000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   6.9000000e+00   3.3000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   6.9500000e+00   3.3000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.0000000e+00   3.3000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.0500000e+00   3.3000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.1000000e+00   3.3000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.1500000e+00   3.4000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.2000000e+00   3.4000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.2500000e+00   3.5000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.3000000e+00   3.5000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.3500000e+00   3.5000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.4000000e+00   3.5000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.4500000e+00   3.5000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.5000000e+00   3.6000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.5500000e+00   3.6000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.6000000e+00   3.6000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.6500000e+00   3.6000000e+01   1.6000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.7000000e+00   3.6000000e+01   1.7000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   7.7500000e+00   3.6000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.8000000e+00   3.6000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.8500000e+00   3.6000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.9000000e+00   3.7000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   7.9500000e+00   3.7000000e+01   1.7000000e+01   1.4000000e+01   1.3000000e+01   1.2000000e+01
   8.0000000e+00   3.7000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   8.0500000e+00   3.7000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   8.1000000e+00   3.7000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   8.1500000e+00   3.7000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   8.2000000e+00   3.8000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   8.2500000e+00   3.8000000e+01   1.7000000e+01   1.4000000e+01   1.4000000e+01   1.2000000e+01
   8.3000000e+00   3.8000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.3500000e+00   3.8000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.4000000e+00   3.8000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.4500000e+00   3.8000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.5000000e+00   3.8000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.5500000e+00   3.8000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.6000000e+00   3.9000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.6500000e+00   3.9000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.7000000e+00   3.9000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.7500000e+00   3.9000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.8000000e+00   3.9000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.8500000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.9000000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   8.9500000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.0000000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.0500000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.1000000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.1500000e+00   4.0000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.2000000e+00   4.1000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.2500000e+00   4.1000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.3000000e+00   4.1000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.3500000e+00   4.1000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.4000000e+00   4.1000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.4500000e+00   4.1000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.5000000e+00   4.2000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.5500000e+00   4.2000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.6000000e+00   4.2000000e+01   1.7000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.6500000e+00   4.2000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.7000000e+00   4.2000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.7500000e+00   4.2000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.8000000e+00   4.2000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.8500000e+00   4.2000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.9000000e+00   4.3000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   9.9500000e+00   4.3000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01
   1.0000000e+01   4.3000000e+01   1.8000000e+01   1.5000000e+01   1.4000000e+01   1.2000000e+01


==> dats/harm_ttimes.dat <==
   5.0000000e-02   3.0687450e+00   2.7541880e+00   8.6425810e+00   1.5334475e+01   1.1509346e+01
   1.0000000e-01   7.1096510e+00   2.8879025e+02   1.7731545e+02   1.2212909e+01   1.2092159e+01
   1.5000000e-01   4.5784420e+00   4.8304430e+00   2.9420708e+01   7.9858940e+00   1.1489874e+01
   2.0000000e-01   4.4067300e+00   4.7541520e+00   6.0392610e+00   7.4931290e+00   1.0671055e+01
   2.5000000e-01   4.1424070e+00   4.4338180e+00   5.7470230e+00   7.5765840e+00   1.0265934e+01
   3.0000000e-01   4.3978750e+00   4.7522530e+00   5.8469420e+00   7.6274300e+00   9.9006280e+00
   3.5000000e-01   4.3288680e+00   4.8998310e+00   5.8365370e+00   8.0908040e+00   1.2641882e+01
   4.0000000e-01   4.2829410e+00   4.7777190e+00   5.8915550e+00   7.6881620e+00   1.0810712e+01
   4.5000000e-01   4.2810360e+00   4.5951850e+00   5.9417250e+00   8.0364380e+00   1.0874315e+01
   5.0000000e-01   4.5577500e+00   4.7365680e+00   5.6298200e+00   7.6488580e+00   1.1038144e+01
   5.5000000e-01   4.5101180e+00   4.8576300e+00   5.8201170e+00   8.1477060e+00   1.1021971e+01
   6.0000000e-01   4.3748850e+00   4.4590570e+00   5.7973560e+00   7.5503270e+00   1.1114224e+01
   6.5000000e-01   4.6945030e+00   4.8855960e+00   5.8356380e+00   7.2806580e+00   1.1243661e+01
   7.0000000e-01   4.7669390e+00   4.6913570e+00   6.1722400e+00   7.7296490e+00   1.0320596e+01
   7.5000000e-01   5.1039790e+00   4.8958180e+00   6.0447460e+00   7.4996710e+00   1.0292139e+01
   8.0000000e-01   5.0159690e+00   4.7885930e+00   6.0999450e+00   7.6273190e+00   1.0133790e+01
   8.5000000e-01   5.2909730e+00   4.6137950e+00   6.0581760e+00   7.5648250e+00   1.0642804e+01
   9.0000000e-01   5.0072550e+00   4.6270750e+00   6.1736120e+00   7.4506480e+00   1.0328975e+01
   9.5000000e-01   5.4924660e+00   5.0204920e+00   6.1709150e+00   7.4523410e+00   9.9511480e+00
   1.0000000e+00   5.1171260e+00   4.6682640e+00   6.0456370e+00   7.4743760e+00   1.0074013e+01
   1.0500000e+00   5.2944080e+00   4.9740880e+00   6.3562510e+00   7.3805900e+00   1.0263817e+01
   1.1000000e+00   5.4049640e+00   4.7853700e+00   6.2749350e+00   7.2795700e+00   9.9602100e+00
   1.1500000e+00   5.4167860e+00   4.7557920e+00   6.4307380e+00   7.4674030e+00   1.0738831e+01
   1.2000000e+00   5.7269430e+00   4.7114060e+00   6.8671500e+00   7.1597810e+00   9.9975380e+00
   1.2500000e+00   5.9056480e+00   4.5707040e+00   6.5046690e+00   7.0417060e+00   1.0580164e+01
   1.3000000e+00   5.6968050e+00   4.6720370e+00   6.2509740e+00   7.0679700e+00   1.0246239e+01
   1.3500000e+00   5.8357870e+00   5.0469870e+00   6.2783660e+00   7.2098850e+00   1.0490303e+01
   1.4000000e+00   6.5673830e+00   4.6325890e+00   6.2450280e+00   7.1509750e+00   1.0369162e+01
   1.4500000e+00   5.8779090e+00   4.6732290e+00   6.2518100e+00   7.2349120e+00   1.0263539e+01
   1.5000000e+00   6.0393630e+00   4.6513330e+00   6.2069310e+00   7.0247810e+00   1.0221230e+01
   1.5500000e+00   6.0918020e+00   4.6899570e+00   6.2833440e+00   7.3796020e+00   1.0502290e+01
   1.6000000e+00   6.2460980e+00   4.6733270e+00   6.5295130e+00   7.3508320e+00   1.0386371e+01
   1.6500000e+00   5.9956400e+00   4.9569810e+00   6.3071030e+00   7.4386740e+00   1.0130330e+01
   1.7000000e+00   6.0555630e+00   4.5971580e+00   6.6329380e+00   7.3143100e+00   1.0187986e+01
   1.7500000e+00   6.3076770e+00   4.8408480e+00   6.2811160e+00   7.3211340e+00   9.8225240e+00
   1.8000000e+00   6.3313480e+00   4.7413740e+00   6.1868440e+00   7.2955810e+00   9.6983390e+00
   1.8500000e+00   6.3839270e+00   4.8607610e+00   6.2035820e+00   7.3639200e+00   9.9496040e+00
   1.9000000e+00   6.1926750e+00   4.7003220e+00   6.1475700e+00   7.2506820e+00   1.0090333e+01
   1.9500000e+00   6.3714180e+00   4.8226470e+00   6.2062560e+00   7.1118870e+00   9.9153990e+00
   2.0000000e+00   6.5359060e+00   4.8361040e+00   6.3153040e+00   7.2803570e+00   9.8505360e+00
   2.0500000e+00   6.3936900e+00   4.8368460e+00   6.3274690e+00   7.2975490e+00   1.0021453e+01
   2.1000000e+00   6.9540870e+00   4.7342990e+00   6.2588050e+00   7.6415390e+00   9.6593680e+00
   2.1500000e+00   7.0734000e+00   4.9801800e+00   6.5240610e+00   7.6290680e+00   9.9861640e+00
   2.2000000e+00   7.0577910e+00   4.7785380e+00   6.4083870e+00   7.5723320e+00   9.9403000e+00
   2.2500000e+00   6.9751840e+00   4.8056630e+00   6.4144370e+00   7.7440220e+00   9.9242820e+00
   2.3000000e+00   6.7626750e+00   4.6998380e+00   6.3376100e+00   7.4456630e+00   9.7508610e+00
   2.3500000e+00   7.4707170e+00   4.8371230e+00   6.4528960e+00   7.7473290e+00   9.8790830e+00
   2.4000000e+00   7.0106780e+00   4.7827010e+00   6.4759400e+00   7.3470030e+00   9.7908600e+00
   2.4500000e+00   7.1303660e+00   4.7941140e+00   6.3036630e+00   7.6548500e+00   9.7137670e+00
   2.5000000e+00   7.3668980e+00   4.8106430e+00   6.5439260e+00   7.4062300e+00   1.0110016e+01
   2.5500000e+00   7.3014270e+00   4.9030520e+00   6.5141800e+00   7.4988520e+00   1.0146272e+01
   2.6000000e+00   7.3880830e+00   4.8818990e+00   6.4343630e+00   7.1975820e+00   1.0143358e+01
   2.6500000e+00   7.5894150e+00   4.8923810e+00   6.6001470e+00   7.4571640e+00   1.0551078e+01
   2.7000000e+00   7.4704340e+00   4.8785180e+00   6.5623080e+00   7.3421840e+00   1.0013491e+01
   2.7500000e+00   7.6552140e+00   4.9934920e+00   6.4056720e+00   7.3757710e+00   1.0542470e+01
   2.8000000e+00   7.7393860e+00   4.9508200e+00   6.6123150e+00   7.3569840e+00   1.0098094e+01
   2.8500000e+00   7.6342270e+00   4.7781720e+00   6.3662370e+00   7.2834270e+00   1.0364335e+01
   2.9000000e+00   7.5584650e+00   4.8321590e+00   6.6379630e+00   7.2491750e+00   1.0470514e+01
   2.9500000e+00   7.7713830e+00   5.9445354e+01   6.5562900e+00   7.5397010e+00   1.0177883e+01
   3.0000000e+00   8.1426270e+00   5.0272930e+00   6.4678370e+00   7.3964250e+00   1.0088805e+01
   3.0500000e+00   7.9701940e+00   4.8441720e+00   6.6085760e+00   7.4816560e+00   1.0730128e+01
   3.1000000e+00   7.8768910e+00   4.8634940e+00   6.3358460e+00   7.3628900e+00   1.0323696e+01
   3.1500000e+00   7.7146020e+00   5.0648980e+00   6.4470320e+00   7.6005530e+00   1.0704721e+01
   3.2000000e+00   8.0457030e+00   5.1106550e+00   6.6522860e+00   7.4745670e+00   1.0452354e+01
   3.2500000e+00   8.0735100e+00   5.6377760e+00   6.5278970e+00   7.6997460e+00   1.0350632e+01
   3.3000000e+00   8.4599240e+00   5.0037010e+00   6.4072040e+00   7.4274880e+00   1.0471821e+01
   3.3500000e+00   8.4123930e+00   5.1283140e+00   6.6268800e+00   7.6562120e+00   1.0397432e+01
   3.4000000e+00   8.6957150e+00   5.1663460e+00   6.5284220e+00   7.3363260e+00   1.0443533e+01
   3.4500000e+00   8.4592030e+00   5.2424350e+00   6.6027840e+00   7.4686190e+00   1.0413586e+01
   3.5000000e+00   8.3899930e+00   5.1240010e+00   6.8495930e+00   7.2694790e+00   1.0411670e+01
   3.5500000e+00   8.5328780e+00   5.1972400e+00   6.7881990e+00   7.5630200e+00   1.0368041e+01
   3.6000000e+00   8.4946190e+00   5.3230390e+00   6.7577600e+00   7.4340770e+00   1.0215431e+01
   3.6500000e+00   8.9046920e+00   5.2059700e+00   6.6828970e+00   7.2989720e+00   1.0319276e+01
   3.7000000e+00   9.1385930e+00   5.2479980e+00   6.7999530e+00   7.3204030e+00   1.0221729e+01
   3.7500000e+00   9.2677160e+00   5.4956320e+00   6.7830500e+00   7.2671040e+00   1.0631933e+01
   3.8000000e+00   9.2936440e+00   5.2350360e+00   6.7158750e+00   7.3636610e+00   1.0328369e+01
   3.8500000e+00   9.3634960e+00   5.3932550e+00   6.7138310e+00   7.4855840e+00   1.0372919e+01
   3.9000000e+00   9.3527060e+00   5.3152570e+00   6.4958390e+00   7.3277080e+00   1.0092327e+01
   3.9500000e+00   9.5130030e+00   5.5237190e+00   6.5560780e+00   7.5938980e+00   1.0390324e+01
   4.0000000e+00   9.8006090e+00   5.5261280e+00   7.0034390e+00   7.3162630e+00   1.0046511e+01
   4.0500000e+00   9.6829080e+00   5.5132890e+00   6.6037420e+00   7.4903990e+00   1.0601342e+01
   4.1000000e+00   9.8939230e+00   5.5629090e+00   6.7795450e+00   7.6308540e+00   9.9747190e+00
   4.1500000e+00   9.6752780e+00   5.6411570e+00   6.9836040e+00   7.5163460e+00   1.0383557e+01
   4.2000000e+00   9.9475580e+00   5.6918800e+00   6.4870470e+00   7.5026920e+00   1.0108244e+01
   4.2500000e+00   1.0424723e+01   5.6545580e+00   6.6329880e+00   7.4551040e+00   1.0734786e+01
   4.3000000e+00   1.0374340e+01   5.5061420e+00   6.6275940e+00   7.5166990e+00   1.0132647e+01
   4.3500000e+00   1.0578411e+01   5.4934810e+00   6.8756560e+00   7.4919720e+00   1.0126040e+01
   4.4000000e+00   1.0545465e+01   5.4490430e+00   6.6680260e+00   7.5114710e+00   1.0060570e+01
   4.4500000e+00   1.0853257e+01   5.5486100e+00   6.6333840e+00   7.6812250e+00   1.0117842e+01
   4.5000000e+00   1.0766174e+01   5.5966690e+00   6.6480580e+00   7.5463480e+00   1.0003539e+01
   4.5500000e+00   1.1076443e+01   5.5214660e+00   6.4615880e+00   7.3132400e+00   1.0271111e+01
   4.6000000e+00   1.1198529e+01   5.5663920e+00   6.7839870e+00   7.4065740e+00   9.9159160e+00
   4.6500000e+00   1.1053830e+01   5.4772180e+00   6.6710470e+00   7.6479840e+00   1.0385418e+01
   4.7000000e+00   1.1345796e+01   5.5584660e+00   6.6084410e+00   7.5924500e+00   1.0342824e+01
   4.7500000e+00   1.1684940e+01   5.6691380e+00   6.5641840e+00   7.3582960e+00   1.0255066e+01
   4.8000000e+00   1.1584467e+01   5.5977180e+00   6.3209610e+00   7.3114020e+00   1.0220972e+01
   4.8500000e+00   1.1761284e+01   5.7580780e+00   6.4487800e+00   7.3526100e+00   1.0155528e+01
   4.9000000e+00   1.1844747e+01   6.0555830e+00   6.2998060e+00   7.4004140e+00   1.0096926e+01
   4.9500000e+00   1.1829484e+01   6.1451450e+00   6.3103730e+00   7.6349380e+00   1.0323042e+01
   5.0000000e+00   1.2303872e+01   6.1014260e+00   6.4082100e+00   7.6307250e+00   9.9821700e+00
   5.0500000e+00   1.2654909e+01   5.9902620e+00   6.3901580e+00   7.7475360e+00   1.0274183e+01
   5.1000000e+00   1.2483308e+01   6.0964570e+00   6.2395380e+00   7.7635000e+00   1.0033799e+01
   5.1500000e+00   1.2377457e+01   6.2640360e+00   6.4718430e+00   7.7043630e+00   1.0201426e+01
   5.2000000e+00   1.2564082e+01   6.2386460e+00   6.2957010e+00   7.5946730e+00   9.8849680e+00
   5.2500000e+00   1.2595275e+01   6.3343580e+00   6.4774240e+00   7.6145870e+00   1.0103335e+01
   5.3000000e+00   1.3032684e+01   6.1015620e+00   6.1947850e+00   7.5792410e+00   9.7481680e+00
   5.3500000e+00   1.3152308e+01   6.1363670e+00   6.7842970e+00   7.7249480e+00   1.0002800e+01
   5.4000000e+00   1.3369452e+01   6.2601740e+00   6.4573670e+00   7.6706060e+00   9.6812410e+00
   5.4500000e+00   1.3439692e+01   6.3619190e+00   6.6365720e+00   7.4563980e+00   9.5673810e+00
   5.5000000e+00   1.3645535e+01   6.4516230e+00   6.6830320e+00   7.5415870e+00   9.8219690e+00
   5.5500000e+00   1.3813433e+01   6.1262910e+00   6.5838480e+00   7.5733380e+00   9.8106300e+00
   5.6000000e+00   1.3932690e+01   6.7091400e+00   6.8532630e+00   7.7802600e+00   1.0276937e+01
   5.6500000e+00   1.4217449e+01   6.3190600e+00   6.4558790e+00   7.6726970e+00   9.6712780e+00
   5.7000000e+00   1.3984635e+01   6.3401340e+00   6.5414980e+00   7.5817100e+00   9.7607080e+00
   5.7500000e+00   1.4243262e+01   6.3206390e+00   6.4891030e+00   7.7016830e+00   9.9052120e+00
   5.8000000e+00   1.4284375e+01   6.4439590e+00   6.6410660e+00   7.9509930e+00   9.9372450e+00
   5.8500000e+00   1.4519159e+01   6.2414220e+00   6.4118410e+00   7.5580470e+00   1.0393844e+01
   5.9000000e+00   1.4751951e+01   6.1882570e+00   6.4620090e+00   7.5894030e+00   1.0172146e+01
   5.9500000e+00   1.4607476e+01   6.3489960e+00   6.1019340e+00   7.6416350e+00   1.0476324e+01
   6.0000000e+00   1.4791112e+01   6.3276650e+00   6.4425780e+00   7.8457430e+00   1.0240649e+01
   6.0500000e+00   1.4691022e+01   6.3185940e+00   6.4247650e+00   7.8249210e+00   9.9965420e+00
   6.1000000e+00   1.5263306e+01   6.3553500e+00   6.6705760e+00   7.8098820e+00   1.0174851e+01
   6.1500000e+00   1.5199880e+01   6.3908390e+00   6.4105980e+00   7.8091580e+00   9.7322530e+00
   6.2000000e+00   1.4969821e+01   6.4161670e+00   6.2123490e+00   7.8543370e+00   1.0162213e+01
   6.2500000e+00   1.5139908e+01   6.4210510e+00   6.4698610e+00   7.8181710e+00   1.0021410e+01
   6.3000000e+00   1.5745589e+01   6.6221150e+00   6.6019810e+00   7.8242930e+00   1.0763624e+01
   6.3500000e+00   1.5960081e+01   6.4375500e+00   6.3702620e+00   7.8244010e+00   1.0096479e+01
   6.4000000e+00   1.6467990e+01   6.5338570e+00   6.3493180e+00   7.6920330e+00   1.0113451e+01
   6.4500000e+00   1.5711637e+01   7.0123680e+00   6.2369070e+00   7.8827860e+00   1.0305140e+01
   6.5000000e+00   1.5807803e+01   6.7841200e+00   6.3500370e+00   7.9301160e+00   1.0587687e+01
   6.5500000e+00   1.5916685e+01   6.9521180e+00   6.3028290e+00   8.0391390e+00   1.0156395e+01
   6.6000000e+00   1.6037725e+01   6.9751110e+00   6.2778410e+00   7.9175970e+00   1.0435952e+01
   6.6500000e+00   1.6404742e+01   6.8139330e+00   6.4613510e+00   7.8598180e+00   1.0082931e+01
   6.7000000e+00   1.6476062e+01   7.3248720e+00   6.3752590e+00   7.8311620e+00   1.0360820e+01
   6.7500000e+00   1.6568970e+01   6.8817140e+00   6.3892910e+00   7.8653730e+00   1.0144560e+01
   6.8000000e+00   1.7094517e+01   6.9059010e+00   6.2554070e+00   7.9082960e+00   1.0126522e+01
   6.8500000e+00   1.7902815e+01   7.0462400e+00   6.3870680e+00   7.9934290e+00   9.8531800e+00
   6.9000000e+00   1.7982391e+01   7.0258560e+00   6.3776180e+00   8.0747730e+00   1.0104116e+01
   6.9500000e+00   1.8010323e+01   6.9879790e+00   6.3536110e+00   7.9564090e+00   9.9046220e+00
   7.0000000e+00   1.8345592e+01   7.1889390e+00   6.2720000e+00   7.9030310e+00   1.0184158e+01
   7.0500000e+00   1.8239031e+01   7.4004820e+00   6.5765370e+00   7.8137920e+00   1.0001880e+01
   7.1000000e+00   1.8325523e+01   7.1909300e+00   6.3813810e+00   7.8887840e+00   1.0266966e+01
   7.1500000e+00   1.8435631e+01   7.5302310e+00   6.3654180e+00   8.1388340e+00   1.0119246e+01
   7.2000000e+00   1.8944875e+01   7.3645130e+00   6.5294210e+00   7.9892650e+00   1.0457707e+01
   7.2500000e+00   1.8855735e+01   6.9750810e+00   6.3138780e+00   7.9841190e+00   1.0098380e+01
   7.3000000e+00   1.9004525e+01   7.0804770e+00   6.0587260e+00   7.8262060e+00   1.0472343e+01
   7.3500000e+00   1.8426458e+01   7.3095140e+00   6.3919360e+00   7.9289700e+00   1.0090759e+01
   7.4000000e+00   1.8669458e+01   7.6908280e+00   6.1620130e+00   7.8344200e+00   9.9397510e+00
   7.4500000e+00   1.9330523e+01   7.1979070e+00   6.3145980e+00   8.3222440e+00   9.9768850e+00
   7.5000000e+00   1.9628938e+01   7.4107520e+00   6.3099640e+00   7.8915140e+00   1.0057798e+01
   7.5500000e+00   1.9678109e+01   7.5385600e+00   6.4703890e+00   7.9525990e+00   9.9867070e+00
   7.6000000e+00   2.0021715e+01   7.2881810e+00   6.4049250e+00   7.9620950e+00   1.0783763e+01
   7.6500000e+00   1.9860028e+01   7.4789960e+00   6.5058890e+00   7.9439440e+00   1.0353113e+01
   7.7000000e+00   1.8868114e+01   7.7099450e+00   6.4617530e+00   7.7938800e+00   1.0239466e+01
   7.7500000e+00   2.0085492e+01   7.4734660e+00   6.3845740e+00   7.9847130e+00   1.0364623e+01
   7.8000000e+00   2.0522865e+01   7.5549420e+00   6.4801180e+00   8.1019610e+00   1.0271116e+01
   7.8500000e+00   2.0356754e+01   7.6911990e+00   6.5240340e+00   7.7903430e+00   1.0198340e+01
   7.9000000e+00   1.9965306e+01   7.6118820e+00   6.4220880e+00   8.0084920e+00   1.0318852e+01
   7.9500000e+00   2.0369027e+01   7.6830660e+00   6.5214010e+00   7.9124920e+00   1.0506967e+01
   8.0000000e+00   2.0636551e+01   7.8155050e+00   6.4334840e+00   8.0114650e+00   1.0197532e+01
   8.0500000e+00   2.0511349e+01   7.8021230e+00   6.5274580e+00   8.3908180e+00   1.0115432e+01
   8.1000000e+00   2.0991170e+01   7.6611000e+00   6.5486460e+00   7.9414490e+00   1.0438356e+01
   8.1500000e+00   2.1358103e+01   7.8944560e+00   6.4324180e+00   7.9887220e+00   1.0601281e+01
   8.2000000e+00   2.1640188e+01   7.6585500e+00   6.6790620e+00   8.1284430e+00   1.0299625e+01
   8.2500000e+00   2.1463064e+01   8.2282790e+00   6.4980790e+00   8.0652920e+00   1.0328365e+01
   8.3000000e+00   2.1286830e+01   8.1230980e+00   6.5515570e+00   8.0254990e+00   1.0535940e+01
   8.3500000e+00   2.1271630e+01   7.9619920e+00   6.5422980e+00   8.3218900e+00   1.0179992e+01
   8.4000000e+00   2.1853208e+01   7.9688320e+00   6.4995630e+00   7.9444080e+00   1.0579151e+01
   8.4500000e+00   2.1874145e+01   8.0148750e+00   6.5150470e+00   8.1060740e+00   1.0415513e+01
   8.5000000e+00   2.2229059e+01   7.9757970e+00   6.5381030e+00   8.0019030e+00   1.0368426e+01
   8.5500000e+00   2.2385164e+01   8.0221010e+00   6.6597460e+00   8.0568000e+00   1.0250921e+01
   8.6000000e+00   2.2451802e+01   8.2362450e+00   6.5781160e+00   8.0077880e+00   1.0308324e+01
   8.6500000e+00   2.2243626e+01   8.0506270e+00   6.4105480e+00   8.1557800e+00   1.0302696e+01
   8.7000000e+00   2.2467542e+01   8.5298630e+00   6.7249390e+00   8.2624360e+00   1.0718759e+01
   8.7500000e+00   2.2353441e+01   7.8862250e+00   6.5980010e+00   8.5568590e+00   1.0445719e+01
   8.8000000e+00   2.3180333e+01   8.3944780e+00   6.4870920e+00   8.0563580e+00   1.0473395e+01
   8.8500000e+00   2.3320760e+01   8.1227830e+00   6.6712910e+00   8.1726790e+00   1.0524672e+01
   8.9000000e+00   2.3517036e+01   7.8959960e+00   6.7416470e+00   8.1122850e+00   1.0757837e+01
   8.9500000e+00   2.3401017e+01   7.9475600e+00   6.5823280e+00   8.0413700e+00   1.0440280e+01
   9.0000000e+00   2.3756321e+01   7.7326170e+00   6.6938040e+00   7.8199740e+00   1.0393289e+01
   9.0500000e+00   2.3912710e+01   7.6236620e+00   6.5809750e+00   8.0159040e+00   1.0163535e+01
   9.1000000e+00   2.4084310e+01   7.8427590e+00   6.6887720e+00   8.1783590e+00   1.0519346e+01
   9.1500000e+00   2.4394079e+01   7.7700760e+00   6.8596650e+00   8.0306980e+00   1.0255895e+01
   9.2000000e+00   2.4451605e+01   8.0441940e+00   6.7442820e+00   8.0390220e+00   1.0611291e+01
   9.2500000e+00   2.3913170e+01   8.2358570e+00   6.7729500e+00   8.0958310e+00   1.0060655e+01
   9.3000000e+00   2.4417407e+01   7.8198890e+00   6.5942380e+00   7.9355580e+00   1.0348266e+01
   9.3500000e+00   2.4256566e+01   7.8948100e+00   6.6214410e+00   7.9250720e+00   1.0081647e+01
   9.4000000e+00   2.5853283e+01   7.9427060e+00   6.6593950e+00   8.1286880e+00   1.0151033e+01
   9.4500000e+00   2.6172199e+01   7.7183110e+00   6.8024610e+00   8.1050340e+00   1.0185282e+01
   9.5000000e+00   2.4520596e+01   7.8920220e+00   6.5820180e+00   8.2234040e+00   9.9876750e+00
   9.5500000e+00   2.5435953e+01   8.0552300e+00   6.8067270e+00   8.4084510e+00   1.0045418e+01
   9.6000000e+00   2.5779664e+01   7.8330300e+00   6.6553750e+00   8.2895930e+00   1.0299600e+01
   9.6500000e+00   2.5183863e+01   7.8854980e+00   6.7730490e+00   8.2648990e+00   1.0017385e+01
   9.7000000e+00   2.6197474e+01   8.2972680e+00   6.6475600e+00   8.1378140e+00   1.0275831e+01
   9.7500000e+00   2.5875592e+01   8.0741860e+00   6.7172770e+00   8.0423880e+00   1.0056105e+01
   9.8000000e+00   2.5125748e+01   8.0763850e+00   6.6194430e+00   8.3482530e+00   1.0287807e+01
   9.8500000e+00   2.6481904e+01   8.3800050e+00   6.5766890e+00   8.1746950e+00   1.0037567e+01
   9.9000000e+00   2.6739539e+01   8.0755570e+00   6.7455040e+00   8.1791590e+00   1.0527811e+01
   9.9500000e+00   2.6301819e+01   8.1983610e+00   6.7839630e+00   8.2500540e+00   1.0142678e+01
   1.0000000e+01   2.6958218e+01   8.4615420e+00   6.6548790e+00   8.5765090e+00   1.0249166e+01


==> dats/lphage-meanconc-new.dat <==
   1.0512711e+00   3.5691322e-01   9.3438646e-01   3.0511822e-02   1.6946718e-03   1.6945869e-03   4.7009056e-01  -4.8561051e+04   2.0415807e-02  -9.1519668e-03   4.1478345e-03
   1.1051709e+00   3.6923746e-01   9.7824697e-01   3.3266106e-02   1.9458044e-03   1.9457086e-03   4.8629905e-01  -4.9356608e+04   2.2381482e-02  -1.6947095e-02   1.3907911e-04
   1.1618342e+00   3.8179825e-01   1.0241014e+00   3.6250576e-02   2.2331241e-03   2.2329985e-03   5.0210764e-01  -5.2525435e+04   2.5902362e-02  -2.9303051e-02  -3.8189962e-03
   1.2214028e+00   3.9459053e-01   1.0720445e+00   3.9482223e-02   2.5616322e-03   2.5614861e-03   5.6127779e-01  -4.3641292e+04   3.1358560e-02  -1.7239838e-02  -5.8364413e-03
   1.2840254e+00   4.0760896e-01   1.1221743e+00   4.2979145e-02   2.9369715e-03   2.9368196e-03   5.9881660e-01  -4.0970428e+04   3.5939066e-02  -8.5127033e-03  -3.5258826e-03
   1.3498588e+00   4.2084821e-01   1.1745951e+00   4.6760519e-02   3.3655434e-03   3.3653934e-03   6.2507799e-01  -4.1498757e+04   4.0240084e-02  -3.6645503e-03  -5.3879057e-04
   1.4190675e+00   4.3430297e-01   1.2294184e+00   5.0846633e-02   3.8545879e-03   3.8544424e-03   6.5072028e-01  -4.2282929e+04   4.5263591e-02  -2.1208321e-03   9.8207670e-04
   1.4918247e+00   4.4796800e-01   1.2867633e+00   5.5258931e-02   4.4122709e-03   4.4121296e-03   6.8456695e-01  -4.1087236e+04   5.2037557e-02  -2.3642879e-03   3.3201701e-04
   1.5683122e+00   4.6183825e-01   1.3467565e+00   6.0020051e-02   5.0477854e-03   5.0476478e-03   7.3058710e-01  -3.7266120e+04   6.1024795e-02  -2.3254323e-03  -2.0588558e-03
   1.6487213e+00   4.7590892e-01   1.4095323e+00   6.5153880e-02   5.7714760e-03   5.7713443e-03   7.8386999e-01  -3.2925366e+04   7.1283366e-02  -4.1006182e-05  -5.2156745e-03
   1.7332530e+00   4.9017553e-01   1.4752333e+00   7.0685606e-02   6.5949974e-03   6.5948802e-03   8.2548637e-01  -3.4389434e+04   7.9344338e-02   5.3676308e-03  -8.5508247e-03
   1.8221188e+00   5.0463408e-01   1.5440105e+00   7.6641742e-02   7.5315428e-03   7.5314405e-03   8.7282727e-01  -4.1649737e+04   7.9134294e-02   4.1535015e-03  -4.4801840e-03
   1.9155408e+00   5.1928051e-01   1.6160265e+00   8.3050275e-02   8.5956806e-03   8.5955955e-03   9.4034517e-01  -3.2803857e+04   9.5460786e-02   8.7686846e-03  -3.9855523e-03
   2.0137527e+00   5.3411124e-01   1.6914569e+00   8.9940643e-02   9.8037136e-03   9.8036544e-03   1.0192344e+00  -2.5808526e+04   1.1450751e-01   1.4420695e-02  -4.3474226e-03
   2.1170000e+00   5.4912324e-01   1.7704873e+00   9.7343732e-02   1.1174050e-02   1.1174023e-02   1.0987092e+00  -1.9472675e+04   1.3223462e-01   1.8783206e-02  -1.7980472e-03
   2.2255409e+00   5.6431401e-01   1.8533138e+00   1.0529195e-01   1.2727342e-02   1.2727344e-02   1.1698398e+00  -1.2920870e+04   1.4649206e-01   2.1553897e-02   7.3032520e-03
   2.3396469e+00   5.7968150e-01   1.9401455e+00   1.1381928e-01   1.4486663e-02   1.4486678e-02   1.2176420e+00  -8.0472848e+03   1.5529962e-01   2.2598291e-02   2.2610731e-02
   2.4596031e+00   5.9522401e-01   2.0312087e+00   1.2296143e-01   1.6477764e-02   1.6477765e-02   1.2096890e+00  -1.2918034e+04   1.5421932e-01   1.9135470e-02   3.6410838e-02
   2.5857097e+00   6.1093988e-01   2.1267546e+00   1.3275588e-01   1.8729543e-02   1.8729504e-02   1.2494237e+00  -2.6012097e+04   1.6129984e-01   2.2809058e-02   3.7432761e-02
   2.7182818e+00   6.2682762e-01   2.2270601e+00   1.4324170e-01   2.1272942e-02   2.1272873e-02   1.3198058e+00  -2.6097631e+04   1.7637038e-01   2.0251991e-02   4.1842834e-02
   2.8576511e+00   6.4288557e-01   2.3324069e+00   1.5446005e-01   2.4144109e-02   2.4143992e-02   1.3904480e+00  -2.8404195e+04   1.8846219e-01   1.6721605e-02   4.2990969e-02
   3.0041660e+00   6.5911290e-01   2.4431039e+00   1.6645364e-01   2.7382019e-02   2.7381858e-02   1.4786169e+00  -2.6690133e+04   2.0938010e-01   2.4571582e-02   4.3269781e-02
   3.1581929e+00   6.7550898e-01   2.5594833e+00   1.7926708e-01   3.1029786e-02   3.1029587e-02   1.4534789e+00  -5.6431498e+04   2.1500310e-01   2.0889764e-02   4.8787684e-02
   3.3201169e+00   6.9207219e-01   2.6819136e+00   1.9294746e-01   3.5136697e-02   3.5136382e-02   1.5683613e+00  -4.7899664e+04   2.3483596e-01   1.8587675e-02   5.3483295e-02
   3.4903430e+00   7.0880182e-01   2.8108073e+00   2.0754275e-01   3.9753978e-02   3.9753587e-02   1.6577427e+00  -5.0711987e+04   2.5860940e-01   3.1284398e-02   6.1867898e-02
   3.6692967e+00   7.2569543e-01   2.9465869e+00   2.2310412e-01   4.4941452e-02   4.4940985e-02   1.7223368e+00  -6.2746646e+04   2.7431397e-01   3.6716283e-02   6.9078653e-02
   3.8574255e+00   7.4275126e-01   3.0897296e+00   2.3968419e-01   5.0763649e-02   5.0763110e-02   1.8735923e+00  -4.7597844e+04   3.0689516e-01   4.6666745e-02   7.5986302e-02
   4.0552000e+00   7.5996743e-01   3.2407549e+00   2.5733751e-01   5.7291419e-02   5.7290808e-02   1.9844810e+00  -3.9299925e+04   3.3196914e-01   4.8760259e-02   8.6816695e-02
   4.2631145e+00   7.7734126e-01   3.4002200e+00   2.7612134e-01   6.4603596e-02   6.4602884e-02   2.0077881e+00  -5.8266662e+04   3.3972911e-01   5.9834854e-02   9.7720246e-02
   4.4816891e+00   7.9486977e-01   3.5687783e+00   2.9609460e-01   7.2785822e-02   7.2785033e-02   2.1627495e+00  -4.1580246e+04   3.7955356e-01   7.4732438e-02   1.0630713e-01
   4.7114702e+00   8.1254901e-01   3.7471304e+00   3.1731841e-01   8.1931414e-02   8.1930549e-02   2.3677672e+00  -1.8003861e+04   4.3278914e-01   9.5267313e-02   1.2579942e-01
   4.9530324e+00   8.3037489e-01   3.9360451e+00   3.3985605e-01   9.2142875e-02   9.2141926e-02   2.5846045e+00   2.1867609e+03   4.8835857e-01   1.1700612e-01   1.4670880e-01
   5.2069798e+00   8.4834295e-01   4.1363664e+00   3.6377290e-01   1.0353247e-01   1.0353142e-01   2.7425476e+00   5.0107285e+03   5.3407433e-01   1.3524180e-01   1.6855491e-01
   5.4739474e+00   8.6644827e-01   4.3490095e+00   3.8913673e-01   1.1622346e-01   1.1622224e-01   2.6427038e+00  -5.9770554e+04   5.1092724e-01   1.0764373e-01   1.8765932e-01
   5.7546027e+00   8.8468507e-01   4.5750196e+00   4.1601717e-01   1.3034876e-01   1.3034739e-01   2.9133456e+00  -1.8377969e+04   5.9559063e-01   1.6547404e-01   2.1398451e-01
   6.0496475e+00   9.0304680e-01   4.8156371e+00   4.4448548e-01   1.4605184e-01   1.4605026e-01   3.0484251e+00  -2.4656381e+04   6.5636311e-01   1.9838632e-01   2.4185965e-01
   6.3598195e+00   9.2152685e-01   5.0720893e+00   4.7461550e-01   1.6348957e-01   1.6348783e-01   2.9381668e+00  -1.0923803e+05   6.6334252e-01   1.7637192e-01   2.7971481e-01
   6.6858944e+00   9.4011787e-01   5.3458974e+00   5.0648269e-01   1.8283087e-01   1.8282886e-01   3.2759665e+00  -5.4795629e+04   7.7619241e-01   2.5592948e-01   3.1237932e-01
   7.0286876e+00   9.5881267e-01   5.6387160e+00   5.4016336e-01   2.0425790e-01   2.0425569e-01   3.4623069e+00  -4.4927779e+04   8.6039566e-01   3.0452746e-01   3.5391771e-01
   7.3890561e+00   9.7760314e-01   5.9523517e+00   5.7573653e-01   2.2796712e-01   2.2796474e-01   3.5278454e+00  -6.5792617e+04   9.3355855e-01   3.4556142e-01   3.9701640e-01
   7.7679011e+00   9.9647943e-01   6.2887933e+00   6.1328371e-01   2.5417402e-01   2.5417102e-01   3.6265978e+00  -1.0272090e+05   9.9159440e-01   3.6272100e-01   4.5472060e-01
   8.1661699e+00   1.0154361e+00   6.6504664e+00   6.5288383e-01   2.8309808e-01   2.8309472e-01   3.8434062e+00  -9.6773817e+04   1.0983724e+00   4.5768217e-01   5.1633071e-01
   8.5848584e+00   1.0344599e+00   7.0399821e+00   6.9462069e-01   3.1498497e-01   3.1498149e-01   4.1208559e+00  -6.8674911e+04   1.2177214e+00   5.6150650e-01   5.8264245e-01
   9.0250135e+00   1.0535411e+00   7.4602675e+00   7.3857696e-01   3.5009051e-01   3.5008723e-01   4.4894459e+00  -8.9068809e+03   1.3595509e+00   6.8201942e-01   6.6901382e-01
   9.4877358e+00   1.0726674e+00   7.9145018e+00   7.8483756e-01   3.8869378e-01   3.8869067e-01   4.4774519e+00  -7.2568118e+04   1.4206716e+00   7.5047566e-01   7.7320952e-01
   9.9741825e+00   1.0918271e+00   8.4064446e+00   8.3348655e-01   4.3108627e-01   4.3108333e-01   4.7675958e+00  -5.3702468e+04   1.5724596e+00   8.5414779e-01   8.5913212e-01
   1.0485570e+01   1.1110075e+00   8.9403017e+00   8.8460710e-01   4.7757663e-01   4.7757404e-01   5.1178650e+00  -1.3438693e+04   1.7458466e+00   9.9225596e-01   9.7496262e-01
   1.1023176e+01   1.1301963e+00   9.5205515e+00   9.3828238e-01   5.2849231e-01   5.2848983e-01   5.0433235e+00  -7.5265967e+04   1.8350108e+00   1.0867250e+00   1.1346934e+00
   1.1588347e+01   1.1493789e+00   1.0152462e+01   9.9459571e-01   5.8418100e-01   5.8417816e-01   5.3712368e+00  -5.4592697e+04   2.0430757e+00   1.2343245e+00   1.3023769e+00
   1.2182494e+01   1.1685395e+00   1.0842147e+01   1.0536263e+00   6.4500399e-01   6.4500102e-01   5.9622043e+00   5.5075953e+04   2.3057045e+00   1.4677061e+00   1.4858356e+00
   1.2807104e+01   1.1876631e+00   1.1596246e+01   1.1154517e+00   7.1133789e-01   7.1133512e-01   6.4059859e+00   1.3188098e+05   2.5579026e+00   1.6867586e+00   1.6956993e+00
   1.3463738e+01   1.2067320e+00   1.2421994e+01   1.1801500e+00   7.8358322e-01   7.8358007e-01   6.6291293e+00   1.0113546e+05   2.7284196e+00   1.8820224e+00   1.9396005e+00
   1.4154039e+01   1.2257284e+00   1.3327882e+01   1.2477941e+00   8.6215724e-01   8.6215349e-01   6.8951280e+00   9.7139320e+04   2.9585960e+00   2.1357304e+00   2.2059542e+00
   1.4879732e+01   1.2446332e+00   1.4323319e+01   1.3184510e+00   9.4748741e-01   9.4748316e-01   7.2656549e+00   1.2137234e+05   3.2422301e+00   2.4702666e+00   2.5220830e+00
   1.5642632e+01   1.2634280e+00   1.5418572e+01   1.3921838e+00   1.0400142e+00   1.0400095e+00   7.3769573e+00   8.4622184e+04   3.4984994e+00   2.8027654e+00   2.8745270e+00
   1.6444647e+01   1.2820928e+00   1.6625474e+01   1.4690488e+00   1.1402045e+00   1.1401992e+00   7.7634104e+00   1.3596940e+05   3.8063642e+00   3.2125639e+00   3.2763197e+00
   1.7287782e+01   1.3006055e+00   1.7957260e+01   1.5490941e+00   1.2485223e+00   1.2485165e+00   8.1982929e+00   2.3535951e+05   4.1653214e+00   3.6753725e+00   3.7384833e+00
   1.8174145e+01   1.3189440e+00   1.9428653e+01   1.6323612e+00   1.3654483e+00   1.3654416e+00   8.5421686e+00   2.3782289e+05   4.5098608e+00   4.1722791e+00   4.2651627e+00
   1.9105954e+01   1.3370844e+00   2.1056153e+01   1.7188832e+00   1.4914788e+00   1.4914710e+00   9.0552488e+00   3.1254653e+05   4.9276522e+00   4.7798352e+00   4.8579475e+00
   2.0085537e+01   1.3550029e+00   2.2858187e+01   1.8086799e+00   1.6271083e+00   1.6270997e+00   9.4275221e+00   2.8770741e+05   5.3533995e+00   5.4502295e+00   5.5297300e+00
   2.1115344e+01   1.3726726e+00   2.4855122e+01   1.9017632e+00   1.7728441e+00   1.7728345e+00   9.8940263e+00   3.0728877e+05   5.7998706e+00   6.2046305e+00   6.2927013e+00
   2.2197951e+01   1.3900698e+00   2.7069866e+01   1.9981271e+00   1.9291919e+00   1.9291815e+00   1.0504611e+01   3.7672312e+05   6.3209697e+00   7.0954864e+00   7.1543659e+00
   2.3336065e+01   1.4071679e+00   2.9527497e+01   2.0977529e+00   2.0966543e+00   2.0966435e+00   1.0824593e+01   3.3762781e+05   6.8455789e+00   8.0621270e+00   8.1325865e+00
   2.4532530e+01   1.4239388e+00   3.2255878e+01   2.2006096e+00   2.2757405e+00   2.2757288e+00   1.1253120e+01   3.2749500e+05   7.3833388e+00   9.1484239e+00   9.2390658e+00
   2.5790340e+01   1.4403538e+00   3.5286678e+01   2.3066444e+00   2.4669470e+00   2.4669344e+00   1.1856034e+01   3.6863106e+05   8.0051761e+00   1.0409740e+01   1.0492979e+01
   2.7112639e+01   1.4563842e+00   3.8654086e+01   2.4157879e+00   2.6707602e+00   2.6707465e+00   1.2147341e+01   3.2114163e+05   8.6199495e+00   1.1798048e+01   1.1906262e+01
   2.8502734e+01   1.4720004e+00   4.2396472e+01   2.5279513e+00   2.8876581e+00   2.8876431e+00   1.2706868e+01   3.4263938e+05   9.3118942e+00   1.3392594e+01   1.3488888e+01
   2.9964100e+01   1.4871726e+00   4.6556096e+01   2.6430220e+00   3.1180959e+00   3.1180801e+00   1.3044554e+01   3.1292608e+05   1.0033380e+01   1.5163826e+01   1.5265697e+01
   3.1500392e+01   1.5018697e+00   5.1179416e+01   2.7608687e+00   3.3625152e+00   3.3624979e+00   1.3531850e+01   2.8789150e+05   1.0769536e+01   1.7161244e+01   1.7277797e+01
   3.3115452e+01   1.5160602e+00   5.6318376e+01   2.8813342e+00   3.6213277e+00   3.6213089e+00   1.4131615e+01   3.1461734e+05   1.1605923e+01   1.9418237e+01   1.9522288e+01
   3.4813317e+01   1.5297131e+00   6.2029480e+01   3.0042372e+00   3.8949125e+00   3.8948920e+00   1.4586290e+01   2.9894485e+05   1.2446461e+01   2.1907405e+01   2.2035570e+01
   3.6598234e+01   1.5427959e+00   6.8375189e+01   3.1293732e+00   4.1836217e+00   4.1835995e+00   1.5098862e+01   2.9361035e+05   1.3351246e+01   2.4716168e+01   2.4832897e+01
   3.8474666e+01   1.5552773e+00   7.5423767e+01   3.2565093e+00   4.4877588e+00   4.4877347e+00   1.5560267e+01   2.6946627e+05   1.4285988e+01   2.7825702e+01   2.7941657e+01
   4.0447304e+01   1.5671251e+00   8.3250650e+01   3.3853894e+00   4.8075894e+00   4.8075635e+00   1.6151262e+01   2.7264204e+05   1.5283993e+01   3.1305014e+01   3.1413680e+01
   4.2521082e+01   1.5783069e+00   9.1938184e+01   3.5157299e+00   5.1433225e+00   5.1432949e+00   1.6614477e+01   2.4323534e+05   1.6304708e+01   3.5149421e+01   3.5261569e+01
   4.4701184e+01   1.5887900e+00   1.0157645e+02   3.6472240e+00   5.4951179e+00   5.4950886e+00   1.7242161e+01   2.5827394e+05   1.7396136e+01   3.9422229e+01   3.9527208e+01
   4.6993063e+01   1.5985420e+00   1.1226354e+02   3.7795384e+00   5.8630659e+00   5.8630349e+00   1.7735977e+01   2.2763109e+05   1.8505931e+01   4.4132061e+01   4.4240531e+01
   4.9402449e+01   1.6075310e+00   1.2410637e+02   3.9123201e+00   6.2471979e+00   6.2471650e+00   1.8303791e+01   2.1290633e+05   1.9657340e+01   4.9327159e+01   4.9436536e+01
   5.1935367e+01   1.6157227e+00   1.3722225e+02   4.0451912e+00   6.6474641e+00   6.6474295e+00   1.8981439e+01   2.3678921e+05   2.0875699e+01   5.5047142e+01   5.5150500e+01
   5.4598150e+01   1.6230875e+00   1.5173773e+02   4.1777572e+00   7.0637419e+00   7.0637056e+00   1.9514732e+01   2.1656108e+05   2.2076532e+01   6.1310308e+01   6.1416329e+01
   5.7397457e+01   1.6295920e+00   1.6779014e+02   4.3096077e+00   7.4958228e+00   7.4957849e+00   2.0206304e+01   2.3522410e+05   2.3345034e+01   6.8171815e+01   6.8270914e+01
   6.0340288e+01   1.6352048e+00   1.8552892e+02   4.4403182e+00   7.9434069e+00   7.9433678e+00   2.0770943e+01   2.1977628e+05   2.4602841e+01   7.5653109e+01   7.5749602e+01
   6.3434000e+01   1.6398944e+00   2.0511423e+02   4.5694575e+00   8.4060994e+00   8.4060590e+00   2.1372616e+01   2.1449675e+05   2.5888988e+01   8.3787853e+01   8.3884667e+01
   6.6686331e+01   1.6436296e+00   2.2672018e+02   4.6965862e+00   8.8834009e+00   8.8833600e+00   2.1956331e+01   2.2041600e+05   2.7179544e+01   9.2614571e+01   9.2708034e+01
   7.0105412e+01   1.6463787e+00   2.5053376e+02   4.8212692e+00   9.3747128e+00   9.3746712e+00   2.2588288e+01   2.1584853e+05   2.8477464e+01   1.0215868e+02   1.0224932e+02
   7.3699794e+01   1.6481111e+00   2.7675621e+02   4.9430723e+00   9.8793169e+00   9.8792748e+00   2.3201325e+01   2.2259353e+05   2.9780116e+01   1.1244749e+02   1.1253315e+02
   7.7478463e+01   1.6487933e+00   3.0560288e+02   5.0615757e+00   1.0396392e+01   1.0396349e+01   2.3823634e+01   2.3554698e+05   3.1063960e+01   1.2349751e+02   1.2358161e+02
   8.1450869e+01   1.6483972e+00   3.3730489e+02   5.1763717e+00   1.0924992e+01   1.0924949e+01   2.4411260e+01   2.4615712e+05   3.2342542e+01   1.3533156e+02   1.3541129e+02
   8.5626944e+01   1.6468907e+00   3.7210749e+02   5.2870781e+00   1.1464060e+01   1.1464016e+01   2.4981133e+01   2.6403766e+05   3.3587779e+01   1.4795591e+02   1.4803425e+02
   9.0017131e+01   1.6442452e+00   4.1027370e+02   5.3933375e+00   1.2012413e+01   1.2012368e+01   2.5515049e+01   2.9170975e+05   3.4813151e+01   1.6137427e+02   1.6145433e+02
   9.4632408e+01   1.6404295e+00   4.5208255e+02   5.4948294e+00   1.2568758e+01   1.2568712e+01   2.6109036e+01   3.3169266e+05   3.5998994e+01   1.7558957e+02   1.7566889e+02
   9.9484316e+01   1.6354161e+00   4.9783132e+02   5.5912672e+00   1.3131680e+01   1.3131634e+01   2.6678273e+01   3.8993488e+05   3.7148749e+01   1.9058862e+02   1.9065302e+02
   1.0458499e+02   1.6291748e+00   5.4783218e+02   5.6824135e+00   1.3699660e+01   1.3699614e+01   2.7227082e+01   4.4896343e+05   3.8249988e+01   2.0634356e+02   2.0640995e+02
   1.0994717e+02   1.6216792e+00   6.0241540e+02   5.7680739e+00   1.4271068e+01   1.4271024e+01   2.7747867e+01   5.2074762e+05   3.9294762e+01   2.2283982e+02   2.2289481e+02
   1.1558428e+02   1.6129009e+00   6.6192912e+02   5.8481092e+00   1.4844182e+01   1.4844140e+01   2.8242195e+01   6.1544034e+05   4.0291783e+01   2.4001805e+02   2.4006823e+02
   1.2151042e+02   1.6028151e+00   7.2673646e+02   5.9224317e+00   1.5417186e+01   1.5417146e+01   2.8718032e+01   7.2549729e+05   4.1220158e+01   2.5783947e+02   2.5788496e+02
   1.2774039e+02   1.5913960e+00   7.9722110e+02   5.9910105e+00   1.5988194e+01   1.5988157e+01   2.9162994e+01   8.6937053e+05   4.2096959e+01   2.7623515e+02   2.7627180e+02
   1.3428978e+02   1.5786202e+00   8.7377825e+02   6.0538719e+00   1.6555262e+01   1.6555228e+01   2.9537944e+01   1.0223462e+06   4.2897260e+01   2.9514100e+02   2.9517442e+02
   1.4117496e+02   1.5644672e+00   9.5682378e+02   6.1110946e+00   1.7116396e+01   1.7116365e+01   2.9914915e+01   1.2215575e+06   4.3635808e+01   3.1446922e+02   3.1450095e+02
   1.4841316e+02   1.5489169e+00   1.0467864e+03   6.1628130e+00   1.7669582e+01   1.7669554e+01   3.0293346e+01   1.4649353e+06   4.4315894e+01   3.3412950e+02   3.3415959e+02
   1.5602246e+02   1.5319533e+00   1.1441095e+03   6.2092103e+00   1.8212803e+01   1.8212777e+01   3.0574515e+01   1.7291410e+06   4.4915989e+01   3.5402462e+02   3.5405032e+02
   1.6402191e+02   1.5135621e+00   1.2492501e+03   6.2505146e+00   1.8744059e+01   1.8744035e+01   3.0769133e+01   2.0508569e+06   4.5456823e+01   3.7403815e+02   3.7406639e+02
   1.7243149e+02   1.4937334e+00   1.3626766e+03   6.2869961e+00   1.9261398e+01   1.9261376e+01   3.1026283e+01   2.4463398e+06   4.5948333e+01   3.9406788e+02   3.9409246e+02
   1.8127224e+02   1.4724599e+00   1.4848699e+03   6.3189558e+00   1.9762936e+01   1.9762916e+01   3.1201934e+01   2.8944412e+06   4.6372569e+01   4.1399181e+02   4.1401203e+02
   1.9056627e+02   1.4497377e+00   1.6163192e+03   6.3467227e+00   2.0246884e+01   2.0246866e+01   3.1297409e+01   3.4168638e+06   4.6740544e+01   4.3368417e+02   4.3370290e+02
   2.0033681e+02   1.4255679e+00   1.7575221e+03   6.3706442e+00   2.0711586e+01   2.0711570e+01   3.1378724e+01   4.0416405e+06   4.7068906e+01   4.5303110e+02   4.5304913e+02
   2.1060830e+02   1.3999569e+00   1.9089809e+03   6.3910779e+00   2.1155528e+01   2.1155513e+01   3.1354401e+01   4.7479214e+06   4.7336216e+01   4.7191457e+02   4.7192790e+02
   2.2140642e+02   1.3729156e+00   2.0712074e+03   6.4083839e+00   2.1577371e+01   2.1577357e+01   3.1254633e+01   5.5671741e+06   4.7559595e+01   4.9021791e+02   4.9023053e+02
   2.3275817e+02   1.3444615e+00   2.2447154e+03   6.4229189e+00   2.1975979e+01   2.1975965e+01   3.1174294e+01   6.5332343e+06   4.7760813e+01   5.0783673e+02   5.0784798e+02
   2.4469193e+02   1.3146167e+00   2.4300181e+03   6.4350290e+00   2.2350432e+01   2.2350419e+01   3.0955260e+01   7.6244635e+06   4.7916043e+01   5.2467520e+02   5.2468327e+02
   2.5723756e+02   1.2834079e+00   2.6276344e+03   6.4450412e+00   2.2700041e+01   2.2700029e+01   3.0688561e+01   8.8842135e+06   4.8045359e+01   5.4064775e+02   5.4065280e+02
   2.7042641e+02   1.2508643e+00   2.8380814e+03   6.4532612e+00   2.3024367e+01   2.3024357e+01   3.0317288e+01   1.0331390e+07   4.8150586e+01   5.5568118e+02   5.5568411e+02
   2.8429147e+02   1.2170124e+00   3.0618731e+03   6.4599710e+00   2.3323224e+01   2.3323217e+01   2.9882493e+01   1.1982984e+07   4.8242048e+01   5.6971528e+02   5.6971890e+02
   2.9886740e+02   1.1818751e+00   3.2995211e+03   6.4654224e+00   2.3596686e+01   2.3596681e+01   2.9364644e+01   1.3863669e+07   4.8315028e+01   5.8271245e+02   5.8271451e+02
   3.1419066e+02   1.1454652e+00   3.5515398e+03   6.4698387e+00   2.3845080e+01   2.3845078e+01   2.8746782e+01   1.5988559e+07   4.8366999e+01   5.9464528e+02   5.9464396e+02
   3.3029956e+02   1.1077936e+00   3.8184354e+03   6.4734147e+00   2.4068975e+01   2.4068976e+01   2.8000782e+01   1.8394469e+07   4.8410644e+01   6.0550429e+02   6.0550427e+02
   3.4723438e+02   1.0688872e+00   4.1007115e+03   6.4763153e+00   2.4269178e+01   2.4269179e+01   2.7122569e+01   2.1126426e+07   4.8452978e+01   6.1529685e+02   6.1529567e+02
   3.6503747e+02   1.0288071e+00   4.3988650e+03   6.4786784e+00   2.4446698e+01   2.4446700e+01   2.6135655e+01   2.4195745e+07   4.8480981e+01   6.2404401e+02   6.2404032e+02
   3.8375334e+02   9.8765557e-01   4.7133979e+03   6.4806173e+00   2.4602734e+01   2.4602735e+01   2.5035132e+01   2.7645348e+07   4.8502505e+01   6.3177924e+02   6.3177527e+02
   4.0342879e+02   9.4558628e-01   5.0448008e+03   6.4822231e+00   2.4738636e+01   2.4738636e+01   2.3803307e+01   3.1507778e+07   4.8520179e+01   6.3855114e+02   6.3855031e+02
   4.2411303e+02   9.0278517e-01   5.3935596e+03   6.4835690e+00   2.4855867e+01   2.4855868e+01   2.2443330e+01   3.5830330e+07   4.8539116e+01   6.4442565e+02   6.4441962e+02
   4.4585777e+02   8.5945841e-01   5.7601506e+03   6.4847131e+00   2.4956006e+01   2.4956007e+01   2.1079051e+01   4.0648079e+07   4.8553873e+01   6.4945556e+02   6.4945100e+02
   4.6871739e+02   8.1580803e-01   6.1450532e+03   6.4856993e+00   2.5040659e+01   2.5040660e+01   1.9664836e+01   4.6008854e+07   4.8564920e+01   6.5372111e+02   6.5371696e+02
   4.9274904e+02   7.7202908e-01   6.5487277e+03   6.4865593e+00   2.5111447e+01   2.5111448e+01   1.8242366e+01   5.1957727e+07   4.8572337e+01   6.5729452e+02   6.5728833e+02
   5.1801282e+02   7.2830073e-01   6.9716303e+03   6.4873183e+00   2.5169994e+01   2.5169995e+01   1.6814031e+01   5.8547370e+07   4.8578749e+01   6.6025064e+02   6.6024710e+02
   5.4457191e+02   6.8479145e-01   7.4141955e+03   6.4879949e+00   2.5217860e+01   2.5217859e+01   1.5365887e+01   6.5827234e+07   4.8584019e+01   6.6266970e+02   6.6266748e+02
   5.7249271e+02   6.4166233e-01   7.8768390e+03   6.4886018e+00   2.5256525e+01   2.5256521e+01   1.3955135e+01   7.3865397e+07   4.8603348e+01   6.6462390e+02   6.6462253e+02
   6.0184504e+02   5.9907380e-01   8.3599623e+03   6.4891485e+00   2.5287379e+01   2.5287376e+01   1.2573143e+01   8.2695326e+07   4.8603725e+01   6.6618117e+02   6.6617556e+02
   6.3270229e+02   5.5718213e-01   8.8639197e+03   6.4896437e+00   2.5311705e+01   2.5311698e+01   1.1268906e+01   9.2393274e+07   4.8605392e+01   6.6740525e+02   6.6740115e+02
   6.6514163e+02   5.1614435e-01   9.3890445e+03   6.4900908e+00   2.5330615e+01   2.5330606e+01   1.0040051e+01   1.0302073e+08   4.8610420e+01   6.6835135e+02   6.6835077e+02
   6.9924417e+02   4.7611572e-01   9.9355988e+03   6.4904944e+00   2.5345155e+01   2.5345147e+01   8.8642476e+00   1.1463527e+08   4.8615308e+01   6.6907793e+02   6.6907579e+02
   7.3509519e+02   4.3724528e-01   1.0503795e+04   6.4908579e+00   2.5356188e+01   2.5356182e+01   7.7737791e+00   1.2730925e+08   4.8617453e+01   6.6962731e+02   6.6962382e+02
   7.7278433e+02   3.9967749e-01   1.1093761e+04   6.4911836e+00   2.5364461e+01   2.5364454e+01   6.7280020e+00   1.4109548e+08   4.8625021e+01   6.7002937e+02   6.7003277e+02
   8.1240583e+02   3.6354944e-01   1.1705552e+04   6.4914730e+00   2.5370586e+01   2.5370579e+01   5.7577531e+00   1.5606292e+08   4.8630709e+01   6.7033139e+02   6.7033526e+02
   8.5405876e+02   3.2898981e-01   1.2339108e+04   6.4917287e+00   2.5375073e+01   2.5375066e+01   4.9340362e+00   1.7228930e+08   4.8637529e+01   6.7054929e+02   6.7055006e+02
   8.9784729e+02   2.9610924e-01   1.2994239e+04   6.4919554e+00   2.5378341e+01   2.5378338e+01   4.0792383e+00   1.8981748e+08   4.8631228e+01   6.7071167e+02   6.7070517e+02
   9.4388091e+02   2.6500496e-01   1.3670618e+04   6.4921545e+00   2.5380690e+01   2.5380685e+01   3.4290248e+00   2.0873694e+08   4.8638536e+01   6.7081432e+02   6.7081660e+02
   9.9227472e+02   2.3575803e-01   1.4367779e+04   6.4923275e+00   2.5382368e+01   2.5382364e+01   2.7463133e+00   2.2907740e+08   4.8634463e+01   6.7089791e+02   6.7089352e+02
   1.0431497e+03   2.0843085e-01   1.5085069e+04   6.4924788e+00   2.5383582e+01   2.5383578e+01   2.1734242e+00   2.5090083e+08   4.8635590e+01   6.7095309e+02   6.7094963e+02
   1.0966332e+03   1.8307017e-01   1.5821666e+04   6.4926071e+00   2.5384449e+01   2.5384447e+01   1.7550949e+00   2.7425979e+08   4.8639993e+01   6.7098898e+02   6.7098730e+02
   1.1528587e+03   1.5969980e-01   1.6576545e+04   6.4927157e+00   2.5385091e+01   2.5385088e+01   1.3943107e+00   2.9917516e+08   4.8644246e+01   6.7101750e+02   6.7101582e+02
   1.2119671e+03   1.3832734e-01   1.7348458e+04   6.4928076e+00   2.5385534e+01   2.5385531e+01   1.0780727e+00   3.2567550e+08   4.8647285e+01   6.7103628e+02   6.7103432e+02
   1.2741060e+03   1.1891659e-01   1.8135907e+04   6.4928909e+00   2.5385871e+01   2.5385869e+01   7.7242929e-01   3.5378825e+08   4.8647256e+01   6.7104933e+02   6.7104865e+02
   1.3394308e+03   1.0142806e-01   1.8937182e+04   6.4929620e+00   2.5386130e+01   2.5386126e+01   4.8077590e-01   3.8349860e+08   4.8643284e+01   6.7105782e+02   6.7105883e+02
   1.4081048e+03   8.5803730e-02   1.9750300e+04   6.4930221e+00   2.5386305e+01   2.5386305e+01   3.1790191e-01   4.1480343e+08   4.8648120e+01   6.7106787e+02   6.7106654e+02
   1.4802999e+03   7.1971879e-02   2.0573157e+04   6.4930677e+00   2.5386446e+01   2.5386441e+01   1.7529728e-01   4.4765908e+08   4.8648762e+01   6.7107019e+02   6.7107000e+02
   1.5561965e+03   5.9837168e-02   2.1403352e+04   6.4931073e+00   2.5386533e+01   2.5386528e+01   6.3439738e-02   4.8201393e+08   4.8651093e+01   6.7107566e+02   6.7107550e+02
   1.6359844e+03   4.9297533e-02   2.2238259e+04   6.4931403e+00   2.5386614e+01   2.5386611e+01   4.5388276e-02   5.1780884e+08   4.8649645e+01   6.7108060e+02   6.7107883e+02
   1.7198631e+03   4.0234991e-02   2.3075091e+04   6.4931679e+00   2.5386681e+01   2.5386680e+01   2.1867833e-02   5.5492471e+08   4.8647966e+01   6.7108261e+02   6.7108136e+02
   1.8080424e+03   3.2524377e-02   2.3910936e+04   6.4931897e+00   2.5386724e+01   2.5386721e+01   9.3527563e-02   5.9326191e+08   4.8656373e+01   6.7108219e+02   6.7108356e+02
   1.9007427e+03   2.6035824e-02   2.4742751e+04   6.4932081e+00   2.5386759e+01   2.5386757e+01   3.4239413e-02   6.3267028e+08   4.8656319e+01   6.7108168e+02   6.7108484e+02
   1.9981959e+03   2.0638527e-02   2.5567329e+04   6.4932246e+00   2.5386781e+01   2.5386781e+01  -2.0018807e-02   6.7299712e+08   4.8652531e+01   6.7108628e+02   6.7108590e+02
   2.1006456e+03   1.6202773e-02   2.6381447e+04   6.4932393e+00   2.5386825e+01   2.5386825e+01   1.1828234e-01   7.1406349e+08   4.8655419e+01   6.7108926e+02   6.7108797e+02
   2.2083480e+03   1.2603353e-02   2.7181884e+04   6.4932472e+00   2.5386812e+01   2.5386811e+01  -7.4277766e-02   7.5563572e+08   4.8648607e+01   6.7109027e+02   6.7109003e+02
   2.3215724e+03   9.7213915e-03   2.7965418e+04   6.4932589e+00   2.5386851e+01   2.5386847e+01   2.4811178e-01   7.9755692e+08   4.8661534e+01   6.7108845e+02   6.7108680e+02
   2.4406020e+03   7.4450238e-03   2.8728797e+04   6.4932695e+00   2.5386847e+01   2.5386846e+01  -6.8338465e-02   8.3951891e+08   4.8646878e+01   6.7109449e+02   6.7108848e+02
   2.5657343e+03   5.6717301e-03   2.9469063e+04   6.4932770e+00   2.5386876e+01   2.5386874e+01  -5.0711649e-02   8.8132420e+08   4.8646931e+01   6.7109366e+02   6.7109014e+02
   2.6972823e+03   4.3114882e-03   3.0183314e+04   6.4932858e+00   2.5386875e+01   2.5386875e+01   1.6667976e-01   9.2269145e+08   4.8656302e+01   6.7109305e+02   6.7109036e+02
   2.8355750e+03   3.2827465e-03   3.0868958e+04   6.4932941e+00   2.5386863e+01   2.5386864e+01   1.2115151e-01   9.6338593e+08   4.8652937e+01   6.7109379e+02   6.7109029e+02
   2.9809580e+03   2.5180337e-03   3.1523429e+04   6.4932996e+00   2.5386842e+01   2.5386841e+01  -1.2340970e-01   1.0031542e+09   4.8647707e+01   6.7109374e+02   6.7108899e+02
   3.1337950e+03   1.9590742e-03   3.2144595e+04   6.4933049e+00   2.5386837e+01   2.5386837e+01  -9.9723489e-02   1.0417366e+09   4.8649004e+01   6.7109189e+02   6.7108898e+02
   3.2944681e+03   1.5568536e-03   3.2730835e+04   6.4933084e+00   2.5386896e+01   2.5386900e+01  -5.5876893e-02   1.0789068e+09   4.8651954e+01   6.7108675e+02   6.7108473e+02
   3.4633791e+03   1.2721622e-03   3.3280684e+04   6.4933127e+00   2.5386888e+01   2.5386898e+01  -2.5405851e-01   1.1144788e+09   4.8641874e+01   6.7109945e+02   6.7108580e+02
   3.6409503e+03   1.0738061e-03   3.3793243e+04   6.4933158e+00   2.5386905e+01   2.5386912e+01  -2.8496826e-01   1.1482219e+09   4.8646577e+01   6.7109325e+02   6.7108950e+02
   3.8276258e+03   9.3754749e-04   3.4267910e+04   6.4933196e+00   2.5386920e+01   2.5386923e+01  -3.4463599e-01   1.1799981e+09   4.8644242e+01   6.7109287e+02   6.7109443e+02
   4.0238724e+03   8.4507540e-04   3.4704583e+04   6.4933212e+00   2.5386900e+01   2.5386905e+01  -4.9441382e-01   1.2096950e+09   4.8642788e+01   6.7109607e+02   6.7109134e+02
   4.2301807e+03   7.8284563e-04   3.5103384e+04   6.4933223e+00   2.5386919e+01   2.5386925e+01  -5.1867493e-01   1.2371783e+09   4.8647879e+01   6.7108780e+02   6.7109086e+02
   4.4470667e+03   7.4141426e-04   3.5464790e+04   6.4933253e+00   2.5386916e+01   2.5386915e+01  -6.2788174e-01   1.2624232e+09   4.8651960e+01   6.7108438e+02   6.7109449e+02
   4.6750727e+03   7.1364720e-04   3.5789902e+04   6.4933276e+00   2.5386925e+01   2.5386927e+01  -8.2894498e-01   1.2853972e+09   4.8640061e+01   6.7109811e+02   6.7109106e+02
   4.9147688e+03   6.9504862e-04   3.6079843e+04   6.4933299e+00   2.5386945e+01   2.5386947e+01  -9.9065778e-01   1.3060917e+09   4.8644186e+01   6.7109331e+02   6.7108593e+02
   5.1667544e+03   6.8248386e-04   3.6336120e+04   6.4933316e+00   2.5386957e+01   2.5386951e+01  -1.0896102e+00   1.3245533e+09   4.8641065e+01   6.7109361e+02   6.7108963e+02
   5.4316596e+03   6.7356193e-04   3.6560583e+04   6.4933331e+00   2.5386922e+01   2.5386913e+01  -1.4770348e+00   1.3408746e+09   4.8636722e+01   6.7109971e+02   6.7109184e+02
   5.7101467e+03   6.6698498e-04   3.6755260e+04   6.4933268e+00   2.5386850e+01   2.5386844e+01  -1.1606185e+00   1.3550729e+09   4.8668718e+01   6.7106967e+02   6.7108636e+02
   6.0029122e+03   6.6203910e-04   3.6922865e+04   6.4933336e+00   2.5386891e+01   2.5386885e+01  -1.0271246e+00   1.3674267e+09   4.8644971e+01   6.7108877e+02   6.7108995e+02
   6.3106881e+03   6.5849488e-04   3.7065093e+04   6.4933360e+00   2.5386902e+01   2.5386903e+01  -1.0626483e+00   1.3779934e+09   4.8633027e+01   6.7109672e+02   6.7108898e+02
   6.6342440e+03   6.5538830e-04   3.7184811e+04   6.4933385e+00   2.5386913e+01   2.5386909e+01  -7.4520049e-01   1.3868579e+09   4.8642015e+01   6.7108606e+02   6.7109421e+02
   6.9743890e+03   6.5257247e-04   3.7284737e+04   6.4933371e+00   2.5386936e+01   2.5386929e+01  -6.5581114e-01   1.3943241e+09   4.8637605e+01   6.7110086e+02   6.7109585e+02
   7.3319735e+03   6.5029241e-04   3.7367149e+04   6.4933351e+00   2.5386858e+01   2.5386850e+01  -4.4389425e-01   1.4004807e+09   4.8644341e+01   6.7109415e+02   6.7109157e+02
   7.7078919e+03   6.4815836e-04   3.7434431e+04   6.4933374e+00   2.5386887e+01   2.5386879e+01  -6.7115903e-01   1.4055128e+09   4.8643422e+01   6.7109473e+02   6.7109169e+02
   8.1030839e+03   6.4691527e-04   3.7488585e+04   6.4933377e+00   2.5386876e+01   2.5386870e+01  -7.5735595e-01   1.4095534e+09   4.8642149e+01   6.7109510e+02   6.7108923e+02
   8.5185379e+03   6.4591678e-04   3.7531218e+04   6.4933376e+00   2.5386872e+01   2.5386869e+01  -9.5021355e-01   1.4127485e+09   4.8641320e+01   6.7109258e+02   6.7108983e+02
   8.9552927e+03   6.4542271e-04   3.7564534e+04   6.4933392e+00   2.5386864e+01   2.5386862e+01  -1.0039242e+00   1.4152324e+09   4.8637136e+01   6.7109103e+02   6.7109007e+02
   9.4144404e+03   6.4553585e-04   3.7590395e+04   6.4933397e+00   2.5386909e+01   2.5386909e+01  -6.9877722e-01   1.4171669e+09   4.8637854e+01   6.7109452e+02   6.7109300e+02
   9.8971291e+03   6.4633733e-04   3.7610744e+04   6.4933408e+00   2.5386884e+01   2.5386875e+01  -2.9477727e-01   1.4186719e+09   4.8638806e+01   6.7109177e+02   6.7109174e+02
   1.0404566e+04   6.4594643e-04   3.7626811e+04   6.4933417e+00   2.5386833e+01   2.5386833e+01  -2.3030141e-01   1.4198526e+09   4.8636370e+01   6.7109174e+02   6.7108985e+02
   1.0938019e+04   6.4383386e-04   3.7639015e+04   6.4933433e+00   2.5386950e+01   2.5386945e+01  -4.1838944e-01   1.4207433e+09   4.8631374e+01   6.7109538e+02   6.7109431e+02
   1.1498823e+04   6.4323650e-04   3.7648038e+04   6.4933409e+00   2.5386857e+01   2.5386852e+01  -4.7788584e-01   1.4214009e+09   4.8635840e+01   6.7109522e+02   6.7109079e+02
   1.2088381e+04   6.4450199e-04   3.7652747e+04   6.4933401e+00   2.5386845e+01   2.5386836e+01  -1.6519718e+00   1.4217979e+09   4.8642342e+01   6.7108625e+02   6.7108802e+02
   1.2708165e+04   6.4598432e-04   3.7654188e+04   6.4933388e+00   2.5386846e+01   2.5386848e+01  -1.0760329e+00   1.4219434e+09   4.8639897e+01   6.7108995e+02   6.7108718e+02
   1.3359727e+04   6.4656906e-04   3.7654733e+04   6.4933394e+00   2.5386873e+01   2.5386870e+01  -7.0035976e-01   1.4220370e+09   4.8636339e+01   6.7109912e+02   6.7109092e+02
   1.4044695e+04   6.4588248e-04   3.7655787e+04   6.4933360e+00   2.5386836e+01   2.5386839e+01  -6.1597988e-01   1.4221304e+09   4.8646047e+01   6.7109107e+02   6.7108891e+02
   1.4764782e+04   6.4532184e-04   3.7656829e+04   6.4933408e+00   2.5386900e+01   2.5386898e+01  -6.6730946e-01   1.4222193e+09   4.8633530e+01   6.7109851e+02   6.7109354e+02
   1.5521788e+04   6.4579829e-04   3.7656792e+04   6.4933392e+00   2.5386861e+01   2.5386858e+01  -5.0636728e-01   1.4222017e+09   4.8637904e+01   6.7108709e+02   6.7108051e+02
   1.6317607e+04   6.4446169e-04   3.7656109e+04   6.4933406e+00   2.5386885e+01   2.5386877e+01  -8.7139193e-01   1.4221347e+09   4.8635105e+01   6.7110265e+02   6.7109375e+02
   1.7154229e+04   6.4497041e-04   3.7654930e+04   6.4933405e+00   2.5386873e+01   2.5386862e+01  -1.3165234e+00   1.4220818e+09   4.8636081e+01   6.7109417e+02   6.7109384e+02
   1.8033745e+04   6.4588701e-04   3.7652955e+04   6.4933430e+00   2.5386820e+01   2.5386816e+01  -7.6976274e-01   1.4219970e+09   4.8631556e+01   6.7109092e+02   6.7108981e+02
   1.8958355e+04   6.4386482e-04   3.7654508e+04   6.4933408e+00   2.5386833e+01   2.5386837e+01  -4.0449780e-01   1.4220608e+09   4.8637702e+01   6.7109526e+02   6.7108826e+02
   1.9930370e+04   6.4153504e-04   3.7657507e+04   6.4933385e+00   2.5386834e+01   2.5386812e+01  -9.5006679e-01   1.4222035e+09   4.8641638e+01   6.7108625e+02   6.7108828e+02
   2.0952222e+04   6.4468203e-04   3.7655927e+04   6.4933409e+00   2.5386579e+01   2.5386582e+01  -1.8853897e+00   1.4221672e+09   4.8634409e+01   6.7108180e+02   6.7107944e+02
   2.2026466e+04   6.4449791e-04   3.7654129e+04   6.4933382e+00   2.5386836e+01   2.5386836e+01  -5.7318942e-01   1.4220740e+09   4.8641528e+01   6.7108880e+02   6.7108826e+02


==> dats/lphage-rnk.dat <==
   1.0512711e+00   2.1000000e+01   1.4000000e+01
   1.1051709e+00   2.1000000e+01   1.4000000e+01
   1.1618342e+00   2.1000000e+01   1.7000000e+01
   1.2214028e+00   2.1000000e+01   1.7000000e+01
   1.2840254e+00   2.1000000e+01   1.7000000e+01
   1.3498588e+00   2.1000000e+01   1.7000000e+01
   1.4190675e+00   2.1000000e+01   1.7000000e+01
   1.4918247e+00   2.1000000e+01   1.7000000e+01
   1.5683122e+00   2.1000000e+01   1.7000000e+01
   1.6487213e+00   2.1000000e+01   1.7000000e+01
   1.7332530e+00   2.1000000e+01   1.7000000e+01
   1.8221188e+00   2.1000000e+01   1.8000000e+01
   1.9155408e+00   2.1000000e+01   1.8000000e+01
   2.0137527e+00   2.1000000e+01   1.8000000e+01
   2.1170000e+00   2.1000000e+01   1.8000000e+01
   2.2255409e+00   2.1000000e+01   1.8000000e+01
   2.3396469e+00   2.4000000e+01   1.8000000e+01
   2.4596031e+00   2.4000000e+01   1.8000000e+01
   2.5857097e+00   2.4000000e+01   2.0000000e+01
   2.7182818e+00   2.4000000e+01   2.0000000e+01
   2.8576511e+00   2.4000000e+01   2.0000000e+01
   3.0041660e+00   2.4000000e+01   2.0000000e+01
   3.1581929e+00   2.4000000e+01   2.0000000e+01
   3.3201169e+00   2.4000000e+01   2.2000000e+01
   3.4903430e+00   2.4000000e+01   2.2000000e+01
   3.6692967e+00   2.4000000e+01   2.2000000e+01
   3.8574255e+00   3.2000000e+01   2.2000000e+01
   4.0552000e+00   3.2000000e+01   2.2000000e+01
   4.2631145e+00   3.2000000e+01   2.6000000e+01
   4.4816891e+00   3.2000000e+01   2.6000000e+01
   4.7114702e+00   3.2000000e+01   2.6000000e+01
   4.9530324e+00   3.2000000e+01   2.6000000e+01
   5.2069798e+00   3.2000000e+01   2.6000000e+01
   5.4739474e+00   3.2000000e+01   2.8000000e+01
   5.7546027e+00   3.2000000e+01   2.8000000e+01
   6.0496475e+00   3.2000000e+01   2.8000000e+01
   6.3598195e+00   3.9000000e+01   3.0000000e+01
   6.6858944e+00   3.9000000e+01   3.0000000e+01
   7.0286876e+00   3.9000000e+01   3.0000000e+01
   7.3890561e+00   3.9000000e+01   3.0000000e+01
   7.7679011e+00   3.9000000e+01   3.4000000e+01
   8.1661699e+00   3.9000000e+01   3.4000000e+01
   8.5848584e+00   3.9000000e+01   3.4000000e+01
   9.0250135e+00   5.2000000e+01   3.4000000e+01
   9.4877358e+00   5.2000000e+01   3.8000000e+01
   9.9741825e+00   5.2000000e+01   3.8000000e+01
   1.0485570e+01   5.2000000e+01   3.8000000e+01
   1.1023176e+01   5.2000000e+01   4.3000000e+01
   1.1588347e+01   5.2000000e+01   4.3000000e+01
   1.2182494e+01   5.2000000e+01   4.3000000e+01
   1.2807104e+01   5.2000000e+01   4.3000000e+01
   1.3463738e+01   6.3000000e+01   4.8000000e+01
   1.4154039e+01   6.3000000e+01   4.8000000e+01
   1.4879732e+01   6.3000000e+01   4.8000000e+01
   1.5642632e+01   6.3000000e+01   5.4000000e+01
   1.6444647e+01   6.3000000e+01   5.4000000e+01
   1.7287782e+01   7.8000000e+01   5.4000000e+01
   1.8174145e+01   7.8000000e+01   6.1000000e+01
   1.9105954e+01   7.8000000e+01   6.1000000e+01
   2.0085537e+01   7.8000000e+01   6.7000000e+01
   2.1115344e+01   7.8000000e+01   6.7000000e+01
   2.2197951e+01   7.8000000e+01   6.7000000e+01
   2.3336065e+01   9.1000000e+01   7.6000000e+01
   2.4532530e+01   9.1000000e+01   7.6000000e+01
   2.5790340e+01   9.1000000e+01   7.6000000e+01
   2.7112639e+01   9.1000000e+01   8.3000000e+01
   2.8502734e+01   1.0600000e+02   8.3000000e+01
   2.9964100e+01   1.0600000e+02   9.2000000e+01
   3.1500392e+01   1.0600000e+02   9.2000000e+01
   3.3115452e+01   1.0600000e+02   9.2000000e+01
   3.4813317e+01   1.0600000e+02   9.7000000e+01
   3.6598234e+01   1.1900000e+02   9.7000000e+01
   3.8474666e+01   1.1900000e+02   1.0200000e+02
   4.0447304e+01   1.1900000e+02   1.0200000e+02
   4.2521082e+01   1.1900000e+02   1.0800000e+02
   4.4701184e+01   1.3100000e+02   1.0800000e+02
   4.6993063e+01   1.3100000e+02   1.1500000e+02
   4.9402449e+01   1.3100000e+02   1.1500000e+02
   5.1935367e+01   1.3100000e+02   1.1500000e+02
   5.4598150e+01   1.4200000e+02   1.1900000e+02
   5.7397457e+01   1.4200000e+02   1.1900000e+02
   6.0340288e+01   1.4200000e+02   1.2400000e+02
   6.3434000e+01   1.4200000e+02   1.2400000e+02
   6.6686331e+01   1.5100000e+02   1.2900000e+02
   7.0105412e+01   1.5100000e+02   1.2900000e+02
   7.3699794e+01   1.5100000e+02   1.2900000e+02
   7.7478463e+01   1.5100000e+02   1.3300000e+02
   8.1450869e+01   1.5700000e+02   1.3300000e+02
   8.5626944e+01   1.5700000e+02   1.3500000e+02
   9.0017131e+01   1.5700000e+02   1.3600000e+02
   9.4632408e+01   1.5700000e+02   1.3600000e+02
   9.9484316e+01   1.5700000e+02   1.3600000e+02
   1.0458499e+02   1.5700000e+02   1.3600000e+02
   1.0994717e+02   1.5700000e+02   1.3600000e+02
   1.1558428e+02   1.5700000e+02   1.3600000e+02
   1.2151042e+02   1.5700000e+02   1.3600000e+02
   1.2774039e+02   1.5400000e+02   1.3600000e+02
   1.3428978e+02   1.5400000e+02   1.3500000e+02
   1.4117496e+02   1.5400000e+02   1.3300000e+02
   1.4841316e+02   1.5000000e+02   1.3300000e+02
   1.5602246e+02   1.5000000e+02   1.3100000e+02
   1.6402191e+02   1.5000000e+02   1.2700000e+02
   1.7243149e+02   1.4600000e+02   1.2700000e+02
   1.8127224e+02   1.4600000e+02   1.2600000e+02
   1.9056627e+02   1.4600000e+02   1.2400000e+02
   2.0033681e+02   1.4100000e+02   1.2400000e+02
   2.1060830e+02   1.4100000e+02   1.2100000e+02
   2.2140642e+02   1.3500000e+02   1.1800000e+02
   2.3275817e+02   1.3500000e+02   1.1800000e+02
   2.4469193e+02   1.3500000e+02   1.1400000e+02
   2.5723756e+02   1.3000000e+02   1.1100000e+02
   2.7042641e+02   1.3000000e+02   1.1100000e+02
   2.8429147e+02   1.2200000e+02   1.0700000e+02
   2.9886740e+02   1.2200000e+02   1.0600000e+02
   3.1419066e+02   1.2200000e+02   1.0300000e+02
   3.3029956e+02   1.1400000e+02   9.9000000e+01
   3.4723438e+02   1.1400000e+02   9.9000000e+01
   3.6503747e+02   1.0400000e+02   9.3000000e+01
   3.8375334e+02   1.0400000e+02   8.8000000e+01
   4.0342879e+02   1.0400000e+02   8.6000000e+01
   4.2411303e+02   9.6000000e+01   8.6000000e+01
   4.4585777e+02   9.6000000e+01   8.2000000e+01
   4.6871739e+02   9.2000000e+01   8.0000000e+01
   4.9274904e+02   9.2000000e+01   7.5000000e+01
   5.1801282e+02   8.6000000e+01   7.2000000e+01
   5.4457191e+02   8.6000000e+01   7.1000000e+01
   5.7249271e+02   8.6000000e+01   7.1000000e+01
   6.0184504e+02   8.4000000e+01   6.7000000e+01
   6.3270229e+02   8.4000000e+01   6.8000000e+01
   6.6514163e+02   8.2000000e+01   6.5000000e+01
   6.9924417e+02   8.2000000e+01   6.5000000e+01
   7.3509519e+02   8.2000000e+01   6.5000000e+01
   7.7278433e+02   7.9000000e+01   6.5000000e+01
   8.1240583e+02   7.9000000e+01   6.5000000e+01
   8.5405876e+02   7.6000000e+01   6.5000000e+01
   8.9784729e+02   7.6000000e+01   5.8000000e+01
   9.4388091e+02   7.2000000e+01   5.9000000e+01
   9.9227472e+02   7.2000000e+01   5.8000000e+01
   1.0431497e+03   7.2000000e+01   5.5000000e+01
   1.0966332e+03   7.0000000e+01   5.5000000e+01
   1.1528587e+03   7.0000000e+01   5.4000000e+01
   1.2119671e+03   6.9000000e+01   5.2000000e+01
   1.2741060e+03   6.9000000e+01   5.2000000e+01
   1.3394308e+03   6.6000000e+01   5.2000000e+01
   1.4081048e+03   6.6000000e+01   5.0000000e+01
   1.4802999e+03   6.3000000e+01   5.2000000e+01
   1.5561965e+03   6.3000000e+01   5.1000000e+01
   1.6359844e+03   6.2000000e+01   5.1000000e+01
   1.7198631e+03   6.2000000e+01   4.8000000e+01
   1.8080424e+03   5.9000000e+01   4.6000000e+01
   1.9007427e+03   5.9000000e+01   4.6000000e+01
   1.9981959e+03   5.9000000e+01   4.5000000e+01
   2.1006456e+03   6.1000000e+01   4.5000000e+01
   2.2083480e+03   6.1000000e+01   4.9000000e+01
   2.3215724e+03   5.4000000e+01   4.9000000e+01
   2.4406020e+03   5.4000000e+01   4.7000000e+01
   2.5657343e+03   5.2000000e+01   4.5000000e+01
   2.6972823e+03   5.2000000e+01   4.3000000e+01
   2.8355750e+03   5.1000000e+01   4.3000000e+01
   2.9809580e+03   5.1000000e+01   4.2000000e+01
   3.1337950e+03   5.1000000e+01   4.0000000e+01
   3.2944681e+03   5.1000000e+01   3.7000000e+01
   3.4633791e+03   5.1000000e+01   3.7000000e+01
   3.6409503e+03   5.0000000e+01   3.8000000e+01
   3.8276258e+03   4.9000000e+01   4.0000000e+01
   4.0238724e+03   4.9000000e+01   3.7000000e+01
   4.2301807e+03   4.7000000e+01   3.9000000e+01
   4.4470667e+03   4.5000000e+01   3.8000000e+01
   4.6750727e+03   4.4000000e+01   3.7000000e+01
   4.9147688e+03   4.4000000e+01   3.6000000e+01
   5.1667544e+03   4.2000000e+01   3.7000000e+01
   5.4316596e+03   4.2000000e+01   3.7000000e+01
   5.7101467e+03   4.0000000e+01   3.8000000e+01
   6.0029122e+03   4.0000000e+01   3.8000000e+01
   6.3106881e+03   4.0000000e+01   3.7000000e+01
   6.6342440e+03   4.0000000e+01   3.7000000e+01
   6.9743890e+03   4.0000000e+01   3.5000000e+01
   7.3319735e+03   4.0000000e+01   3.5000000e+01
   7.7078919e+03   3.9000000e+01   3.4000000e+01
   8.1030839e+03   3.9000000e+01   3.4000000e+01
   8.5185379e+03   3.8000000e+01   3.4000000e+01
   8.9552927e+03   3.6000000e+01   3.5000000e+01
   9.4144404e+03   3.6000000e+01   3.4000000e+01
   9.8971291e+03   3.5000000e+01   3.3000000e+01
   1.0404566e+04   3.4000000e+01   3.3000000e+01
   1.0938019e+04   3.4000000e+01   3.2000000e+01
   1.1498823e+04   3.3000000e+01   3.2000000e+01
   1.2088381e+04   3.3000000e+01   3.2000000e+01
   1.2708165e+04   3.3000000e+01   3.2000000e+01
   1.3359727e+04   3.2000000e+01   3.1000000e+01
   1.4044695e+04   3.1000000e+01   3.0000000e+01
   1.4764782e+04   3.1000000e+01   3.0000000e+01
   1.5521788e+04   3.1000000e+01   3.0000000e+01
   1.6317607e+04   3.1000000e+01   3.0000000e+01
   1.7154229e+04   3.1000000e+01   3.0000000e+01
   1.8033745e+04   3.1000000e+01   3.0000000e+01
   1.8958355e+04   3.1000000e+01   3.0000000e+01
   1.9930370e+04   3.1000000e+01   3.0000000e+01
   2.0952222e+04   3.1000000e+01   3.0000000e+01
   2.2026466e+04   3.1000000e+01   2.9000000e+01


==> dats/lphage-tamen.dat <==
	ts		t		time_new	time_old	rnk_new		rnk_old		i1_new		i2_new		i3_new		i4_new		i5_new		i1_old		i2_old		i3_old		i4_old		i5_old	merr_new	merr_old	err_obs
   1.0000000e+00   1.0512711e+00   6.8658530e+00   2.9548080e+00   3.2000000e+01   1.6000000e+01   4.6072238e-01   1.1685349e+00   1.8606333e-01   1.7325558e-01   1.7320622e-01   4.6134782e-01   1.1635425e+00   1.8595704e-01   1.7344976e-01   1.7341045e-01   4.1859703e-03   1.6872049e-03   1.8540725e-14
   2.0000000e+00   1.1051709e+00   1.3188386e+01   5.6415820e+00   3.2000000e+01   1.9000000e+01   4.7160768e-01   1.2167861e+00   1.8898815e-01   1.7464042e-01   1.7458671e-01   4.7221232e-01   1.2126428e+00   1.8877350e-01   1.7483407e-01   1.7468886e-01   3.3082710e-03   1.8889079e-03   2.4757973e-14
   3.0000000e+00   1.1618342e+00   1.5116953e+01   6.6891190e+00   3.1000000e+01   2.0000000e+01   4.8272282e-01   1.2688237e+00   1.9214848e-01   1.7609622e-01   1.7604182e-01   4.8329309e-01   1.2640219e+00   1.9186222e-01   1.7624351e-01   1.7608351e-01   3.6212466e-03   1.7142837e-03   1.1879386e-14
   4.0000000e+00   1.2214028e+00   1.7021036e+01   7.7662210e+00   3.0000000e+01   2.0000000e+01   4.9406535e-01   1.3234715e+00   1.9555560e-01   1.7763716e-01   1.7758297e-01   4.9465319e-01   1.3181615e+00   1.9509539e-01   1.7774402e-01   1.7754276e-01   4.0008090e-03   2.3248271e-03   6.3393735e-14
   5.0000000e+00   1.2840254e+00   1.8846183e+01   8.8200780e+00   2.9000000e+01   2.0000000e+01   5.0563260e-01   1.3806099e+00   1.9923101e-01   1.7928007e-01   1.7922184e-01   5.0627639e-01   1.3747981e+00   1.9863699e-01   1.7938041e-01   1.7911093e-01   4.2593367e-03   2.9375439e-03   6.2505556e-14
   6.0000000e+00   1.3498588e+00   2.0718969e+01   9.8766920e+00   2.9000000e+01   2.0000000e+01   5.1742154e-01   1.4405282e+00   2.0318650e-01   1.8104712e-01   1.8098806e-01   5.1810616e-01   1.4336438e+00   2.0241860e-01   1.8099910e-01   1.8075647e-01   4.5128211e-03   3.7344969e-03   5.2513549e-14
   7.0000000e+00   1.4190675e+00   2.2720130e+01   1.1026378e+01   3.0000000e+01   2.1000000e+01   5.2942922e-01   1.5026791e+00   2.0744843e-01   1.8293537e-01   1.8287721e-01   5.3015603e-01   1.4958076e+00   2.0648300e-01   1.8275854e-01   1.8251514e-01   4.3030221e-03   4.5898388e-03   7.8270723e-14
   8.0000000e+00   1.4918247e+00   2.4602427e+01   1.2139853e+01   2.9000000e+01   2.0000000e+01   5.4165304e-01   1.5678537e+00   2.1203030e-01   1.8496763e-01   1.8491009e-01   5.4243294e-01   1.5604648e+00   2.1083622e-01   1.8454841e-01   1.8437363e-01   4.0932015e-03   5.5653116e-03   1.1657342e-14
   9.0000000e+00   1.5683122e+00   2.6490586e+01   1.3227147e+01   2.9000000e+01   2.1000000e+01   5.5408949e-01   1.6370324e+00   2.1695740e-01   1.8716111e-01   1.8709985e-01   5.5495839e-01   1.6281328e+00   2.1539865e-01   1.8651364e-01   1.8634797e-01   4.3895082e-03   7.1165680e-03   2.0794477e-13
   1.0000000e+01   1.6487213e+00   2.8353486e+01   1.4367300e+01   2.9000000e+01   2.1000000e+01   5.6673577e-01   1.7090446e+00   2.2225487e-01   1.8949752e-01   1.8943966e-01   5.6769345e-01   1.7057778e+00   2.2041267e-01   1.8866017e-01   1.8851561e-01   4.3421510e-03   8.2104708e-03   4.4753090e-13
   1.1000000e+01   1.7332530e+00   3.0382561e+01   1.5476460e+01   3.1000000e+01   2.1000000e+01   5.7958896e-01   1.7852507e+00   2.2794532e-01   1.9200658e-01   1.9193861e-01   5.8059097e-01   1.7622378e+00   2.2596593e-01   1.9105537e-01   1.9086303e-01   4.6608770e-03   8.5953997e-03  -2.6867397e-14
   1.2000000e+01   1.8221188e+00   3.2357587e+01   1.6573045e+01   3.0000000e+01   2.1000000e+01   5.9264580e-01   1.8648931e+00   2.3405519e-01   1.9469948e-01   1.9462278e-01   5.9365238e-01   1.9682340e+00   2.3188594e-01   1.9349781e-01   1.9336405e-01   4.7366868e-03   6.0412985e-02   5.0504045e-13
   1.3000000e+01   1.9155408e+00   3.4353341e+01   1.7625044e+01   3.0000000e+01   2.1000000e+01   6.0590356e-01   1.9483142e+00   2.4061480e-01   1.9761433e-01   1.9750559e-01   6.0698493e-01   1.9679033e+00   2.3828874e-01   1.9611478e-01   1.9602653e-01   4.7041560e-03   1.4805826e-02   5.3501648e-13
   1.4000000e+01   2.0137527e+00   3.6390841e+01   1.8758456e+01   3.0000000e+01   2.1000000e+01   6.1936023e-01   2.0363602e+00   2.4764681e-01   2.0080218e-01   2.0063140e-01   6.2052084e-01   2.1404612e+00   2.4515888e-01   1.9904027e-01   1.9894643e-01   4.8648617e-03   5.6234662e-02   6.1317618e-13
   1.5000000e+01   2.1170000e+00   3.8388084e+01   1.9892837e+01   3.0000000e+01   2.1000000e+01   6.3301243e-01   2.1282038e+00   2.5518437e-01   2.0426667e-01   2.0400818e-01   6.3419478e-01   2.5166250e+00   2.5258930e-01   2.0230342e-01   2.0207558e-01   4.7218299e-03   1.8809485e-01   8.9361851e-13
   1.6000000e+01   2.2255409e+00   4.0366464e+01   2.1018114e+01   3.0000000e+01   2.1000000e+01   6.4685723e-01   2.2250151e+00   2.6325742e-01   2.0793814e-01   2.0767465e-01   6.4828464e-01   2.2798242e+00   2.6039328e-01   2.0575157e-01   2.0545622e-01   4.7344946e-03   2.9484244e-02   8.7785335e-13
   1.7000000e+01   2.3396469e+00   4.2397514e+01   2.2127270e+01   3.0000000e+01   2.0000000e+01   6.6089239e-01   2.3268860e+00   2.7190346e-01   2.1195577e-01   2.1164484e-01   6.6240936e-01   2.2994765e+00   2.6875967e-01   2.0931139e-01   2.0909925e-01   4.8037853e-03   1.1425185e-02   2.5920377e-12
   1.8000000e+01   2.4596031e+00   4.4386406e+01   2.3287113e+01   3.0000000e+01   2.0000000e+01   6.7511558e-01   2.4349232e+00   2.8115254e-01   2.1625443e-01   2.1596601e-01   6.7685739e-01   3.7004970e+00   2.7772235e-01   2.1316514e-01   2.1310354e-01   5.2453018e-03   5.2773086e-01   2.6526559e-12
   1.9000000e+01   2.5857097e+00   4.6420028e+01   2.4521507e+01   3.0000000e+01   2.0000000e+01   6.8952515e-01   2.5475274e+00   2.9103592e-01   2.2098585e-01   2.2068399e-01   6.9162236e-01   4.9525756e+00   2.8731851e-01   2.1754801e-01   2.1744931e-01   5.2565858e-03   9.5429077e-01   2.4885649e-12
   2.0000000e+01   2.7182818e+00   4.8426895e+01   2.5704956e+01   3.1000000e+01   2.0000000e+01   7.0411534e-01   2.6693327e+00   3.0160552e-01   2.2610021e-01   2.2581767e-01   7.0659423e-01   5.2130937e+00   2.9756375e-01   2.2191020e-01   2.2227049e-01   6.5014984e-03   9.6565479e-01   1.8506308e-12
   2.1000000e+01   2.8576511e+00   5.0541594e+01   2.6935045e+01   3.2000000e+01   2.1000000e+01   7.1888429e-01   2.7943071e+00   3.1289547e-01   2.3160213e-01   2.3130749e-01   7.2165876e-01   5.9519338e+00   3.0855919e-01   2.2749622e-01   2.2755798e-01   6.5392529e-03   1.1439501e+00   1.4149792e-12
   2.2000000e+01   3.0041660e+00   5.2570981e+01   2.8202687e+01   3.2000000e+01   2.1000000e+01   7.3382860e-01   2.9263277e+00   3.2496609e-01   2.3755569e-01   2.3739608e-01   7.3684148e-01   4.9398966e+00   3.2055109e-01   2.3313970e-01   2.3316759e-01   6.7291474e-03   6.9944667e-01   1.2537749e-12
   2.3000000e+01   3.1581929e+00   5.4662272e+01   2.9437284e+01   3.2000000e+01   2.1000000e+01   7.4894773e-01   3.0654731e+00   3.3782167e-01   2.4385188e-01   2.4397446e-01   7.5222103e-01   4.2847727e+00   3.3337245e-01   2.4039496e-01   2.3947920e-01   6.9063635e-03   4.0740588e-01   1.2453372e-12
   2.4000000e+01   3.3201169e+00   5.6833595e+01   3.0695861e+01   3.2000000e+01   2.1000000e+01   7.6423735e-01   3.2122721e+00   3.5151245e-01   2.5077412e-01   2.5107912e-01   7.6766445e-01   5.8937524e+00   3.4693401e-01   2.4800432e-01   2.4564902e-01   7.0815835e-03   8.4775425e-01   1.1460832e-12
   2.5000000e+01   3.4903430e+00   5.9047150e+01   3.1952890e+01   3.2000000e+01   2.2000000e+01   7.7969188e-01   3.3668357e+00   3.6610732e-01   2.5856786e-01   2.5886489e-01   7.8330876e-01   4.8875796e+00   3.6120718e-01   2.5698208e-01   2.5300152e-01   7.1332969e-03   4.6203873e-01   1.0428325e-12
   2.6000000e+01   3.6692967e+00   6.1285617e+01   3.3235672e+01   3.2000000e+01   2.2000000e+01   7.9530920e-01   3.5293058e+00   3.8165880e-01   2.6709420e-01   2.6726592e-01   7.9904498e-01   4.3887980e+00   3.7627474e-01   2.6381512e-01   2.6077207e-01   6.9691185e-03   2.5219641e-01   1.0208501e-12
   2.7000000e+01   3.8574255e+00   6.3601116e+01   3.4545162e+01   3.3000000e+01   2.2000000e+01   8.1108429e-01   3.6998969e+00   3.9821376e-01   2.7634659e-01   2.7619836e-01   8.1495134e-01   3.9618332e+00   3.9275027e-01   2.7464791e-01   2.6962217e-01   6.5263996e-03   7.7784010e-02   4.1489034e-13
   2.8000000e+01   4.0552000e+00   6.5939471e+01   3.5815000e+01   3.4000000e+01   2.3000000e+01   8.2701348e-01   3.8789188e+00   4.1580555e-01   2.8654539e-01   2.8613073e-01   8.3101830e-01   5.1149997e+00   4.1001407e-01   2.8274145e-01   2.7827089e-01   5.7660943e-03   3.2626988e-01   4.2621462e-13
   2.9000000e+01   4.2631145e+00   6.8365912e+01   3.7129413e+01   3.4000000e+01   2.5000000e+01   8.4308911e-01   4.0681950e+00   4.3451601e-01   2.9759015e-01   2.9691264e-01   8.4747556e-01   5.3758955e+00   4.2848636e-01   2.9302884e-01   2.8864921e-01   5.0072666e-03   3.2806173e-01   5.3701488e-13
   3.0000000e+01   4.4816891e+00   7.0868504e+01   3.8564874e+01   3.5000000e+01   2.7000000e+01   8.5930961e-01   4.2707855e+00   4.5440624e-01   3.0962157e-01   3.0851359e-01   8.6443464e-01   7.1409530e+00   4.4766586e-01   3.0367040e-01   2.9980562e-01   5.5701739e-03   6.8005820e-01   5.4412030e-13
   3.1000000e+01   4.7114702e+00   7.3331536e+01   3.9912067e+01   3.5000000e+01   2.6000000e+01   8.7566845e-01   4.4865197e+00   4.7552052e-01   3.2283939e-01   3.2122179e-01   8.8141867e-01   8.4296371e+00   4.6818803e-01   3.1490092e-01   3.1231022e-01   6.4466346e-03   8.8793516e-01   4.2710280e-13
   3.2000000e+01   4.9530324e+00   7.5796288e+01   4.1511462e+01   3.6000000e+01   2.6000000e+01   8.9215983e-01   4.7076620e+00   4.9795281e-01   3.3727921e-01   3.3513060e-01   8.9871396e-01   8.2555055e+00   4.9022007e-01   3.2946568e-01   3.2583556e-01   7.3571716e-03   7.5925991e-01   3.0142555e-13
   3.3000000e+01   5.2069798e+00   7.8296654e+01   4.2896693e+01   3.6000000e+01   2.7000000e+01   9.0877745e-01   4.9468428e+00   5.2170460e-01   3.5329003e-01   3.5038035e-01   9.1531952e-01   8.4300668e+00   5.1395108e-01   3.4362821e-01   3.4011185e-01   8.9677701e-03   7.0848860e-01  -1.7730262e-13
   3.4000000e+01   5.4739474e+00   8.1074121e+01   4.4430324e+01   3.8000000e+01   2.9000000e+01   9.2551480e-01   5.2014793e+00   5.4688567e-01   3.7077560e-01   3.6725677e-01   9.3214896e-01   4.4007862e+00   5.3768788e-01   3.5927558e-01   3.5658337e-01   1.0581791e-02   1.5222841e-01  -1.7197355e-13
   3.5000000e+01   5.7546027e+00   8.3792702e+01   4.5914665e+01   3.7000000e+01   2.8000000e+01   9.4236096e-01   5.4735678e+00   5.7356297e-01   3.8976607e-01   3.8620140e-01   9.4914223e-01   5.4232563e+00   5.6297661e-01   3.7525559e-01   3.7349636e-01   1.1918516e-02   3.0345689e-02  -1.5454305e-13
   3.6000000e+01   6.0496475e+00   8.6409230e+01   4.7315111e+01   3.8000000e+01   2.8000000e+01   9.5930597e-01   5.7495622e+00   6.0178844e-01   4.1057265e-01   4.0613983e-01   9.6665398e-01   4.1600828e+00   5.8967284e-01   3.9258002e-01   3.9285948e-01   1.3417276e-02   2.7715117e-01  -4.0611958e-13
   3.7000000e+01   6.3598195e+00   8.9193067e+01   4.8826974e+01   3.9000000e+01   2.9000000e+01   9.7634899e-01   6.0563632e+00   6.3163681e-01   4.3293261e-01   4.2853133e-01   9.8398192e-01   5.0437362e+00   6.1922481e-01   4.1214822e-01   4.1434371e-01   1.4062553e-02   1.6843356e-01   1.0269563e-13
   3.8000000e+01   6.6858944e+00   9.1942847e+01   5.0676837e+01   4.0000000e+01   2.9000000e+01   9.9347413e-01   6.3843260e+00   6.6321866e-01   4.5715045e-01   4.5331267e-01   1.0014338e+00   6.5289448e+00   6.4869025e-01   4.3214348e-01   4.3723593e-01   1.4278055e-02   4.1204814e-02   4.9626969e-14
   3.9000000e+01   7.0286876e+00   9.4998821e+01   5.2225523e+01   4.2000000e+01   3.1000000e+01   1.0106736e+00   6.7355169e+00   6.9654642e-01   4.8350693e-01   4.7985889e-01   1.0190046e+00   6.5911834e+00   6.8059886e-01   4.5387350e-01   4.6138319e-01   1.4339393e-02   4.7827984e-02   1.4577228e-13
   4.0000000e+01   7.3890561e+00   9.8154783e+01   5.3793456e+01   4.3000000e+01   3.2000000e+01   1.0279383e+00   7.1146239e+00   7.3172963e-01   5.1227155e-01   5.0901232e-01   1.0369377e+00   5.8059146e+00   7.1513343e-01   4.7744811e-01   4.9139240e-01   1.4424333e-02   1.8564660e-01   3.5449421e-13
   4.1000000e+01   7.7679011e+00   1.0117968e+02   5.5482416e+01   4.3000000e+01   3.3000000e+01   1.0452595e+00   7.5173301e+00   7.6884742e-01   5.4367615e-01   5.4010995e-01   1.0552988e+00   2.8956096e+00   7.5034764e-01   5.0294136e-01   5.1580918e-01   1.4576499e-02   6.1574451e-01   8.5009777e-13
   4.2000000e+01   8.1661699e+00   1.0423779e+02   5.7089127e+01   4.4000000e+01   3.3000000e+01   1.0626256e+00   7.9431388e+00   8.0794895e-01   5.7816063e-01   5.7392562e-01   1.0723394e+00   2.3094793e+00   7.8941224e-01   5.3459161e-01   5.5273236e-01   1.5168494e-02   7.1028703e-01   7.9636298e-13
   4.3000000e+01   8.5848584e+00   1.0758396e+02   5.8829699e+01   4.6000000e+01   3.5000000e+01   1.0800232e+00   8.4053516e+00   8.4918666e-01   6.1575682e-01   6.1070169e-01   1.0898707e+00   5.1932701e+00   8.3023462e-01   5.6883872e-01   5.8983936e-01   1.5782616e-02   3.8470267e-01   7.5528472e-13
   4.4000000e+01   9.0250135e+00   1.1121538e+02   6.0702243e+01   4.7000000e+01   3.7000000e+01   1.0974418e+00   8.9058706e+00   8.9259730e-01   6.5669178e-01   6.5108191e-01   1.1072687e+00   4.9744088e+00   8.7281004e-01   5.9955071e-01   6.2965117e-01   1.6368992e-02   4.4387555e-01   4.1777692e-13
   4.5000000e+01   9.4877358e+00   1.1470070e+02   6.2648633e+01   4.7000000e+01   3.7000000e+01   1.1148742e+00   9.4420266e+00   9.3825733e-01   7.0109329e-01   6.9543488e-01   1.1254507e+00   5.0015940e+00   9.1671996e-01   6.3212390e-01   6.7065619e-01   1.6721801e-02   4.7289270e-01   2.0705659e-13
   4.6000000e+01   9.9741825e+00   1.1816464e+02   6.5129579e+01   4.9000000e+01   3.8000000e+01   1.1323084e+00   1.0033755e+01   9.8625576e-01   7.4929521e-01   7.4189714e-01   1.1438970e+00   6.0429026e+00   9.6441391e-01   6.6938300e-01   7.1920447e-01   1.6944294e-02   4.0027848e-01   1.8762769e-14
   4.7000000e+01   1.0485570e+01   1.2177864e+02   6.7191754e+01   4.9000000e+01   3.9000000e+01   1.1497310e+00   1.0692784e+01   1.0366849e+00   8.0168067e-01   7.9101137e-01   1.1619920e+00   6.3582299e+00   1.0143446e+00   7.1415364e-01   7.6721896e-01   1.7161063e-02   4.0641558e-01   8.2267526e-14
   4.8000000e+01   1.1023176e+01   1.2564175e+02   6.9564494e+01   5.0000000e+01   4.1000000e+01   1.1671350e+00   1.1393483e+01   1.0895781e+00   8.5847746e-01   8.4494937e-01   1.1798042e+00   8.1272265e+00   1.0668368e+00   7.7139865e-01   8.2380937e-01   1.7263309e-02   2.8710386e-01   9.5812247e-14
   4.9000000e+01   1.1588347e+01   1.2971965e+02   7.1902182e+01   5.2000000e+01   4.3000000e+01   1.1845061e+00   1.2143814e+01   1.1450445e+00   9.1981168e-01   9.0408051e-01   1.1968238e+00   8.9325184e+00   1.1218134e+00   8.3740113e-01   8.8382184e-01   1.7039542e-02   2.6465564e-01   3.5094150e-13
   5.0000000e+01   1.2182494e+01   1.3397676e+02   7.4673813e+01   5.1000000e+01   4.4000000e+01   1.2018288e+00   1.2952369e+01   1.2031878e+00   9.8599628e-01   9.6867721e-01   1.2146860e+00   9.5239694e+00   1.1780727e+00   8.9428342e-01   9.4695199e-01   1.6514474e-02   2.6507571e-01   2.4591440e-13
   5.1000000e+01   1.2807104e+01   1.3842909e+02   7.7622111e+01   5.5000000e+01   4.6000000e+01   1.2190871e+00   1.3833640e+01   1.2640259e+00   1.0578030e+00   1.0397932e+00   1.2320873e+00   9.4769759e+00   1.2386545e+00   9.5481032e-01   1.0150001e+00   1.6140104e-02   3.1536549e-01   2.4080737e-13
   5.2000000e+01   1.3463738e+01   1.4322460e+02   8.0993919e+01   5.7000000e+01   4.7000000e+01   1.2362652e+00   1.4821358e+01   1.3276628e+00   1.1354796e+00   1.1155972e+00   1.2490722e+00   9.6647433e+00   1.3018374e+00   1.0343125e+00   1.0930604e+00   1.5770760e-02   3.4720245e-01   2.5746072e-13
   5.3000000e+01   1.4154039e+01   1.4885305e+02   8.4240391e+01   6.1000000e+01   5.0000000e+01   1.2533470e+00   1.5874979e+01   1.3941652e+00   1.2193476e+00   1.1969674e+00   1.2666231e+00   1.1349363e+01   1.3673699e+00   1.1180931e+00   1.1714592e+00   1.5344818e-02   2.8421975e-01   2.9254377e-13
   5.4000000e+01   1.4879732e+01   1.5407723e+02   8.7611804e+01   6.3000000e+01   5.1000000e+01   1.2703147e+00   1.7016589e+01   1.4636058e+00   1.3097398e+00   1.2857685e+00   1.2840174e+00   1.5695163e+01   1.4327986e+00   1.2069585e+00   1.2620698e+00   1.4814679e-02   7.7000352e-02   1.1868284e-13
   5.5000000e+01   1.5642632e+01   1.5975567e+02   9.1339816e+01   6.5000000e+01   5.2000000e+01   1.2871449e+00   1.8263398e+01   1.5360289e+00   1.4071241e+00   1.3825768e+00   1.3012214e+00   1.9620440e+01   1.5042449e+00   1.2992961e+00   1.3561917e+00   1.4235154e-02   7.4397309e-02  -5.0404125e-14
   5.6000000e+01   1.6444647e+01   1.6587005e+02   9.5175932e+01   6.7000000e+01   5.4000000e+01   1.3038155e+00   1.9613448e+01   1.6114914e+00   1.5116731e+00   1.4896281e+00   1.3176807e+00   2.1755829e+01   1.5796497e+00   1.4097740e+00   1.4576657e+00   1.3442075e-02   1.0774115e-01  -2.2537527e-14
   5.7000000e+01   1.7287782e+01   1.7212216e+02   9.9494484e+01   6.7000000e+01   5.6000000e+01   1.3203061e+00   2.1093372e+01   1.6900488e+00   1.6239480e+00   1.6027049e+00   1.3351606e+00   1.9627929e+01   1.6560686e+00   1.5270086e+00   1.5668986e+00   1.2553774e-02   7.2054574e-02  -9.1038288e-15
   5.8000000e+01   1.8174145e+01   1.7863008e+02   1.0397244e+02   6.8000000e+01   5.7000000e+01   1.3365991e+00   2.2726260e+01   1.7717385e+00   1.7446428e+00   1.7216202e+00   1.3524507e+00   1.9381082e+01   1.7356577e+00   1.6433406e+00   1.6856040e+00   1.1733055e-02   1.5045050e-01  -1.0536017e-13
   5.9000000e+01   1.9105954e+01   1.8530636e+02   1.0845177e+02   6.9000000e+01   5.8000000e+01   1.3526713e+00   2.4524402e+01   1.8565753e+00   1.8743517e+00   1.8533206e+00   1.3695337e+00   2.1046109e+01   1.8172974e+00   1.7714709e+00   1.8178049e+00   1.1042103e-02   1.4587437e-01  -7.2497564e-14
   6.0000000e+01   2.0085537e+01   1.9232511e+02   1.1298624e+02   7.2000000e+01   6.0000000e+01   1.3685050e+00   2.6503489e+01   1.9445749e+00   2.0133788e+00   1.9945657e+00   1.3867234e+00   2.4171245e+01   1.9021394e+00   1.9162437e+00   1.9503112e+00   1.0375064e-02   9.3086483e-02   8.8817842e-16
   6.1000000e+01   2.1115344e+01   1.9985196e+02   1.1852224e+02   7.5000000e+01   6.3000000e+01   1.3840837e+00   2.8686565e+01   2.0357927e+00   2.1621633e+00   2.1442179e+00   1.4043272e+00   2.4182165e+01   1.9886981e+00   2.0628492e+00   2.0966833e+00   9.7131481e-03   1.6235232e-01   4.4408921e-16
   6.2000000e+01   2.2197951e+01   2.0830410e+02   1.2502996e+02   7.8000000e+01   6.5000000e+01   1.3993690e+00   3.1097451e+01   2.1301328e+00   2.3209878e+00   2.3042328e+00   1.4207265e+00   2.3338076e+01   2.0846042e+00   2.2338419e+00   2.2539976e+00   8.9732261e-03   2.5470703e-01   5.2957638e-14
   6.3000000e+01   2.3336065e+01   2.1689200e+02   1.3188028e+02   7.8000000e+01   6.7000000e+01   1.4143402e+00   3.3752465e+01   2.2276393e+00   2.4904099e+00   2.4754630e+00   1.4367594e+00   2.7781636e+01   2.1829943e+00   2.4133341e+00   2.4178410e+00   8.2065030e-03   1.8318283e-01   8.5376151e-14
   6.4000000e+01   2.4532530e+01   2.2610062e+02   1.3855266e+02   8.0000000e+01   6.8000000e+01   1.4289743e+00   3.6695335e+01   2.3282626e+00   2.6710509e+00   2.6566059e+00   1.4525311e+00   2.4717493e+01   2.2854811e+00   2.5928414e+00   2.5926863e+00   8.0103332e-03   3.3180886e-01   6.1617378e-14
   6.5000000e+01   2.5790340e+01   2.3542780e+02   1.4563580e+02   8.1000000e+01   6.9000000e+01   1.4432506e+00   3.9921067e+01   2.4319512e+00   2.8632805e+00   2.8478752e+00   1.4668939e+00   2.5861881e+01   2.3923591e+00   2.7886376e+00   2.7832492e+00   9.0071950e-03   3.5800969e-01   4.6518345e-14
   6.6000000e+01   2.7112639e+01   2.4562242e+02   1.5264713e+02   8.4000000e+01   7.2000000e+01   1.4571430e+00   4.3514188e+01   2.5386507e+00   3.0675744e+00   3.0535056e+00   1.4821647e+00   2.9543265e+01   2.4986918e+00   2.9912767e+00   2.9858943e+00   9.3170337e-03   3.2739158e-01   4.8294702e-14
   6.7000000e+01   2.8502734e+01   2.5638734e+02   1.5971261e+02   8.6000000e+01   7.4000000e+01   1.4706213e+00   4.7473912e+01   2.6482203e+00   3.2845536e+00   3.2729343e+00   1.4966030e+00   3.1905652e+01   2.6079871e+00   3.2052088e+00   3.2060583e+00   9.8934308e-03   3.3458200e-01   3.0087044e-14
   6.8000000e+01   2.9964100e+01   2.6778917e+02   1.6713300e+02   8.8000000e+01   7.6000000e+01   1.4836617e+00   5.1857974e+01   2.7605494e+00   3.5145811e+00   3.5041497e+00   1.5107046e+00   3.9774237e+01   2.7163190e+00   3.4209333e+00   3.4316558e+00   1.0354609e-02   2.4095780e-01  -6.3504757e-14
   6.9000000e+01   3.1500392e+01   2.7996176e+02   1.7523169e+02   9.1000000e+01   7.7000000e+01   1.4962320e+00   5.6708660e+01   2.8755258e+00   3.7583337e+00   3.7484555e+00   1.5241029e+00   4.9591803e+01   2.8302565e+00   3.6545500e+00   3.6763230e+00   1.0783154e-02   1.3492848e-01   2.1205260e-14
   7.0000000e+01   3.3115452e+01   2.9278385e+02   1.8348689e+02   9.4000000e+01   8.0000000e+01   1.5083058e+00   6.2080292e+01   2.9930670e+00   4.0161544e+00   4.0075489e+00   1.5361921e+00   5.8162931e+01   2.9467167e+00   3.9060755e+00   3.9320575e+00   1.1115243e-02   7.3515368e-02   1.8396396e-13
   7.1000000e+01   3.4813317e+01   3.0622620e+02   1.9127521e+02   9.7000000e+01   8.2000000e+01   1.5198608e+00   6.8005261e+01   3.1128644e+00   4.2886265e+00   4.2809642e+00   1.5479191e+00   6.4858708e+01   3.0663706e+00   4.1770176e+00   4.2023725e+00   1.1703600e-02   5.7431343e-02   1.6109336e-13
   7.2000000e+01   3.6598234e+01   3.2073782e+02   1.9985277e+02   9.8000000e+01   8.3000000e+01   1.5308673e+00   7.4560536e+01   3.2348032e+00   4.5756608e+00   4.5696475e+00   1.5602668e+00   7.7818424e+01   3.1874464e+00   4.4472228e+00   4.4853747e+00   1.2261989e-02   3.0896766e-02   2.8088643e-14
   7.3000000e+01   3.8474666e+01   3.3648665e+02   2.0977657e+02   1.0100000e+02   8.6000000e+01   1.5413051e+00   8.1815207e+01   3.3586259e+00   4.8774383e+00   4.8714387e+00   1.5714201e+00   8.2808317e+01   3.3111243e+00   4.7416130e+00   4.7864872e+00   1.2757624e-02   2.5103996e-02  -2.3758773e-14
   7.4000000e+01   4.0447304e+01   3.5367138e+02   2.1979873e+02   1.0400000e+02   8.8000000e+01   1.5511403e+00   8.9824667e+01   3.4840732e+00   5.1941417e+00   5.1867527e+00   1.5812208e+00   9.9598873e+01   3.4373323e+00   5.0574561e+00   5.1027058e+00   1.3390689e-02   9.3966491e-02  -9.4924069e-14
   7.5000000e+01   4.2521082e+01   3.7249181e+02   2.3200046e+02   1.0700000e+02   8.9000000e+01   1.5603318e+00   9.8686421e+01   3.6108780e+00   5.5261381e+00   5.5170480e+00   1.5908979e+00   1.1008030e+02   3.5612393e+00   5.3915424e+00   5.4341463e+00   1.3938870e-02   9.9907185e-02  -2.3414604e-13
   7.6000000e+01   4.4701184e+01   3.9283945e+02   2.4391329e+02   1.0800000e+02   9.1000000e+01   1.5688411e+00   1.0848519e+02   3.7387307e+00   5.8733324e+00   5.8627049e+00   1.6009555e+00   1.1430439e+02   3.6864941e+00   5.7350957e+00   5.7861278e+00   1.4435878e-02   3.8430289e-02  -1.9018120e-13
   7.7000000e+01   4.6993063e+01   4.1471303e+02   2.5875299e+02   1.1100000e+02   9.4000000e+01   1.5766362e+00   1.1931820e+02   3.8673278e+00   6.2357529e+00   6.2236126e+00   1.6111159e+00   1.1899407e+02   3.8135443e+00   6.0952247e+00   6.1491676e+00   1.4867808e-02   2.4191836e-02  -2.2826185e-13
   7.8000000e+01   4.9402449e+01   4.3685907e+02   2.7364879e+02   1.1200000e+02   9.6000000e+01   1.5836832e+00   1.3134819e+02   3.9963548e+00   6.6139481e+00   6.6006948e+00   1.6195133e+00   1.2832414e+02   3.9466771e+00   6.4842149e+00   6.5329636e+00   1.4799363e-02   3.7481752e-02  -1.5132340e-13
   7.9000000e+01   5.1935367e+01   4.6101295e+02   2.8813379e+02   1.1500000e+02   9.8000000e+01   1.5899600e+00   1.4458850e+02   4.1254102e+00   7.0078986e+00   6.9932306e+00   1.6296312e+00   1.3786946e+02   4.0806064e+00   6.8750752e+00   6.9302228e+00   1.5037719e-02   6.0808974e-02  -2.3292479e-13
   8.0000000e+01   5.4598150e+01   4.8861082e+02   3.0415312e+02   1.2000000e+02   1.0100000e+02   1.5954334e+00   1.5918342e+02   4.2541238e+00   7.4171101e+00   7.4008488e+00   1.6371617e+00   1.4906369e+02   4.2169126e+00   7.2757119e+00   7.3406165e+00   1.5367579e-02   7.7963374e-02  -2.5590641e-13
   8.1000000e+01   5.7397457e+01   5.1607609e+02   3.2162194e+02   1.1800000e+02   9.9000000e+01   1.6000761e+00   1.7528322e+02   4.3820846e+00   7.8414759e+00   7.8236617e+00   1.6432635e+00   1.6218373e+02   4.3494634e+00   7.6943788e+00   7.7654024e+00   1.5662247e-02   8.9224988e-02  -2.6834091e-13
   8.2000000e+01   6.0340288e+01   5.4290359e+02   3.3641108e+02   1.1700000e+02   1.0000000e+02   1.6038681e+00   1.9301108e+02   4.5089316e+00   8.2811197e+00   8.2619638e+00   1.6505923e+00   1.6467757e+02   4.4714151e+00   8.1293232e+00   8.2024409e+00   1.6030423e-02   1.6047453e-01  -2.6323388e-13
   8.3000000e+01   6.3434000e+01   5.7147934e+02   3.5337034e+02   1.1700000e+02   1.0000000e+02   1.6067848e+00   2.1253748e+02   4.6342201e+00   8.7355470e+00   8.7148087e+00   1.6578111e+00   1.7692507e+02   4.5942589e+00   8.5766524e+00   8.6602675e+00   1.6376769e-02   1.8119098e-01  -2.5990321e-13
   8.4000000e+01   6.6686331e+01   6.0248072e+02   3.7184182e+02   1.2000000e+02   1.0100000e+02   1.6088017e+00   2.3402710e+02   4.7575399e+00   9.2039139e+00   9.1813404e+00   1.6611717e+00   2.0408429e+02   4.7136455e+00   9.0553869e+00   9.1319654e+00   1.6712558e-02   1.4252015e-01  -2.5457414e-13
   8.5000000e+01   7.0105412e+01   6.3072620e+02   3.8907702e+02   1.1700000e+02   9.9000000e+01   1.6098841e+00   2.5767192e+02   4.8784382e+00   9.6859784e+00   9.6617252e+00   1.6650157e+00   2.3866885e+02   4.8352777e+00   9.5311477e+00   9.6160225e+00   1.6989892e-02   8.9485966e-02  -2.1260771e-13
   8.6000000e+01   7.3699794e+01   6.5757908e+02   4.0441490e+02   1.1600000e+02   1.0000000e+02   1.6099934e+00   2.8366238e+02   4.9964413e+00   1.0180685e+01   1.0155361e+01   1.6679672e+00   2.5223486e+02   4.9643942e+00   1.0040696e+01   1.0113993e+01   1.7230372e-02   1.2611338e-01  -1.9917401e-13
   8.7000000e+01   7.7478463e+01   6.8311868e+02   4.2031491e+02   1.1400000e+02   9.8000000e+01   1.6090999e+00   3.1221554e+02   5.1112435e+00   1.0687200e+01   1.0660915e+01   1.6677129e+00   2.8400239e+02   5.0851338e+00   1.0574161e+01   1.0618049e+01   1.7410402e-02   1.0620148e-01  -1.6653345e-13
   8.8000000e+01   8.1450869e+01   7.1127691e+02   4.3771104e+02   1.1500000e+02   9.8000000e+01   1.6071780e+00   3.4355485e+02   5.2224204e+00   1.1204915e+01   1.1176732e+01   1.6673221e+00   3.1257434e+02   5.1865262e+00   1.1111565e+01   1.1139050e+01   1.7539757e-02   1.0613439e-01  -1.6897594e-13
   8.9000000e+01   8.5626944e+01   7.4080082e+02   4.5728897e+02   1.1600000e+02   9.9000000e+01   1.6042112e+00   3.7783578e+02   5.3296045e+00   1.1732583e+01   1.1703331e+01   1.6676641e+00   3.5269891e+02   5.2857240e+00   1.1644726e+01   1.1666842e+01   1.7843159e-02   8.3184634e-02  -2.1227464e-13
   9.0000000e+01   9.0017131e+01   7.7122437e+02   4.7382948e+02   1.1600000e+02   1.0000000e+02   1.6001787e+00   4.1533970e+02   5.4324258e+00   1.2268903e+01   1.2239404e+01   1.6674567e+00   3.9344990e+02   5.3857097e+00   1.2183942e+01   1.2201571e+01   1.8205312e-02   6.9949200e-02  -2.7622349e-13
   9.1000000e+01   9.4632408e+01   8.0712828e+02   4.9478032e+02   1.1900000e+02   1.0200000e+02   1.5950472e+00   4.5633253e+02   5.5306118e+00   1.2812754e+01   1.2783210e+01   1.6669954e+00   4.3584265e+02   5.4846751e+00   1.2730878e+01   1.2746590e+01   1.8611879e-02   6.2677403e-02  -2.7122748e-13
   9.2000000e+01   9.9484316e+01   8.4811916e+02   5.1711559e+02   1.2200000e+02   1.0400000e+02   1.5887770e+00   5.0110282e+02   5.6239160e+00   1.3363154e+01   1.3333619e+01   1.6650237e+00   4.8023601e+02   5.5788838e+00   1.3276912e+01   1.3295706e+01   1.9038134e-02   5.9887119e-02  -2.3980817e-13
   9.3000000e+01   1.0458499e+02   8.9814068e+02   5.4139259e+02   1.2400000e+02   1.0500000e+02   1.5813449e+00   5.5000591e+02   5.7120764e+00   1.3918523e+01   1.3888614e+01   1.6606547e+00   5.2745120e+02   5.6722902e+00   1.3840831e+01   1.3853004e+01   1.9375921e-02   5.9589463e-02  -2.0239366e-13
   9.4000000e+01   1.0994717e+02   9.4643418e+02   5.6509195e+02   1.2300000e+02   1.0500000e+02   1.5727314e+00   6.0332235e+02   5.7948721e+00   1.4477579e+01   1.4447324e+01   1.6565928e+00   5.8266477e+02   5.7530739e+00   1.4405340e+01   1.4418377e+01   1.9702624e-02   5.6608453e-02  -1.6653345e-13
   9.5000000e+01   1.1558428e+02   9.9526350e+02   5.9211790e+02   1.2200000e+02   1.0500000e+02   1.5629140e+00   6.6135247e+02   5.8722477e+00   1.5038694e+01   1.5008485e+01   1.6512752e+00   6.3144870e+02   5.8392727e+00   1.4973765e+01   1.4978957e+01   2.0066940e-02   6.4375675e-02  -1.6997515e-13
   9.6000000e+01   1.2151042e+02   1.0455653e+03   6.1827242e+02   1.2000000e+02   1.0400000e+02   1.5518743e+00   7.2448051e+02   5.9440848e+00   1.5599982e+01   1.5569927e+01   1.6425973e+00   6.9029197e+02   5.9123132e+00   1.5550949e+01   1.5547625e+01   2.0409536e-02   6.6636824e-02  -1.9506619e-13
   9.7000000e+01   1.2774039e+02   1.0984258e+03   6.4901954e+02   1.2000000e+02   1.0400000e+02   1.5396033e+00   7.9305566e+02   6.0103082e+00   1.6159431e+01   1.6129625e+01   1.6316581e+00   7.6401927e+02   5.9877276e+00   1.6116375e+01   1.6112346e+01   2.0753284e-02   6.3163496e-02  -1.9984014e-13
   9.8000000e+01   1.3428978e+02   1.1562920e+03   6.7518653e+02   1.2000000e+02   1.0300000e+02   1.5260750e+00   8.6744950e+02   6.0709787e+00   1.6715051e+01   1.6685893e+01   1.6161792e+00   8.5483113e+02   6.0466748e+00   1.6661484e+01   1.6673381e+01   2.1106388e-02   6.2451490e-02  -2.2482016e-13
   9.9000000e+01   1.4117496e+02   1.2151955e+03   7.0799471e+02   1.2100000e+02   1.0300000e+02   1.5112631e+00   9.4809335e+02   6.1261941e+00   1.7264647e+01   1.7236398e+01   1.5976274e+00   9.5303215e+02   6.0991401e+00   1.7225129e+01   1.7223784e+01   2.1428228e-02   6.0591217e-02  -2.1027624e-13
   1.0000000e+02   1.4841316e+02   1.2770356e+03   7.3550654e+02   1.1800000e+02   1.0200000e+02   1.4951440e+00   1.0354397e+03   6.1760924e+00   1.7806412e+01   1.7779269e+01   1.5780082e+00   1.0487753e+03   6.1492897e+00   1.7769902e+01   1.7765461e+01   2.1685302e-02   5.8901358e-02  -1.5265567e-13
   1.0100000e+02   1.5602246e+02   1.3373631e+03   7.6384370e+02   1.1600000e+02   1.0100000e+02   1.4776996e+00   1.1299204e+03   6.2208576e+00   1.8338609e+01   1.8312634e+01   1.5571851e+00   1.1438892e+03   6.1925055e+00   1.8310146e+01   1.8298750e+01   2.1886170e-02   5.7300729e-02  -1.6442403e-13
   1.0200000e+02   1.6402191e+02   1.3993278e+03   7.9132764e+02   1.1400000e+02   1.0000000e+02   1.4589334e+00   1.2319823e+03   6.2606885e+00   1.8859186e+01   1.8834514e+01   1.5324238e+00   1.2478953e+03   6.2363126e+00   1.8833126e+01   1.8825087e+01   2.2037437e-02   5.3916480e-02  -1.3822277e-13
   1.0300000e+02   1.7243149e+02   1.4628653e+03   8.2001484e+02   1.1400000e+02   9.8000000e+01   1.4388398e+00   1.3420651e+03   6.2958580e+00   1.9366314e+01   1.9343047e+01   1.5077353e+00   1.3550061e+03   6.2670342e+00   1.9349715e+01   1.9337833e+01   2.2159227e-02   5.1472829e-02  -9.1038288e-14
   1.0400000e+02   1.8127224e+02   1.5262418e+03   8.4805773e+02   1.1300000e+02   9.6000000e+01   1.4174011e+00   1.4606691e+03   6.3266456e+00   1.9857997e+01   1.9836078e+01   1.4808448e+00   1.4650808e+03   6.2939048e+00   1.9850823e+01   1.9836162e+01   2.2233947e-02   4.8396481e-02  -7.2830630e-14
   1.0500000e+02   1.9056627e+02   1.5899269e+03   8.7996359e+02   1.1300000e+02   9.5000000e+01   1.3946114e+00   1.5882483e+03   6.3533846e+00   2.0332471e+01   2.0311896e+01   1.4513690e+00   1.5874636e+03   6.3335171e+00   2.0328399e+01   2.0311785e+01   2.2284810e-02   4.4374663e-02   1.2989609e-14
   1.0600000e+02   2.0033681e+02   1.6635779e+03   9.1041085e+02   1.1300000e+02   9.4000000e+01   1.3704565e+00   1.7252291e+03   6.3764376e+00   2.0788262e+01   2.0769087e+01   1.4228495e+00   1.7223473e+03   6.3577940e+00   2.0786293e+01   2.0768380e+01   2.2349929e-02   4.1939767e-02  -8.1601392e-14
   1.0700000e+02   2.1060830e+02   1.7320085e+03   9.4099960e+02   1.1100000e+02   9.2000000e+01   1.3449391e+00   1.8720920e+03   6.3961511e+00   2.1223948e+01   2.1206181e+01   1.3928852e+00   1.8575010e+03   6.3693416e+00   2.1226237e+01   2.1208035e+01   2.2431752e-02   3.9372907e-02  -8.0380147e-14
   1.0800000e+02   2.2140642e+02   1.7975671e+03   9.6722902e+02   1.0800000e+02   9.1000000e+01   1.3180671e+00   2.0293367e+03   6.4128472e+00   2.1638111e+01   2.1621848e+01   1.3615345e+00   2.0085072e+03   6.3855462e+00   2.1643137e+01   2.1628898e+01   2.2525064e-02   3.6693395e-02  -1.0658141e-14
   1.0900000e+02   2.3275817e+02   1.8661660e+03   9.9638819e+02   1.0500000e+02   9.0000000e+01   1.2898633e+00   2.1974584e+03   6.4268699e+00   2.2029506e+01   2.2014716e+01   1.3300328e+00   2.1814860e+03   6.4052950e+00   2.2039791e+01   2.2023636e+01   2.2629942e-02   3.4833174e-02  -5.4178884e-14
   1.1000000e+02   2.4469193e+02   1.9350388e+03   1.0333057e+03   1.0400000e+02   9.0000000e+01   1.2603590e+00   2.3769340e+03   6.4385650e+00   2.2397384e+01   2.2384016e+01   1.2956023e+00   2.3706983e+03   6.4208272e+00   2.2412205e+01   2.2392180e+01   2.2754882e-02   3.1610913e-02  -1.5543122e-13
   1.1100000e+02   2.5723756e+02   2.0138310e+03   1.0690433e+03   1.0300000e+02   8.8000000e+01   1.2296005e+00   2.5684169e+03   6.4482105e+00   2.2741109e+01   2.2729014e+01   1.2593281e+00   2.5668071e+03   6.4364653e+00   2.2758661e+01   2.2734750e+01   2.2839271e-02   2.7781489e-02  -1.9506619e-13
   1.1200000e+02   2.7042641e+02   2.0863350e+03   1.0998943e+03   9.8000000e+01   8.5000000e+01   1.1976261e+00   2.7723414e+03   6.4561045e+00   2.3060194e+01   2.3049407e+01   1.2226525e+00   2.7734438e+03   6.4500571e+00   2.3078580e+01   2.3051450e+01   2.2917346e-02   2.4469422e-02  -1.5842883e-13
   1.1300000e+02   2.8429147e+02   2.1704890e+03   1.1308496e+03   9.6000000e+01   8.4000000e+01   1.1644667e+00   2.9892432e+03   6.4625053e+00   2.3354465e+01   2.3344902e+01   1.1847170e+00   2.9952072e+03   6.4553602e+00   2.3373418e+01   2.3349019e+01   2.2981242e-02   2.1031959e-02  -8.1046281e-14
   1.1400000e+02   2.9886740e+02   2.2535652e+03   1.1618482e+03   9.2000000e+01   8.0000000e+01   1.1301287e+00   3.2196830e+03   6.4676725e+00   2.3624028e+01   2.3615666e+01   1.1386234e+00   3.2243116e+03   6.4632534e+00   2.3641495e+01   2.3618966e+01   2.3017787e-02   2.1613274e-02  -1.7785773e-13
   1.1500000e+02   3.1419066e+02   2.3200822e+03   1.1922521e+03   9.1000000e+01   7.8000000e+01   1.0946192e+00   3.4642756e+03   6.4718319e+00   2.3869284e+01   2.3862016e+01   1.0920772e+00   3.4745523e+03   6.4704587e+00   2.3888983e+01   2.3864125e+01   2.3002115e-02   2.0103891e-02  -3.4661163e-13
   1.1600000e+02   3.3029956e+02   2.3853670e+03   1.2226935e+03   8.9000000e+01   7.4000000e+01   1.0579605e+00   3.7234852e+03   6.4751869e+00   2.4090596e+01   2.4084356e+01   1.0465245e+00   3.7436619e+03   6.4739494e+00   2.4109011e+01   2.4086093e+01   2.2956018e-02   1.7661638e-02  -4.8772097e-13
   1.1700000e+02   3.4723438e+02   2.4597712e+03   1.2521603e+03   8.8000000e+01   7.3000000e+01   1.0201756e+00   3.9977768e+03   6.4779019e+00   2.4288581e+01   2.4283283e+01   9.9661500e-01   4.0256964e+03   6.4739245e+00   2.4307186e+01   2.4286484e+01   2.2895652e-02   1.9818764e-02  -5.4445337e-13
   1.1800000e+02   3.6503747e+02   2.5334544e+03   1.2824683e+03   8.4000000e+01   7.1000000e+01   9.8132181e-01   4.2876822e+03   6.4801216e+00   2.4464107e+01   2.4459646e+01   9.4592490e-01   4.3184196e+03   6.4740782e+00   2.4481144e+01   2.4463561e+01   2.2817779e-02   3.2922364e-02  -4.9082960e-13
   1.1900000e+02   3.8375334e+02   2.6071479e+03   1.3116142e+03   8.1000000e+01   6.8000000e+01   9.4151512e-01   4.5937311e+03   6.4819296e+00   2.4618341e+01   2.4614645e+01   8.9558840e-01   4.6375545e+03   6.4752920e+00   2.4634368e+01   2.4619286e+01   2.2720058e-02   4.5768009e-02  -5.5200289e-13
   1.2000000e+02   4.0342879e+02   2.6537362e+03   1.3315180e+03   6.8000000e+01   5.6000000e+01   9.0091682e-01   4.9164388e+03   6.4833984e+00   2.4752642e+01   2.4749607e+01   8.4677919e-01   4.9633068e+03   6.4753649e+00   2.4768798e+01   2.4756342e+01   2.2603452e-02   5.7203047e-02  -7.3752116e-13
   1.2100000e+02   4.2411303e+02   2.6929432e+03   1.3477857e+03   6.7000000e+01   5.5000000e+01   8.5969148e-01   5.2560534e+03   6.4846199e+00   2.4868485e+01   2.4866017e+01   7.9982212e-01   5.3060204e+03   6.4774051e+00   2.4884412e+01   2.4869337e+01   2.2517980e-02   6.6868445e-02  -5.5155880e-13
   1.2200000e+02   4.4585777e+02   2.7287408e+03   1.3652369e+03   6.6000000e+01   5.5000000e+01   8.1802760e-01   5.6130994e+03   6.4856626e+00   2.4967332e+01   2.4965345e+01   7.5353891e-01   5.6687837e+03   6.4809479e+00   2.4981455e+01   2.4966961e+01   2.2452361e-02   7.6176107e-02  -6.6524564e-13
   1.2300000e+02   4.6871739e+02   2.7437296e+03   1.3729027e+03   4.1000000e+01   3.4000000e+01   7.7609647e-01   5.9881526e+03   6.4865331e+00   2.5050763e+01   2.5049271e+01   7.1260946e-01   6.0481580e+03   6.4874592e+00   2.5068822e+01   2.5046195e+01   2.2388273e-02   7.9258480e-02  -4.8661075e-13
   1.2400000e+02   4.9274904e+02   2.7544033e+03   1.3784944e+03   4.5000000e+01   3.6000000e+01   7.3406652e-01   6.3813901e+03   6.4873273e+00   2.5120539e+01   2.5119410e+01   6.6925087e-01   6.4621144e+03   6.4877364e+00   2.5132651e+01   2.5114718e+01   2.2371413e-02   8.5908688e-02  -2.5157654e-13
   1.2500000e+02   5.1801282e+02   2.7696457e+03   1.3860268e+03   5.1000000e+01   4.1000000e+01   6.9209848e-01   6.7934159e+03   6.4880546e+00   2.5178194e+01   2.5177372e+01   6.2006335e-01   6.8995785e+03   6.4876365e+00   2.5186448e+01   2.5174577e+01   2.2373398e-02   1.0191894e-01  -3.4638958e-14
   1.2600000e+02   5.4457191e+02   2.7872023e+03   1.3947611e+03   5.2000000e+01   4.4000000e+01   6.5038448e-01   7.2251296e+03   6.4887048e+00   2.5225102e+01   2.5224487e+01   5.7913241e-01   7.3505761e+03   6.4877815e+00   2.5234275e+01   2.5227097e+01   2.2329910e-02   1.0759487e-01   1.5598633e-13
   1.2700000e+02   5.7249271e+02   2.8187565e+03   1.4053908e+03   5.9000000e+01   4.8000000e+01   6.0908767e-01   7.6770737e+03   6.4892583e+00   2.5262645e+01   2.5262208e+01   5.4070164e-01   7.8121318e+03   6.4867392e+00   2.5269612e+01   2.5267655e+01   2.2234515e-02   1.1050844e-01   1.9972912e-13
   1.2800000e+02   6.0184504e+02   2.8695793e+03   1.4188761e+03   6.4000000e+01   5.2000000e+01   5.6836831e-01   8.1495304e+03   6.4897411e+00   2.5292570e+01   2.5292232e+01   5.0392305e-01   8.2939583e+03   6.4864236e+00   2.5296952e+01   2.5297720e+01   2.2111193e-02   1.1178244e-01  -2.6523228e-13
   1.2900000e+02   6.3270229e+02   2.8938914e+03   1.4266025e+03   4.9000000e+01   4.0000000e+01   5.2837230e-01   8.6426607e+03   6.4901640e+00   2.5316031e+01   2.5315796e+01   4.6716600e-01   8.7945407e+03   6.4876085e+00   2.5321014e+01   2.5322731e+01   2.1989245e-02   1.1437574e-01   2.9942715e-13
   1.3000000e+02   6.6514163e+02   2.9270674e+03   1.4364258e+03   6.0000000e+01   4.7000000e+01   4.8923314e-01   9.1566830e+03   6.4905560e+00   2.5334176e+01   2.5333991e+01   4.3168293e-01   9.3190836e+03   6.4891193e+00   2.5336649e+01   2.5339699e+01   2.1881258e-02   1.1630147e-01   6.0285110e-14
   1.3100000e+02   6.9924417e+02   2.9693018e+03   1.4497492e+03   6.2000000e+01   5.2000000e+01   4.5109633e-01   9.6922649e+03   6.4909013e+00   2.5348120e+01   2.5347971e+01   3.9890296e-01   9.8648100e+03   6.4903354e+00   2.5349764e+01   2.5353221e+01   2.1746554e-02   1.1448613e-01  -1.1479706e-13
   1.3200000e+02   7.3509519e+02   3.0210359e+03   1.4630212e+03   6.2000000e+01   5.3000000e+01   4.1409560e-01   1.0249657e+04   6.4912063e+00   2.5358748e+01   2.5358621e+01   3.6514970e-01   1.0426997e+04   6.4903683e+00   2.5359058e+01   2.5362584e+01   2.1586927e-02   1.1710313e-01   1.6986412e-14
   1.3300000e+02   7.7278433e+02   3.0691456e+03   1.4731498e+03   5.9000000e+01   5.1000000e+01   3.7836731e-01   1.0828979e+04   6.4914685e+00   2.5366708e+01   2.5366589e+01   3.3315554e-01   1.1007997e+04   6.4912549e+00   2.5365932e+01   2.5369341e+01   2.1408905e-02   1.1850974e-01  -1.1862733e-12
   1.3400000e+02   8.1240583e+02   3.1129960e+03   1.4847691e+03   5.9000000e+01   5.0000000e+01   3.4404129e-01   1.1430316e+04   6.4916993e+00   2.5372603e+01   2.5372490e+01   3.0293947e-01   1.1615179e+04   6.4921983e+00   2.5371015e+01   2.5374711e+01   2.1213423e-02   1.1858379e-01  -1.3522516e-12
   1.3500000e+02   8.5405876e+02   3.1555703e+03   1.4959885e+03   5.8000000e+01   5.1000000e+01   3.1123060e-01   1.2053713e+04   6.4919086e+00   2.5376885e+01   2.5376783e+01   2.7424128e-01   1.2246139e+04   6.4926004e+00   2.5375196e+01   2.5378633e+01   2.0995798e-02   1.1805197e-01  -3.8569148e-13
   1.3600000e+02   8.9784729e+02   3.1981402e+03   1.5071489e+03   5.8000000e+01   5.0000000e+01   2.8003691e-01   1.2699013e+04   6.4920907e+00   2.5379955e+01   2.5379859e+01   2.4614310e-01   1.2900528e+04   6.4928949e+00   2.5377920e+01   2.5381152e+01   2.0758735e-02   1.2032022e-01   5.5455640e-13
   1.3700000e+02   9.4388091e+02   3.2407272e+03   1.5181889e+03   5.8000000e+01   5.0000000e+01   2.5054726e-01   1.3365940e+04   6.4922541e+00   2.5382114e+01   2.5382033e+01   2.2079397e-01   1.3577520e+04   6.4932198e+00   2.5379952e+01   2.5383043e+01   2.0503028e-02   1.1812166e-01  -2.8976821e-14
   1.3800000e+02   9.9227472e+02   3.2761186e+03   1.5286375e+03   5.8000000e+01   5.1000000e+01   2.2283848e-01   1.4054092e+04   6.4924009e+00   2.5383589e+01   2.5383518e+01   1.9701683e-01   1.4274779e+04   6.4932862e+00   2.5381775e+01   2.5384248e+01   2.0227425e-02   1.1531758e-01  -3.1485925e-13
   1.3900000e+02   1.0431497e+03   3.3177825e+03   1.5390382e+03   5.9000000e+01   5.1000000e+01   1.9696730e-01   1.4762890e+04   6.4925335e+00   2.5384638e+01   2.5384575e+01   1.7467049e-01   1.4993644e+04   6.4933868e+00   2.5383233e+01   2.5384801e+01   1.9931325e-02   1.1270276e-01  -1.4158674e-12
   1.4000000e+02   1.0966332e+03   3.3581371e+03   1.5489612e+03   5.7000000e+01   4.9000000e+01   1.7297239e-01   1.5491595e+04   6.4926467e+00   2.5385313e+01   2.5385249e+01   1.5437587e-01   1.5732818e+04   6.4933032e+00   2.5384168e+01   2.5384944e+01   1.9612357e-02   1.0705127e-01  -5.7687188e-13
   1.4100000e+02   1.1528587e+03   3.3934513e+03   1.5565204e+03   5.7000000e+01   4.8000000e+01   1.5086639e-01   1.6239314e+04   6.4927468e+00   2.5385793e+01   2.5385713e+01   1.3586209e-01   1.6490548e+04   6.4932661e+00   2.5385209e+01   2.5385249e+01   1.9265856e-02   9.9034831e-02  -9.7821751e-13
   1.4200000e+02   1.2119671e+03   3.4318122e+03   1.5657348e+03   5.6000000e+01   4.7000000e+01   1.3064994e-01   1.7004899e+04   6.4928312e+00   2.5386138e+01   2.5386057e+01   1.1779088e-01   1.7265576e+04   6.4930904e+00   2.5385921e+01   2.5385437e+01   1.8890406e-02   9.8042963e-02  -2.4160673e-12
   1.4300000e+02   1.2741060e+03   3.4607635e+03   1.5754196e+03   5.5000000e+01   4.6000000e+01   1.1229539e-01   1.7787073e+04   6.4929038e+00   2.5386356e+01   2.5386298e+01   1.0248912e-01   1.8054671e+04   6.4931074e+00   2.5386286e+01   2.5385249e+01   1.8479444e-02   8.7026826e-02  -1.6036061e-12
   1.4400000e+02   1.3394308e+03   3.4879280e+03   1.5843592e+03   5.5000000e+01   4.6000000e+01   9.5772574e-02   1.8584258e+04   6.4929686e+00   2.5386509e+01   2.5386459e+01   8.9108315e-02   1.8859531e+04   6.4931500e+00   2.5386338e+01   2.5385353e+01   1.8031425e-02   6.9346852e-02  -3.2585046e-13
   1.4500000e+02   1.4081048e+03   3.5138244e+03   1.5941298e+03   5.4000000e+01   4.5000000e+01   8.1020805e-02   1.9394662e+04   6.4930285e+00   2.5386586e+01   2.5386537e+01   7.6054013e-02   1.9677828e+04   6.4931880e+00   2.5386491e+01   2.5385870e+01   1.7544216e-02   6.1127124e-02   6.1273209e-13
   1.4600000e+02   1.4802999e+03   3.5411256e+03   1.6021500e+03   5.5000000e+01   4.6000000e+01   6.7969247e-02   2.0216312e+04   6.4930726e+00   2.5386674e+01   2.5386621e+01   6.4880022e-02   2.0503871e+04   6.4931275e+00   2.5386247e+01   2.5385423e+01   1.7013619e-02   4.5276429e-02   1.4436230e-12
   1.4700000e+02   1.5561965e+03   3.5647109e+03   1.6102186e+03   5.4000000e+01   4.6000000e+01   5.6526457e-02   2.1047017e+04   6.4931081e+00   2.5386730e+01   2.5386680e+01   5.5168348e-02   2.1336614e+04   6.4931955e+00   2.5386453e+01   2.5385289e+01   1.6435946e-02   2.3791855e-02   1.8204327e-12
   1.4800000e+02   1.6359844e+03   3.5893357e+03   1.6185114e+03   5.4000000e+01   4.5000000e+01   4.6586493e-02   2.1884403e+04   6.4931347e+00   2.5386793e+01   2.5386746e+01   4.6447953e-02   2.2173879e+04   6.4932761e+00   2.5386466e+01   2.5385298e+01   1.5806880e-02   2.7884473e-03   2.8144154e-13
   1.4900000e+02   1.7198631e+03   3.6119836e+03   1.6259795e+03   5.3000000e+01   4.4000000e+01   3.8036134e-02   2.2725757e+04   6.4931612e+00   2.5386811e+01   2.5386768e+01   3.8847176e-02   2.3011537e+04   6.4933286e+00   2.5386489e+01   2.5385380e+01   1.5129207e-02   2.1625280e-02  -4.4220183e-13
   1.5000000e+02   1.8080424e+03   3.6320283e+03   1.6323580e+03   5.3000000e+01   4.3000000e+01   3.0761413e-02   2.3568264e+04   6.4931822e+00   2.5386846e+01   2.5386803e+01   3.2666782e-02   2.3848449e+04   6.4932568e+00   2.5386617e+01   2.5385200e+01   1.4402725e-02   6.2272043e-02  -5.4500848e-13
   1.5100000e+02   1.9007427e+03   3.6523391e+03   1.6389118e+03   5.4000000e+01   4.5000000e+01   2.4638431e-02   2.4408853e+04   6.4932012e+00   2.5386889e+01   2.5386853e+01   2.6839599e-02   2.4681410e+04   6.4932813e+00   2.5386604e+01   2.5385490e+01   1.3632003e-02   8.9658925e-02  -3.8524739e-14
   1.5200000e+02   1.9981959e+03   3.6700331e+03   1.6452227e+03   5.3000000e+01   4.6000000e+01   1.9544235e-02   2.5244392e+04   6.4932165e+00   2.5386909e+01   2.5386877e+01   2.2397366e-02   2.5505643e+04   6.4933310e+00   2.5386780e+01   2.5385713e+01   1.2819405e-02   1.4626054e-01  -1.3400392e-12
   1.5300000e+02   2.1006456e+03   3.6918583e+03   1.6518710e+03   5.4000000e+01   4.5000000e+01   1.5357191e-02   2.6071672e+04   6.4932250e+00   2.5386912e+01   2.5386879e+01   1.7878376e-02   2.6320244e+04   6.4933783e+00   2.5386864e+01   2.5385920e+01   1.1967613e-02   1.6437089e-01  -2.2039037e-12
   1.5400000e+02   2.2083480e+03   3.7120251e+03   1.6581132e+03   5.3000000e+01   4.6000000e+01   1.1956927e-02   2.6887295e+04   6.4932376e+00   2.5386927e+01   2.5386894e+01   1.4919525e-02   2.7121070e+04   6.4934084e+00   2.5386857e+01   2.5385840e+01   1.1085123e-02   2.4767535e-01   1.0457191e-12
   1.5500000e+02   2.3215724e+03   3.7333542e+03   1.6649413e+03   5.4000000e+01   4.5000000e+01   9.2318440e-03   2.7687707e+04   6.4932487e+00   2.5386945e+01   2.5386918e+01   1.1722797e-02   2.7910019e+04   6.4934799e+00   2.5386985e+01   2.5385756e+01   1.0186055e-02   2.6912003e-01   3.3465453e-12
   1.5600000e+02   2.4406020e+03   3.7490998e+03   1.6702032e+03   4.6000000e+01   3.9000000e+01   7.0822974e-03   2.8469372e+04   6.4932677e+00   2.5386796e+01   2.5386772e+01   9.4606416e-03   2.8675748e+04   6.4933409e+00   2.5387276e+01   2.5385320e+01   9.2847401e-03   3.3493248e-01   5.1806337e-12
   1.5700000e+02   2.5657343e+03   3.7623788e+03   1.6755363e+03   4.7000000e+01   3.9000000e+01   5.4088656e-03   2.9228864e+04   6.4932702e+00   2.5386758e+01   2.5386733e+01   7.1996916e-03   2.9416563e+04   6.4932488e+00   2.5387396e+01   2.5385262e+01   8.3945152e-03   3.3027921e-01   5.1444404e-12
   1.5800000e+02   2.6972823e+03   3.7766136e+03   1.6805555e+03   4.8000000e+01   3.9000000e+01   4.1226736e-03   2.9963165e+04   6.4932726e+00   2.5386766e+01   2.5386757e+01   5.6964168e-03   3.0132224e+04   6.4932717e+00   2.5387824e+01   2.5385978e+01   7.5194696e-03   3.8041524e-01   5.1395554e-12
   1.5900000e+02   2.8355750e+03   3.7914715e+03   1.6866360e+03   5.1000000e+01   4.1000000e+01   3.1506473e-03   3.0669134e+04   6.4932782e+00   2.5386875e+01   2.5386869e+01   5.0769410e-03   3.0823407e+04   6.4934521e+00   2.5387931e+01   2.5386413e+01   6.6744884e-03   6.0932334e-01   3.0987435e-12
   1.6000000e+02   2.9809580e+03   3.8067172e+03   1.6936679e+03   5.0000000e+01   4.2000000e+01   2.4263081e-03   3.1344024e+04   6.4932823e+00   2.5386898e+01   2.5386907e+01   4.0181678e-03   3.1478938e+04   6.4933386e+00   2.5387459e+01   2.5386355e+01   5.8688633e-03   6.5263441e-01   4.6805892e-12
   1.6100000e+02   3.1337950e+03   3.8239588e+03   1.6995477e+03   5.1000000e+01   4.2000000e+01   1.8952213e-03   3.1985309e+04   6.4932994e+00   2.5386926e+01   2.5386926e+01   3.2278108e-03   3.2103320e+04   6.4932144e+00   2.5387208e+01   2.5386488e+01   5.1138240e-03   6.9749076e-01   3.5399461e-12
   1.6200000e+02   3.2944681e+03   3.8368070e+03   1.7052899e+03   5.2000000e+01   4.1000000e+01   1.5121775e-03   3.2591020e+04   6.4933004e+00   2.5386933e+01   2.5386929e+01   2.3336362e-03   3.2694607e+04   6.4932680e+00   2.5387243e+01   2.5386419e+01   4.8521153e-03   5.3574114e-01   3.5033088e-12
   1.6300000e+02   3.4633791e+03   3.8499442e+03   1.7120194e+03   5.1000000e+01   4.1000000e+01   1.2412587e-03   3.3159524e+04   6.4933031e+00   2.5386924e+01   2.5386916e+01   1.4509340e-03   3.3250197e+04   6.4932421e+00   2.5387218e+01   2.5386404e+01   5.7979920e-03   1.6214414e-01   3.2113201e-12
   1.6400000e+02   3.6409503e+03   3.8673194e+03   1.7177518e+03   5.0000000e+01   4.2000000e+01   1.0517165e-03   3.3689522e+04   6.4933091e+00   2.5386922e+01   2.5386905e+01   8.8742401e-04   3.3769189e+04   6.4931496e+00   2.5387215e+01   2.5386645e+01   6.9184850e-03   1.6205140e-01   6.4607208e-12
   1.6500000e+02   3.8276258e+03   3.8809544e+03   1.7240187e+03   5.1000000e+01   4.3000000e+01   9.2075242e-04   3.4180237e+04   6.4933089e+00   2.5386873e+01   2.5386868e+01   7.5405916e-04   3.4248915e+04   6.4932626e+00   2.5387298e+01   2.5386705e+01   8.2767909e-03   1.8781863e-01   6.8979267e-12
   1.6600000e+02   4.0238724e+03   3.9016941e+03   1.7319269e+03   5.2000000e+01   4.4000000e+01   8.3169035e-04   3.4631655e+04   6.4933099e+00   2.5386910e+01   2.5386903e+01   7.7424230e-04   3.4688219e+04   6.4932554e+00   2.5386998e+01   2.5386409e+01   9.2217180e-03   7.7658582e-02   4.2953419e-12
   1.6700000e+02   4.2301807e+03   3.9173037e+03   1.7397734e+03   5.1000000e+01   4.4000000e+01   7.7052633e-04   3.5044137e+04   6.4933101e+00   2.5386930e+01   2.5386921e+01   8.7555101e-04   3.5087814e+04   6.4932657e+00   2.5387073e+01   2.5386293e+01   1.1218168e-02   1.2355529e-01   3.7040371e-12
   1.6800000e+02   4.4470667e+03   3.9377343e+03   1.7477987e+03   5.3000000e+01   4.4000000e+01   7.2751676e-04   3.5418154e+04   6.4933128e+00   2.5386936e+01   2.5386931e+01   7.7417398e-04   3.5452220e+04   6.4933339e+00   2.5387065e+01   2.5386272e+01   1.5169267e-02   4.7990056e-02  -2.7933211e-13
   1.6900000e+02   4.6750727e+03   3.9526557e+03   1.7559589e+03   5.3000000e+01   4.4000000e+01   6.9899926e-04   3.5754373e+04   6.4933189e+00   2.5386907e+01   2.5386901e+01   7.5918728e-04   3.5779195e+04   6.4932807e+00   2.5386770e+01   2.5385782e+01   1.7290985e-02   6.7326138e-02  -2.6342262e-12
   1.7000000e+02   4.9147688e+03   3.9750462e+03   1.7617276e+03   5.2000000e+01   4.4000000e+01   6.7882226e-04   3.6054038e+04   6.4933271e+00   2.5386884e+01   2.5386878e+01   7.7442110e-04   3.6071705e+04   6.4932665e+00   2.5386913e+01   2.5385983e+01   1.9793279e-02   1.1824967e-01  -3.8796744e-12
   1.7100000e+02   5.1667544e+03   3.9945328e+03   1.7703827e+03   5.5000000e+01   4.7000000e+01   6.6509557e-04   3.6318832e+04   6.4933274e+00   2.5386867e+01   2.5386864e+01   7.8226188e-04   3.6330467e+04   6.4933544e+00   2.5386994e+01   2.5386680e+01   2.1086232e-02   1.5136374e-01  -2.6804114e-12
   1.7200000e+02   5.4316596e+03   4.0156439e+03   1.7785028e+03   5.3000000e+01   4.5000000e+01   6.5684287e-04   3.6550834e+04   6.4933283e+00   2.5386885e+01   2.5386881e+01   7.6125710e-04   3.6556963e+04   6.4933010e+00   2.5387041e+01   2.5386604e+01   1.9668483e-02   1.3616872e-01  -2.1055380e-12
   1.7300000e+02   5.7101467e+03   4.0377067e+03   1.7866970e+03   5.4000000e+01   4.5000000e+01   6.5192104e-04   3.6752192e+04   6.4933305e+00   2.5386863e+01   2.5386861e+01   6.9138125e-04   3.6754704e+04   6.4933250e+00   2.5386984e+01   2.5386456e+01   1.6810411e-02   4.2701190e-02  -2.1047608e-12
   1.7400000e+02   6.0029122e+03   4.0615931e+03   1.7960680e+03   5.6000000e+01   4.6000000e+01   6.5029097e-04   3.6925402e+04   6.4933275e+00   2.5386877e+01   2.5386877e+01   5.9611678e-04   3.6925010e+04   6.4932977e+00   2.5386960e+01   2.5386418e+01   1.1382219e-02   9.3741608e-02   1.1102230e-15
   1.7500000e+02   6.3106881e+03   4.0870348e+03   1.8062520e+03   5.7000000e+01   4.9000000e+01   6.4995679e-04   3.7072782e+04   6.4933286e+00   2.5386879e+01   2.5386875e+01   5.8372495e-04   3.7070068e+04   6.4933191e+00   2.5386924e+01   2.5386508e+01   5.6561076e-03   1.0698165e-01   2.2770674e-13
   1.7600000e+02   6.6342440e+03   4.1115339e+03   1.8159426e+03   5.6000000e+01   4.8000000e+01   6.4859260e-04   3.7196717e+04   6.4933299e+00   2.5386880e+01   2.5386880e+01   5.5212034e-04   3.7192499e+04   6.4933225e+00   2.5386878e+01   2.5386490e+01   2.7623177e-03   1.5109238e-01   3.1737946e-12
   1.7700000e+02   6.9743890e+03   4.1363925e+03   1.8243539e+03   5.9000000e+01   5.0000000e+01   6.4689122e-04   3.7299828e+04   6.4933296e+00   2.5386891e+01   2.5386891e+01   5.6771686e-04   3.7294295e+04   6.4933207e+00   2.5386884e+01   2.5386518e+01   1.3710163e-03   1.2359530e-01   7.3953066e-12
   1.7800000e+02   7.3319735e+03   4.1729452e+03   1.8361611e+03   6.4000000e+01   5.1000000e+01   6.4371090e-04   3.7384655e+04   6.4933317e+00   2.5386879e+01   2.5386880e+01   5.8565451e-04   3.7378906e+04   6.4933680e+00   2.5386888e+01   2.5386929e+01   3.0629747e-03   9.2976897e-02   8.0427887e-12
   1.7900000e+02   7.7078919e+03   4.2054290e+03   1.8501323e+03   6.1000000e+01   5.1000000e+01   6.4127350e-04   3.7453484e+04   6.4933372e+00   2.5386850e+01   2.5386848e+01   5.3679737e-04   3.7448933e+04   6.4933421e+00   2.5386912e+01   2.5386851e+01   4.2635957e-03   1.6648874e-01   1.0179302e-11
   1.8000000e+02   8.1030839e+03   4.2405179e+03   1.8644223e+03   6.1000000e+01   5.2000000e+01   6.3968461e-04   3.7508519e+04   6.4933343e+00   2.5386870e+01   2.5386868e+01   5.7902800e-04   3.7503833e+04   6.4933369e+00   2.5386924e+01   2.5386847e+01   4.6813853e-03   9.9060156e-02   1.0169310e-11
   1.8100000e+02   8.5185379e+03   4.2606257e+03   1.8776464e+03   6.0000000e+01   5.1000000e+01   6.3905238e-04   3.7551811e+04   6.4933383e+00   2.5386852e+01   2.5386849e+01   5.8608057e-04   3.7548206e+04   6.4933302e+00   2.5386929e+01   2.5386825e+01   4.0540789e-03   8.6609220e-02   1.0915158e-11
   1.8200000e+02   8.9552927e+03   4.2909332e+03   1.8901012e+03   6.0000000e+01   5.1000000e+01   6.3938902e-04   3.7585233e+04   6.4933356e+00   2.5386857e+01   2.5386856e+01   5.9974947e-04   3.7582797e+04   6.4933366e+00   2.5386915e+01   2.5386782e+01   2.2793089e-03   6.4133985e-02   1.4483414e-11
   1.8300000e+02   9.4144404e+03   4.3248091e+03   1.9056897e+03   6.0000000e+01   5.1000000e+01   6.3906377e-04   3.7610485e+04   6.4933327e+00   2.5386898e+01   2.5386898e+01   6.3317720e-04   3.7609078e+04   6.4933296e+00   2.5386905e+01   2.5386816e+01   1.8299643e-03   1.1024348e-02   1.3812174e-11
   1.8400000e+02   9.8971291e+03   4.3552723e+03   1.9159349e+03   5.9000000e+01   5.0000000e+01   6.3904952e-04   3.7629242e+04   6.4933344e+00   2.5386870e+01   2.5386870e+01   6.2273909e-04   3.7629150e+04   6.4933277e+00   2.5386900e+01   2.5386827e+01   1.1275723e-03   2.6621753e-02   1.3003931e-11
   1.8500000e+02   1.0404566e+04   4.3882384e+03   1.9279070e+03   5.9000000e+01   5.1000000e+01   6.3928018e-04   3.7643017e+04   6.4933348e+00   2.5386868e+01   2.5386867e+01   6.2457257e-04   3.7644285e+04   6.4933200e+00   2.5386893e+01   2.5386801e+01   2.3054899e-04   2.3231758e-02   1.3950063e-11
   1.8600000e+02   1.0938019e+04   4.4180132e+03   1.9365829e+03   5.7000000e+01   4.8000000e+01   6.3925239e-04   3.7653171e+04   6.4933350e+00   2.5386868e+01   2.5386867e+01   6.2926228e-04   3.7655105e+04   6.4933188e+00   2.5386881e+01   2.5386796e+01   1.1620482e-04   1.5513413e-02   1.7393975e-11
   1.8700000e+02   1.1498823e+04   4.4493412e+03   1.9419155e+03   5.7000000e+01   4.5000000e+01   6.3899823e-04   3.7660832e+04   6.4933348e+00   2.5386863e+01   2.5386864e+01   6.3015207e-04   3.7662894e+04   6.4933223e+00   2.5386885e+01   2.5386794e+01   9.7437448e-05   1.3846380e-02   1.0877188e-11
   1.8800000e+02   1.2088381e+04   4.4842202e+03   1.9508993e+03   6.0000000e+01   4.9000000e+01   6.3902019e-04   3.7666794e+04   6.4933339e+00   2.5386875e+01   2.5386875e+01   6.3027621e-04   3.7668609e+04   6.4933233e+00   2.5386892e+01   2.5386813e+01   2.2849116e-04   1.3458053e-02   1.4618418e-11
   1.8900000e+02   1.2708165e+04   4.5206735e+03   1.9589759e+03   5.8000000e+01   4.7000000e+01   6.3877910e-04   3.7671329e+04   6.4933344e+00   2.5386871e+01   2.5386872e+01   6.3133655e-04   3.7672456e+04   6.4933247e+00   2.5386883e+01   2.5386816e+01   6.0022079e-05   1.1660884e-02   2.3238189e-11
   1.9000000e+02   1.3359727e+04   4.5542986e+03   1.9658383e+03   5.6000000e+01   4.6000000e+01   6.3816406e-04   3.7674866e+04   6.4933320e+00   2.5386880e+01   2.5386879e+01   6.3397917e-04   3.7675089e+04   6.4933296e+00   2.5386879e+01   2.5386827e+01   8.7700897e-04   7.4289694e-03   2.5444424e-11
   1.9100000e+02   1.4044695e+04   4.5852423e+03   1.9718670e+03   5.5000000e+01   4.6000000e+01   6.3762530e-04   3.7677301e+04   6.4933327e+00   2.5386874e+01   2.5386875e+01   6.3762061e-04   3.7676856e+04   6.4933298e+00   2.5386874e+01   2.5386841e+01   1.6550338e-03   1.6623741e-03   2.7048030e-11
   1.9200000e+02   1.4764782e+04   4.6167048e+03   1.9758979e+03   5.2000000e+01   4.4000000e+01   6.3641231e-04   3.7679267e+04   6.4933338e+00   2.5386869e+01   2.5386869e+01   6.3988245e-04   3.7678010e+04   6.4933325e+00   2.5386866e+01   2.5386843e+01   3.5158587e-03   1.9176303e-03   2.1372348e-11
   1.9300000e+02   1.5521788e+04   4.6429009e+03   1.9798741e+03   5.2000000e+01   4.3000000e+01   6.3651657e-04   3.7680604e+04   6.4933359e+00   2.5386857e+01   2.5386856e+01   6.3843330e-04   3.7678726e+04   6.4933285e+00   2.5386869e+01   2.5386839e+01   3.3232996e-03   3.2203371e-04   1.4970358e-11
   1.9400000e+02   1.6317607e+04   4.6724724e+03   1.9837982e+03   5.0000000e+01   4.3000000e+01   6.3672454e-04   3.7681036e+04   6.4933340e+00   2.5386873e+01   2.5386873e+01   6.4487691e-04   3.7679186e+04   6.4933255e+00   2.5386881e+01   2.5386841e+01   2.9805131e-03   9.7849339e-03   1.6963431e-11
   1.9500000e+02   1.7154229e+04   4.6956847e+03   1.9879901e+03   4.7000000e+01   4.0000000e+01   6.3692128e-04   3.7680987e+04   6.4933330e+00   2.5386887e+01   2.5386886e+01   6.4510688e-04   3.7679444e+04   6.4933314e+00   2.5386866e+01   2.5386824e+01   2.6570433e-03   1.0160634e-02   2.0120683e-11
   1.9600000e+02   1.8033745e+04   4.7068621e+03   1.9920870e+03   4.7000000e+01   4.0000000e+01   6.3762153e-04   3.7680646e+04   6.4933358e+00   2.5386861e+01   2.5386861e+01   6.4349616e-04   3.7679594e+04   6.4933255e+00   2.5386870e+01   2.5386833e+01   1.5452330e-03   7.6538860e-03   1.2066681e-11
   1.9700000e+02   1.8958355e+04   4.7254147e+03   1.9970488e+03   4.9000000e+01   4.0000000e+01   6.3804839e-04   3.7680176e+04   6.4933350e+00   2.5386861e+01   2.5386861e+01   6.4394701e-04   3.7679705e+04   6.4933262e+00   2.5386871e+01   2.5386839e+01   7.7656371e-04   8.4610545e-03   1.8649637e-11
   1.9800000e+02   1.9930370e+04   4.7516113e+03   2.0019657e+03   4.9000000e+01   4.1000000e+01   6.3851652e-04   3.7679916e+04   6.4933337e+00   2.5386871e+01   2.5386871e+01   6.4461815e-04   3.7679797e+04   6.4933290e+00   2.5386871e+01   2.5386845e+01   4.5865943e-05   9.5096440e-03   1.9719670e-11
   1.9900000e+02   2.0952222e+04   4.7614446e+03   2.0058518e+03   4.8000000e+01   4.1000000e+01   6.3871977e-04   3.7679905e+04   6.4933347e+00   2.5386867e+01   2.5386867e+01   6.4244331e-04   3.7679870e+04   6.4933251e+00   2.5386866e+01   2.5386847e+01   1.6715855e-04   5.9978227e-03   1.5413781e-11
   2.0000000e+02   2.2026466e+04   4.7732019e+03   2.0103825e+03   4.9000000e+01   4.1000000e+01   6.3867463e-04   3.7679937e+04   6.4933346e+00   2.5386866e+01   2.5386866e+01   6.4247976e-04   3.7679929e+04   6.4933309e+00   2.5386870e+01   2.5386851e+01   8.4143223e-05   6.0424914e-03   1.5822788e-11


==> dats/lphage-tt-ssa.dat <==
ttimest		e1t		e2t		e3t	e4t		e5t	ttimess		e1s		e2s		e3s	e4s		e5s
1.4552e+02	6.4351e-02   6.6717e+01   1.5801e-02   1.7994e-02   2.7860e-02 	4.4461e+02	3.3946e-02   6.0172e+01   5.6389e-02   1.1612e-01   1.2262e-01
2.5888e+02	2.3786e-02   2.8400e+01   4.6580e-03   6.7906e-03   6.2549e-03  8.2422e+02      3.5647e-02   2.9308e+01   4.5968e-02   6.5588e-02   7.5034e-02
5.0643e+02	1.4499e-02   1.8148e+01   2.0402e-03   3.3288e-03   1.2454e-03  1.5944e+03      3.2134e-02   2.8292e+01   2.7089e-02   5.6359e-02   6.1596e-02
1.0245e+03	3.3756e-03   5.9834e+00   3.7467e-04   5.6549e-04   7.6346e-04  3.3624e+03      1.3421e-02   1.1063e+01   2.1084e-02   3.7426e-02   3.5359e-02
1.8493e+03	7.2081e-04   1.2329e+00   1.2679e-04   2.4788e-04   3.6206e-04  7.0656e+03      3.5379e-02   1.7586e+01   1.6139e-02   2.9381e-02   3.5333e-02
3.8219e+03	1.6473e-04   8.0801e-01   4.2586e-05   9.0695e-05   1.4563e-04  1.4381e+04      3.1941e-02   1.5005e+01   9.7736e-03   1.7350e-02   1.7558e-02
7.3808e+03	4.8362e-05   4.3929e-01   3.3274e-05   7.2141e-05   6.4160e-05  4.5119e+04      1.2222e-02   3.5902e+00   6.1759e-03   8.6669e-03   9.4407e-03
1.4015e+04      2.6159e-05   7.2820e-02   5.9680e-06   8.3201e-06   1.1469e-05  nan		nan		nan	  nan		nan		nan


